Proximal methods for point source localisation

Point source localisation is generally modelled as a Lasso-type problem on measures. However, optimisation methods in non-Hilbert spaces, such as the space of Radon measures, are much less developed than in Hilbert spaces. Most numerical algorithms for point source localisation are based on the Frank-Wolfe conditional gradient method, for which ad hoc convergence theory is developed. We develop extensions of proximal-type methods to spaces of measures. This includes forward-backward splitting, its inertial version, and primal-dual proximal splitting. Their convergence proofs follow standard patterns. We demonstrate their numerical efficacy.

==> results/pointsource1d/b_hat.txt <==
0.0049504950495049506	0.13379187124645497
0.014951495149514951	0.19166530701912354
0.024952495249524954	0.2638268152474496
0.03495349534953495	0.34894424133397384
0.044954495449544954	0.44346039266744497
0.05495549554955495	0.5415210743950728
0.06495649564956496	0.6353859847790109
0.07495749574957496	0.7163440486830168
0.08495849584958497	0.7760102408008264
0.09495949594959498	0.8077463882651079
0.10496049604960496	0.8078753883092895
0.11496149614961496	0.7763820952051387
0.12496249624962497	0.7169162453285483
0.13496349634963498	0.6360966397132956
0.14496449644964496	0.5422999183817193
0.15496549654965497	0.4466796519269043
0.16496649664966498	0.35393606177893433
0.174967496749675	0.27162957305102003
0.184968496849685	0.20376386579113903
0.19496949694969495	0.1521611365474134
0.20497049704970496	0.1168183718823657
0.21497149714971497	0.09640640362546035
0.22497249724972496	0.08875466849841519
0.23497349734973497	0.09122751323605707
0.24497449744974498	0.1009714522695073
0.25497549754975496	0.10834316204486293
0.264976497649765	0.12711274525713417
0.274977497749775	0.14329744532804492
0.28497849784978496	0.15522067472128706
0.294979497949795	0.16155576596745688
0.304980498049805	0.16156866597495478
0.31498149814981496	0.1552578601703588
0.324982498249825	0.14335466500516433
0.334983498349835	0.12718381076481058
0.344984498449845	0.10842104645715626
0.354985498549855	0.08880902430752406
0.36498649864986504	0.06989761008741316
0.37498749874987497	0.05286025527189063
0.38498849884988495	0.038411198690601014
0.394989498949895	0.02681934143733897
0.404990499049905	0.017992850407685636
0.41499149914991496	0.011598809151561031
0.424992499249925	0.0071843646612320825
0.434993499349935	0.004275873227381233
0.44499449944994496	0.0024452468713624964
0.454995499549955	0.0
0.464996499649965	0.0
0.474997499749975	0.0
0.484998499849985	0.0
0.494999499949995	0.0
0.505000500050005	0.0
0.515001500150015	0.0
0.525002500250025	0.0
0.535003500350035	0.0
0.545004500450045	0.0
0.555005500550055	0.0036678703070439564
0.565006500650065	0.00641380984107185
0.575007500750075	0.010776546991848334
0.585008500850085	0.017398213727341547
0.595009500950095	0.026989275611528453
0.605010501050105	0.04022901215600867
0.615011501150115	0.05761679803590152
0.625012501250125	0.07929038290783594
0.635013501350135	0.10484641513111974
0.645014501450145	0.1332135364612863
0.655015501550155	0.16874822606323
0.665016501650165	0.20147116101611012
0.675017501750175	0.23300187276131332
0.6850185018501851	0.26189712622089345
0.695019501950195	0.2873539805126947
0.7050205020502051	0.3094074299087025
0.715021502150215	0.32889159127902634
0.7250225022502251	0.34713636758410615
0.7350235023502351	0.3654584772859718
0.745024502450245	0.3845860376773652
0.755025502550255	0.4041978749698244
0.765026502650265	0.422741568443885
0.775027502750275	0.43761787288091303
0.785028502850285	0.4457064994914239
0.7950295029502951	0.4440977157896248
0.805030503050305	0.430825371469512
0.815031503150315	0.40539470267561417
0.825032503250325	0.3689628810631809
0.8350335033503351	0.32413742858022265
0.845034503450345	0.2744686092327673
0.8550355035503551	0.2217789191254157
0.865036503650365	0.1745174261114527
0.875037503750375	0.1319529296249789
0.885038503850385	0.09586519266322945
0.8950395039503951	0.0669213212147721
0.905040504050405	0.04488793992448516
0.9150415041504151	0.028930531707854135
0.925042504250425	0.01791614994430929
0.9350435043504349	0.010660914208055844
0.9450445044504451	0.006095448226574058
0.9550455045504551	0.0
0.965046504650465	0.0
0.975047504750475	0.0
0.985048504850485	0.0
0.9950495049504952	0.0


==> results/pointsource1d/b_noisy.txt <==
0.0049504950495049506	0.14118877250256595
0.014951495149514951	0.03723858363829463
0.024952495249524954	0.2588897441694477
0.03495349534953495	0.11449513628426569
0.044954495449544954	0.4802446610759022
0.05495549554955495	0.3404523646801124
0.06495649564956496	0.8936999567599491
0.07495749574957496	0.9586444694149727
0.08495849584958497	0.7959396174386344
0.09495949594959498	0.8590447122025674
0.10496049604960496	0.459099290876186
0.11496149614961496	0.7563110335382938
0.12496249624962497	0.8320678372153061
0.13496349634963498	0.5411307146921756
0.14496449644964496	0.41681185894099315
0.15496549654965497	0.45153060773903536
0.16496649664966498	0.1489255415298216
0.174967496749675	0.06564732574759563
0.184968496849685	-0.0773047838543951
0.19496949694969495	0.13206357379533462
0.20497049704970496	0.11834360583468843
0.21497149714971497	0.32588125230370146
0.22497249724972496	-0.0487881667735857
0.23497349734973497	0.13289531801166765
0.24497449744974498	0.20603113549976013
0.25497549754975496	0.04873577943595374
0.264976497649765	0.160732974115171
0.274977497749775	0.2544407681097748
0.28497849784978496	0.34342590204747936
0.294979497949795	0.45986389356900714
0.304980498049805	-0.11365011521580604
0.31498149814981496	0.24681259759740823
0.324982498249825	0.22203151146578304
0.334983498349835	0.10592129882745172
0.344984498449845	0.3614322436060795
0.354985498549855	0.11530705922401835
0.36498649864986504	-0.07273207266740028
0.37498749874987497	0.10339629319374129
0.38498849884988495	0.05018266023400845
0.394989498949895	0.15536129137999885
0.404990499049905	0.11175528674739543
0.41499149914991496	0.13710921397853926
0.424992499249925	-0.30484554004591075
0.434993499349935	-0.20004529366532317
0.44499449944994496	0.287897103508137
0.454995499549955	0.28727727181664314
0.464996499649965	0.13956322133999122
0.474997499749975	-0.022508208758115156
0.484998499849985	-0.24526350700893831
0.494999499949995	0.36494568939118155
0.505000500050005	-0.29352650095447125
0.515001500150015	-0.12656035486436112
0.525002500250025	-0.22911936392207868
0.535003500350035	-0.22243971891180037
0.545004500450045	-0.0943738997238269
0.555005500550055	0.2870937324450997
0.565006500650065	-0.42379327903003705
0.575007500750075	0.23955692340453888
0.585008500850085	0.13209805177914935
0.595009500950095	0.06539197410586084
0.605010501050105	-0.2128784235163163
0.615011501150115	-0.19277287805010845
0.625012501250125	0.09914721718314953
0.635013501350135	0.25370756714689
0.645014501450145	-0.12375008367624879
0.655015501550155	0.04566969401718145
0.665016501650165	0.6289328716349325
0.675017501750175	0.27774029045696913
0.6850185018501851	-0.1661874988223651
0.695019501950195	0.4055338891211689
0.7050205020502051	0.2666654500850684
0.715021502150215	0.16644514819260678
0.7250225022502251	0.4838204839978394
0.7350235023502351	-0.10832441920328367
0.745024502450245	0.30609920511764493
0.755025502550255	0.6456165340014082
0.765026502650265	0.29224564819839255
0.775027502750275	0.3657695374935428
0.785028502850285	0.49822722822731214
0.7950295029502951	0.39670640169849464
0.805030503050305	0.44768691112076653
0.815031503150315	0.572069659481836
0.825032503250325	0.5468640868468793
0.8350335033503351	0.2802920057207291
0.845034503450345	0.33241655102428763
0.8550355035503551	0.3029587354152737
0.865036503650365	-0.005856496770060643
0.875037503750375	0.39300223612456864
0.885038503850385	0.5349425626454316
0.8950395039503951	0.24998925567736274
0.905040504050405	-0.1049253726686671
0.9150415041504151	-0.11087697293021069
0.925042504250425	0.06944286374503039
0.9350435043504349	0.3361016229756687
0.9450445044504451	-0.2943220971635494
0.9550455045504551	-0.2074982396686009
0.965046504650465	-0.48137902826079276
0.975047504750475	0.1506785475882307
0.985048504850485	-0.10831074510721816
0.9950495049504952	0.11510936868925026


==> results/pointsource1d/base_sensor.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0003022848118636999
-0.14747474747474748	0.0008985779346156821
-0.14343434343434344	0.0013375058168039308
-0.1393939393939394	0.0016801266123492198
-0.13535353535353536	0.002096806759836741
-0.13131313131313133	0.0025998295419123294
-0.1272727272727273	0.003202590514656189
-0.12323232323232323	0.003919476160813663
-0.1191919191919192	0.004765678274289214
-0.11515151515151516	0.005756937238719946
-0.11111111111111112	0.006909209381298232
-0.10707070707070707	0.008238256326690703
-0.10303030303030303	0.009759157727417579
-0.098989898989899	0.011485752834850349
-0.09494949494949495	0.01343002096758538
-0.09090909090909091	0.01560141583808665
-0.08686868686868687	0.01800617366198621
-0.08282828282828282	0.02064661969467164
-0.0787878787878788	0.02352050197794824
-0.07474747474747476	0.026620384280373128
-0.07070707070707072	0.029933132131046834
-0.06666666666666668	0.033439526166715486
-0.06262626262626261	0.037114035489173226
-0.0585858585858586	0.04092478021002002
-0.054545454545454564	0.04483370680534105
-0.0505050505050505	0.04879699241078324
-0.04646464646464646	0.0527656849979912
-0.04242424242424242	0.05668657586808272
-0.03838383838383838	0.06050328958642941
-0.03434343434343434	0.06415756497788037
-0.030303030303030304	0.06759068978195003
-0.026262626262626293	0.07074504173508418
-0.022222222222222227	0.07356568087611517
-0.018181818181818188	0.07600193235691664
-0.014141414141414121	0.07800889645133063
-0.01010101010101011	0.07954882309140096
-0.006060606060606044	0.08059229222195509
-0.0020202020202020055	0.08111914843924443
0.0020202020202020055	0.08111914843924443
0.006060606060606072	0.08059229222195509
0.01010101010101011	0.07954882309140096
0.01414141414141415	0.07800889645133063
0.018181818181818188	0.07600193235691664
0.0222222222222222	0.07356568087611515
0.026262626262626265	0.07074504173508418
0.030303030303030304	0.06759068978195003
0.03434343434343437	0.06415756497788037
0.03838383838383838	0.06050328958642941
0.04242424242424242	0.05668657586808272
0.046464646464646486	0.05276568499799134
0.0505050505050505	0.04879699241078324
0.054545454545454564	0.04483370680534105
0.058585858585858575	0.0409247802100201
0.06262626262626264	0.037114035489173226
0.06666666666666665	0.03343952616671563
0.07070707070707072	0.029933132131046834
0.07474747474747478	0.02662038428037306
0.0787878787878788	0.02352050197794824
0.0828282828282828	0.02064661969467164
0.08686868686868687	0.01800617366198621
0.09090909090909088	0.015601415838086581
0.09494949494949495	0.01343002096758538
0.09898989898989902	0.011485752834850349
0.10303030303030303	0.009759157727417579
0.1070707070707071	0.008238256326690632
0.1111111111111111	0.006909209381298232
0.11515151515151517	0.005756937238719946
0.11919191919191918	0.004765678274289144
0.12323232323232325	0.0039194761608135915
0.12727272727272726	0.003202590514656189
0.13131313131313133	0.0025998295419123294
0.1353535353535354	0.0020968067598366702
0.1393939393939394	0.0016801266123492198
0.14343434343434341	0.0013375058168039308
0.14747474747474743	0.0008985779346156821
0.15151515151515155	0.0003022848118636999
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d/config.json <==
{
  "max_iter": 2000,
  "verbose_iter": null,
  "quiet": false,
  "experiments": [
    "Experiment1D",
    "Experiment1DFast",
    "Experiment2D",
    "Experiment2DFast",
    "Experiment1D_L1"
  ],
  "algorithm": [
    "FB",
    "FISTA",
    "PDPS",
    "FW",
    "FWRelax"
  ],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "out_revision",
  "max_threads": 4,
  "num_threads": null,
  "experiment_overrides": {
    "alpha": null,
    "variance": null,
    "salt_and_pepper": null,
    "noise_seed": null
  },
  "algoritm_overrides": {
    "bootstrap_insertions": null,
    "tau0": null,
    "sigma0": null,
    "acceleration": null,
    "postprocessing": null,
    "merge_every": null,
    "merging": null,
    "final_merging": null,
    "tolerance": null
  }
}

==> results/pointsource1d/experiment.json <==
{
  "name": "pointsource1d",
  "domain": [
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    100
  ],
  "noise_distr": {
    "mean": 0.0,
    "std_dev": 0.2
  },
  "noise_seed": 8570368727823897686,
  "sensor": {
    "r": 0.004,
    "exponent": null
  },
  "spread": [
    {
      "r": 0.15,
      "exponent": null
    },
    {
      "variance": 0.0025000000000000005
    }
  ],
  "kernel": [
    {
      "r": 0.15,
      "exponent": null
    },
    {
      "variance": 0.0025000000000000005
    }
  ],
  "μ_hat": [
    {
      "x0": 0.1,
      "weight": 10.0
    },
    {
      "x0": 0.3,
      "weight": 2.0
    },
    {
      "x0": 0.7,
      "weight": 3.0
    },
    {
      "x0": 0.8,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.09
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L2Squared"
}

==> results/pointsource1d/fb_config.json <==
{
  "name": "fb",
  "FB": {
    "τ0": 0.99,
    "meta": "None",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d/fb_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.00255	4.987299900330416	4.987299900330416	1	2	0	0	1
2	0.007982	4.116546621299755	4.116546621299755	2	4	0	0	1
3	0.013788	3.7510962376659585	3.7510962376659585	3	4	0	0	1
4	0.02035	3.591937303463335	3.591937303463335	4	4	0	0	1
5	0.027085	3.531595412965372	3.531595412965372	5	4	0	0	1
6	0.030924	3.5109195765047687	3.5109195765047687	5	2	0	0	1
7	0.034747	3.5035202682849627	3.5035202682849627	5	2	0	0	1
8	0.038262	3.500766662799425	3.500766662799425	5	2	0	0	1
9	0.041976	3.499700537955622	3.499700537955622	5	2	0	0	1
10	0.046199	3.4992675123229366	3.4992675123229366	5	2	0	0	1
20	0.085852	3.4988561619806147	3.4988561619806147	5	20	0	0	10
30	0.131741	3.4988424779732794	3.4988424779732794	5	20	0	0	10
40	0.185604	3.496664417602566	3.496664417602566	5	23	0	1	10
50	0.237438	3.4964839113759725	3.4964839113759725	5	20	0	0	10
60	0.291367	3.4964554628067113	3.4964554628067113	5	20	0	0	10
70	0.366318	3.496309102336412	3.496309102336412	6	22	0	0	10
80	0.430776	3.494953499635743	3.494953499635743	6	20	0	0	10
90	0.493648	3.4939875662951314	3.4939875662951314	5	21	0	1	10
100	0.54967	3.4937947310771156	3.4937947310771156	5	20	0	0	10
200	1.465952	3.4937063099712695	3.4937063099712695	5	183	0	0	100
300	3.202698	3.493553624909411	3.493553624909411	6	155	0	0	100
400	5.843981	3.4931486431774132	3.4931486431774132	7	205	0	1	100
500	8.0775	3.493080000462724	3.493080000462724	8	202	0	0	100
600	10.241403	3.4930620685738067	3.4930620685738067	7	201	0	1	100
700	13.455566	3.493006923276746	3.493006923276746	8	202	0	0	100
800	16.754294	3.4928804110712033	3.4928804110712033	7	201	0	1	100
900	20.572589	3.492876813749911	3.492876813749911	7	200	0	0	100
1000	26.17341	3.492876696419996	3.492876696419996	7	199	0	0	100
2000	62.198289	3.4926547080978514	3.4926547080978514	6	1551	0	5	1000


==> results/pointsource1d/fb_reco.txt <==
x0	weight
0.8058906874135472	4.4144125626458885
0.7129125041828048	1.0851851298643047
0.29899438844434173	1.4100991593049979
0.09532447263392424	7.939711151835749


==> results/pointsource1d/fb_stats.json <==
{
  "cpu_time": 62.19839,
  "elapsed": 18.021293583
}

==> results/pointsource1d/fista_config.json <==
{
  "name": "fista",
  "FB": {
    "τ0": 0.99,
    "meta": "InertiaFISTA",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d/fista_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001371	4.987299900330416	4.987299900330416	1	2	0	0	1
2	0.004529	4.116546621299755	4.116546621299755	2	4	0	0	1
3	0.007652	3.676601915332176	3.676601915332176	3	4	0	0	1
4	0.01023	3.5230413173510806	3.5230413173510806	4	4	0	0	1
5	0.011385	3.5001489348894417	3.5001489348894417	4	2	0	0	1
6	0.013415	3.5022400270602816	3.5022400270602816	4	2	0	0	1
7	0.015199	3.5020614112097093	3.5020614112097093	4	2	0	0	1
8	0.016961	3.5003916444794294	3.5003916444794294	4	2	0	0	1
9	0.018441	3.499519369346653	3.499519369346653	4	2	0	0	1
10	0.020799	3.499389120179795	3.499389120179795	4	2	0	0	1
20	0.045837	3.4972859956111924	3.4972859956111924	5	22	0	0	10
30	0.073544	3.49727222703339	3.49727222703339	5	20	0	0	10
40	0.105176	3.497268665668395	3.497268665668395	5	19	0	0	10
50	0.14416	3.497267405076596	3.497267405076596	5	19	0	0	10
60	0.191685	3.494874279010008	3.494874279010008	6	21	0	0	10
70	0.241477	3.494038853590469	3.494038853590469	6	22	0	1	10
80	0.280733	3.4939322760878673	3.4939322760878673	5	20	0	1	10
90	0.321711	3.4939289996016902	3.4939289996016902	5	20	0	0	10
100	0.367545	3.493926275500129	3.493926275500129	5	20	0	0	10
200	1.115298	3.4939255427556306	3.4939255427556306	5	161	0	0	100
300	2.494869	3.4936367179942405	3.4936367179942405	8	194	0	0	100
400	3.893541	3.4931444447918842	3.4931444447918842	7	204	0	3	100
500	5.323452	3.493017982514519	3.493017982514519	6	201	0	2	100
600	6.627272	3.4930179320174117	3.4930179320174117	6	174	0	0	100
700	8.371563	3.4930151856819034	3.4930151856819034	7	131	0	0	100
800	10.036033	3.492845194931422	3.492845194931422	6	199	0	1	100
900	12.022654	3.4928321807503213	3.4928321807503213	6	198	0	0	100
1000	14.719137	3.4928308250003672	3.4928308250003672	6	195	0	0	100
2000	51.105901	3.492623383498838	3.492623383498838	4	1265	0	5	1000


==> results/pointsource1d/fista_reco.txt <==
x0	weight
0.713992108386176	1.0930842444742728
0.2989949396718846	1.4094824211233128
0.8059663269006037	4.40175842369897
0.09545507236333488	7.939526984827064


==> results/pointsource1d/fista_stats.json <==
{
  "cpu_time": 51.105932,
  "elapsed": 15.697341875
}

==> results/pointsource1d/fw_config.json <==
{
  "name": "fw",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "FullyCorrective",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource1d/fw_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001948	4.272646012364489	4.272646012364489	1	76	0	0	1
2	0.004612	3.567769358492953	3.567769358492953	2	150	0	0	1
3	0.006455	3.5100515518400726	3.5100515518400726	3	192	0	0	1
4	0.008715	3.499287927676971	3.499287927676971	4	301	0	0	1
5	0.011232	3.4975467704535697	3.4975467704535697	5	1413	0	0	1
6	0.015132	3.4968133508328316	3.4968133508328316	5	2000	1	2	1
7	0.018958	3.4964367178941593	3.4964367178941593	5	2000	1	2	1
8	0.02291	3.495836914894904	3.495836914894904	5	2000	1	2	1
9	0.027341	3.4957277584016855	3.4957277584016855	5	2000	1	2	1
10	0.032039	3.4951768902751086	3.4951768902751086	5	2000	1	2	1
20	0.078244	3.493662648378117	3.493662648378117	4	20000	10	21	10
30	0.145511	3.493355278455142	3.493355278455142	4	20000	10	20	10
40	0.217424	3.493203774999211	3.493203774999211	4	20000	10	20	10
50	0.297737	3.493098728284434	3.493098728284434	4	20000	10	20	10
60	0.396141	3.49302967797824	3.49302967797824	4	20000	10	20	10
70	0.509134	3.492975174359663	3.492975174359663	4	20000	10	20	10
80	0.638601	3.492934012658634	3.492934012658634	5	20000	9	18	10
90	0.766809	3.492896005114283	3.492896005114283	5	20000	10	20	10
100	0.891953	3.4928613403484556	3.4928613403484556	5	20000	10	20	10
200	2.5902789999999998	3.4927415527952466	3.4927415527952466	4	200000	101	202	100
300	5.142017	3.4926987560329716	3.4926987560329716	4	200000	100	200	100
400	7.902667	3.4926779479250696	3.4926779479250696	4	200000	100	200	100
500	11.783678	3.4926656910478187	3.4926656910478187	4	200000	100	200	100
600	15.977676	3.49265769464727	3.49265769464727	4	200000	100	200	100
700	21.083248	3.492652015393503	3.492652015393503	4	200000	100	200	100
800	26.509034	3.492647810847118	3.492647810847118	4	200000	100	200	100
900	32.030959	3.4926445812885514	3.4926445812885514	4	200000	100	200	100
1000	37.91939	3.492642120569206	3.492642120569206	4	200000	100	200	100
2000	124.233224	3.4926309616817552	3.4926309616817552	4	2000000	1000	2000	1000


==> results/pointsource1d/fw_reco.txt <==
x0	weight
0.8056683657905742	4.423688395046648
0.2991689546173631	1.4092717930361354
0.0954873987206715	7.939615944448478
0.7123948119523874	1.0735287919789933


==> results/pointsource1d/fw_stats.json <==
{
  "cpu_time": 124.233266,
  "elapsed": 33.517710541
}

==> results/pointsource1d/fwrelax_config.json <==
{
  "name": "fwrelax",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "Relaxed",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource1d/fwrelax_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.002187	4.542001895561718	4.542001895561718	1	1	0	0	1
2	0.005223	3.92124976218944	3.92124976218944	2	1	0	0	1
3	0.0073	3.691090981939402	3.691090981939402	2	1	1	2	1
4	0.010412	3.604515560805233	3.604515560805233	2	1	1	2	1
5	0.012766	3.5522132486734925	3.5522132486734925	3	1	0	0	1
6	0.01477	3.5247195111823855	3.5247195111823855	3	1	1	2	1
7	0.018107	3.508355377175642	3.508355377175642	4	1	0	0	1
8	0.021902	3.5042732346994967	3.5042732346994967	5	1	0	0	1
9	0.024972	3.5005096737919006	3.5005096737919006	5	1	1	2	1
10	0.027554	3.4976985837569283	3.4976985837569283	5	1	1	2	1
20	0.06857	3.496774540176663	3.496774540176663	5	10	10	20	10
30	0.123419	3.4966604894407523	3.4966604894407523	5	10	10	20	10
40	0.185921	3.4965494650214843	3.4965494650214843	5	10	10	20	10
50	0.249158	3.496473279184608	3.496473279184608	5	10	10	20	10
60	0.320113	3.4964066575684942	3.4964066575684942	5	10	10	20	10
70	0.399032	3.496338810328946	3.496338810328946	5	10	10	20	10
80	0.486011	3.4962911406696726	3.4962911406696726	5	10	10	20	10
90	0.573212	3.4962444424036434	3.4962444424036434	5	10	10	20	10
100	0.666867	3.496189225536904	3.496189225536904	5	10	10	20	10
200	1.58118	3.495788632056974	3.495788632056974	5	100	100	200	100
300	2.738363	3.495493506501366	3.495493506501366	5	100	100	200	100
400	3.947519	3.4952610925430045	3.4952610925430045	5	100	100	200	100
500	5.622157	3.4950671776700695	3.4950671776700695	5	100	100	200	100
600	7.047257	3.494892160963957	3.494892160963957	5	100	100	200	100
700	8.552229	3.494712814176028	3.494712814176028	5	100	100	200	100
800	10.280328	3.4945540497181016	3.4945540497181016	5	100	100	200	100
900	11.981539	3.4944067844311397	3.4944067844311397	5	100	100	200	100
1000	13.636469	3.494267995253734	3.494267995253734	5	100	100	200	100
2000	34.301229	3.493380215439963	3.493380215439963	5	1000	1000	2000	1000


==> results/pointsource1d/fwrelax_reco.txt <==
x0	weight
0.8292825193278186	0.05759297779381385
0.2987867439373362	1.4097901802744375
0.7040055946164585	0.9140157595931376
0.09549342101339237	7.939957248343305
0.8023571533943455	4.5046020183619895


==> results/pointsource1d/fwrelax_stats.json <==
{
  "cpu_time": 34.301257,
  "elapsed": 9.4314555
}

==> results/pointsource1d/kernel.txt <==
-0.2	0.0002676604515297707
-0.19595959595959597	0.00038348315431857734
-0.19191919191919193	0.0005450256971380694
-0.1878787878787879	0.0007685009272404794
-0.18383838383838386	0.001075156175007385
-0.17979797979797982	0.0014925780525414632
-0.17575757575757578	0.0020562487843611824
-0.1717171717171717	0.002811375176113774
-0.1676767676767677	0.0038150040094213984
-0.16363636363636364	0.00513842675496495
-0.1595959595959596	0.006869861496894046
-0.15555555555555556	0.009117380469652134
-0.15151515151515152	0.012012027448996206
-0.14747474747474748	0.01571104054235342
-0.14343434343434344	0.02040106321417218
-0.1393939393939394	0.026301190661801473
-0.13535353535353536	0.03366566147231467
-0.13131313131313133	0.04278596796585224
-0.1272727272727273	0.05399212546550119
-0.12323232323232323	0.06765281414039032
-0.1191919191919192	0.08417409065109382
-0.11515151515151516	0.10399636438630214
-0.11111111111111112	0.1275893483554669
-0.10707070707070707	0.15544473114581359
-0.10303030303030303	0.1880663763603322
-0.098989898989899	0.22595794107636014
-0.09494949494949495	0.2696079150258725
-0.09090909090909091	0.3194722154648246
-0.08686868686868687	0.37595462503935717
-0.08282828282828282	0.43938552513852014
-0.0787878787878788	0.5099995468765502
-0.07474747474747476	0.5879129257290434
-0.07070707070707072	0.6731014923132317
-0.06666666666666668	0.7653803484879701
-0.06262626262626261	0.8643863526212796
-0.0585858585858586	0.9695645594124062
-0.054545454545454564	1.0801597190890446
-0.0505050505050505	1.1952138323073727
-0.04646464646464646	1.313570578867768
-0.04242424242424242	1.433887193302763
-0.03838383838383838	1.5546540563886537
-0.03434343434343434	1.6742219215394971
-0.030303030303030304	1.7908363162288325
-0.026262626262626293	1.9026782720398938
-0.022222222222222227	2.007910166015242
-0.018181818181818188	2.1047251247951535
-0.014141414141414121	2.1913981747639055
-0.01010101010101011	2.266337136452245
-0.006060606060606044	2.3281311756903866
-0.0020202020202020055	2.3755949474853355
0.0020202020202020055	2.3755949474853355
0.006060606060606072	2.3281311756903866
0.01010101010101011	2.266337136452245
0.01414141414141415	2.1913981747639046
0.018181818181818188	2.1047251247951535
0.0222222222222222	2.0079101660152427
0.026262626262626265	1.9026782720398943
0.030303030303030304	1.7908363162288325
0.03434343434343437	1.674221921539496
0.03838383838383838	1.5546540563886537
0.04242424242424242	1.433887193302763
0.046464646464646486	1.3135705788677674
0.0505050505050505	1.1952138323073727
0.054545454545454564	1.0801597190890446
0.058585858585858575	0.9695645594124072
0.06262626262626264	0.8643863526212788
0.06666666666666665	0.7653803484879707
0.07070707070707072	0.6731014923132317
0.07474747474747478	0.5879129257290427
0.0787878787878788	0.5099995468765502
0.0828282828282828	0.43938552513852036
0.08686868686868687	0.37595462503935717
0.09090909090909088	0.319472215464825
0.09494949494949495	0.2696079150258725
0.09898989898989902	0.22595794107636002
0.10303030303030303	0.1880663763603322
0.1070707070707071	0.15544473114581334
0.1111111111111111	0.12758934835546698
0.11515151515151517	0.1039963643863021
0.11919191919191918	0.0841740906510939
0.12323232323232325	0.06765281414039029
0.12727272727272726	0.05399212546550128
0.13131313131313133	0.04278596796585224
0.1353535353535354	0.033665661472314624
0.1393939393939394	0.026301190661801473
0.14343434343434341	0.02040106321417222
0.14747474747474743	0.015711040542353484
0.15151515151515155	0.012012027448996194
0.15555555555555556	0.009117380469652134
0.15959595959595962	0.0068698614968940325
0.16363636363636364	0.00513842675496495
0.16767676767676765	0.0038150040094214136
0.17171717171717177	0.0028113751761137604
0.17575757575757578	0.0020562487843611824
0.1797979797979798	0.0014925780525414665
0.1838383838383838	0.0010751561750073893
0.18787878787878792	0.0007685009272404772
0.19191919191919193	0.0005450256971380694
0.195959595959596	0.00038348315431857653
0.2	0.0002676604515297707


==> results/pointsource1d/omega_hat.txt <==
0.0	2.1596386605275217
0.010101010101010102	3.3295804177303943
0.020202020202020204	4.916640378855847
0.030303030303030304	6.955175339508392
0.04040404040404041	9.427292875865689
0.050505050505050504	12.245431017376772
0.06060606060606061	15.24509253906123
0.0707070707070707	18.193191154338255
0.08080808080808081	20.814153453930643
0.09090909090909091	22.8309158583179
0.10101010101010101	23.85166097549406
0.1111111111111111	22.489243074990245
0.12121212121212122	20.33295810600632
0.13131313131313133	17.627658273118424
0.1414141414141414	14.655747074305104
0.15151515151515152	11.690324493009722
0.16161616161616163	8.957271553610324
0.1717171717171717	6.613245958351257
0.18181818181818182	4.7411933501963395
0.1919191919191919	3.3601114575913433
0.20202020202020202	2.44288161028258
0.21212121212121213	1.9354981052427556
0.2222222222222222	1.7725669699771238
0.23232323232323232	1.8865641613938635
0.24242424242424243	2.211012309475814
0.25252525252525254	2.6796801130300714
0.26262626262626265	3.2247426690063303
0.2727272727272727	3.776549149005279
0.2828282828282828	4.266496973094975
0.29292929292929293	4.632963562976867
0.30303030303030304	4.732288412985386
0.31313131313131315	4.423368781107321
0.32323232323232326	3.9649309522911222
0.3333333333333333	3.4075446728500323
0.3434343434343434	2.8074406270771397
0.35353535353535354	2.217103806118424
0.36363636363636365	1.6780649689575802
0.37373737373737376	1.217065345367939
0.3838383838383838	0.8457235254574298
0.3939393939393939	0.56294916486012
0.40404040404040403	0.3588729003900874
0.41414141414141414	0.21904444476033777
0.42424242424242425	0.12797202505197616
0.43434343434343436	0.0715384118658928
0.4444444444444444	0.03825076104770411
0.45454545454545453	0.01955704290662655
0.46464646464646464	0.009570062963413692
0.47474747474747475	0.00452021863644755
0.48484848484848486	0.002172253859778742
0.494949494949495	0.001344467844961487
0.5050505050505051	0.0015946914836310162
0.5151515151515151	0.0030970694566574215
0.5252525252525253	0.006722213457882468
0.5353535353535354	0.014336342564322186
0.5454545454545454	0.02933347445617606
0.5555555555555556	0.05738856471861119
0.5656565656565656	0.10735159058368997
0.5757575757575758	0.19208753558427913
0.5858585858585859	0.32892280440278066
0.5959595959595959	0.5392358512085672
0.6060606060606061	0.8467118768929502
0.6161616161616161	1.2739608746164572
0.6262626262626263	1.8376301377941846
0.6363636363636364	2.5427855910186374
0.6464646464646465	3.3780143807490943
0.6565656565656566	4.313118028417987
0.6666666666666666	5.301101188754259
0.6767676767676768	6.2852291797444675
0.6868686868686869	7.210330660962244
0.696969696969697	8.035714988971012
0.7070707070707071	8.410635051220751
0.7171717171717171	8.579154746458633
0.7272727272727273	8.773824380685184
0.7373737373737373	9.076108134596574
0.7474747474747475	9.537212170859505
0.7575757575757576	10.159654393225399
0.7676767676767676	10.89004272970853
0.7777777777777778	11.625926702397223
0.7878787878787878	12.235719074462049
0.797979797979798	12.586910960395523
0.8080808080808081	11.938947088049668
0.8181818181818182	10.79003250979689
0.8282828282828283	9.390270733754157
0.8383838383838383	7.857253150722191
0.8484848484848485	6.314399214712597
0.8585858585858586	4.869958766875484
0.8686868686868687	3.6024763658675267
0.8787878787878788	2.554852335733789
0.8888888888888888	1.7364349295848138
0.898989898989899	1.130668882036495
0.9090909090909091	0.7051114705634743
0.9191919191919192	0.4210002823321669
0.9292929292929293	0.2405767671930936
0.9393939393939394	0.13152121986514242
0.9494949494949495	0.06875498400218215
0.9595959595959596	0.034350662860122984
0.9696969696969697	0.016390524228807126
0.9797979797979798	0.007462966917896081
0.98989898989899	0.003239141550695801
1.0	0.0013383022576488612


==> results/pointsource1d/omega_noise.txt <==
0.0	0.020285536358688096
0.010101010101010102	0.020972414220238805
0.020202020202020204	0.020995619873670057
0.030303030303030304	0.020392663557358047
0.04040404040404041	0.019633717679217445
0.050505050505050504	0.01890463333827543
0.06060606060606061	0.01892067659501715
0.0707070707070707	0.01991621488984968
0.08080808080808081	0.02278737064403545
0.09090909090909091	0.02717789113512524
0.10101010101010101	0.03293467962242508
0.1111111111111111	0.03982222153272543
0.12121212121212122	0.046944442060380086
0.13131313131313133	0.053466234285186334
0.1414141414141414	0.058500081926036306
0.15151515151515152	0.061216401454723776
0.16161616161616163	0.061705453402369215
0.1717171717171717	0.058845412360856816
0.18181818181818182	0.05307065450070556
0.1919191919191919	0.04452572767906997
0.20202020202020202	0.0336799484175894
0.21212121212121213	0.021368095432242478
0.2222222222222222	0.008745108595322333
0.23232323232323232	-0.004068080430533698
0.24242424242424243	-0.016217490952569188
0.25252525252525254	-0.02713607400703719
0.26262626262626265	-0.036421510420311255
0.2727272727272727	-0.0434770737034804
0.2828282828282828	-0.048146435817819695
0.29292929292929293	-0.0510228930842847
0.30303030303030304	-0.05244464738179955
0.31313131313131315	-0.05244101710193149
0.32323232323232326	-0.051333028680167876
0.3333333333333333	-0.049258183088903354
0.3434343434343434	-0.04656684439318592
0.35353535353535354	-0.0439008616493669
0.36363636363636365	-0.040874057524679805
0.37373737373737376	-0.03816387758902559
0.3838383838383838	-0.03571270854340809
0.3939393939393939	-0.03332836780782232
0.40404040404040403	-0.03122275495055652
0.41414141414141414	-0.0290429359063823
0.42424242424242425	-0.02596608333643877
0.43434343434343436	-0.022301103515409648
0.4444444444444444	-0.01733960326866965
0.45454545454545453	-0.011037513450561963
0.46464646464646464	-0.0030413757044003183
0.47474747474747475	0.006341009433221767
0.48484848484848486	0.016205481167534033
0.494949494949495	0.026239674737248295
0.5050505050505051	0.035725467337908996
0.5151515151515151	0.04341675100367362
0.5252525252525253	0.04906171670659931
0.5353535353535354	0.0529517025627574
0.5454545454545454	0.054890753233372114
0.5555555555555556	0.05490095271586849
0.5656565656565656	0.05373685987919583
0.5757575757575758	0.05149201361624543
0.5858585858585859	0.04907562556783366
0.5959595959595959	0.04713599085335612
0.6060606060606061	0.04513401376025032
0.6161616161616161	0.04330040117330564
0.6262626262626263	0.04189145003869551
0.6363636363636364	0.04084440292832028
0.6464646464646465	0.04080192776433872
0.6565656565656566	0.04113256740142578
0.6666666666666666	0.04206014529007501
0.6767676767676768	0.043395550478421696
0.6868686868686869	0.045029155088051685
0.696969696969697	0.04653227440727071
0.7070707070707071	0.047455583153715904
0.7171717171717171	0.04683842289076028
0.7272727272727273	0.04482712518478122
0.7373737373737373	0.04053331886488049
0.7474747474747475	0.0341061403574218
0.7575757575757576	0.025820828402694836
0.7676767676767676	0.016122095165875473
0.7777777777777778	0.005423684985345403
0.7878787878787878	-0.0061440107200973265
0.797979797979798	-0.017814013816651795
0.8080808080808081	-0.028818581584595142
0.8181818181818182	-0.0381387406711234
0.8282828282828283	-0.04666806611267074
0.8383838383838383	-0.05340192154526736
0.8484848484848485	-0.05731372631958938
0.8585858585858586	-0.05852125931349995
0.8686868686868687	-0.05672798207123048
0.8787878787878788	-0.05152148374918553
0.8888888888888888	-0.043809281056330696
0.898989898989899	-0.033113559604745865
0.9090909090909091	-0.020418444494399567
0.9191919191919192	-0.007292181186416157
0.9292929292929293	0.00564838933454685
0.9393939393939394	0.01731906064812213
0.9494949494949495	0.026602727499504288
0.9595959595959596	0.033051522627969704
0.9696969696969697	0.03646578004950088
0.9797979797979798	0.03686257505107335
0.98989898989899	0.034586322360906405
1.0	0.03063657743562112


==> results/pointsource1d/orig.txt <==
x0	weight
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results/pointsource1d/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": {
    "τ0": 0.5,
    "σ0": 1.98,
    "acceleration": "Partial",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d/pdps_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001577	5.944208775782254	5.944208775782254	1	2	0	0	1
2	0.006014	5.315440319160733	5.315440319160733	2	4	0	0	1
3	0.012085	4.46618412247253	4.46618412247253	3	4	0	0	1
4	0.020082	3.8059539836187835	3.8059539836187835	4	4	0	0	1
5	0.03294	3.5329413269624186	3.5329413269624186	5	4	0	0	1
6	0.046016	3.5139758782051276	3.5139758782051276	6	4	0	0	1
7	0.064396	3.537970189475982	3.537970189475982	7	4	0	0	1
8	0.077291	3.5335354248784188	3.5335354248784188	7	5	0	1	1
9	0.096653	3.5131614182921616	3.5131614182921616	8	4	0	0	1
10	0.125327	3.4989153501924664	3.4989153501924664	8	5	0	1	1
20	0.323083	3.4933938600627386	3.4933938600627386	8	25	0	2	10
30	0.575313	3.4928654980215588	3.4928654980215588	6	25	0	3	10
40	0.927243	3.4928705180812063	3.4928705180812063	7	22	0	0	10
50	1.371175	3.492671234453391	3.492671234453391	7	23	0	1	10
60	1.779648	3.4926182742679694	3.4926182742679694	4	21	0	3	10
70	2.305631	3.49261208298397	3.49261208298397	4	23	0	1	10
80	2.6880290000000002	3.4926120559402793	3.4926120559402793	4	20	0	0	10
90	3.094653	3.492612055327754	3.492612055327754	4	20	0	0	10
100	3.610455	3.492612055326333	3.492612055326333	4	12	0	0	10
200	12.638763	3.492612055325573	3.492612055325573	4	100	0	0	100
300	34.985237	3.492611964868818	3.492611964868818	5	104	0	0	100
400	71.705268	3.4926119887978846	3.4926119887978846	6	204	0	1	100
500	113.502548	3.4926116435683707	3.4926116435683707	5	156	0	2	100
600	167.128655	3.4926116396822424	3.4926116396822424	4	125	0	1	100
700	225.593998	3.492611800071739	3.492611800071739	5	188	0	0	100
800	289.814583	3.4926116396822424	3.4926116396822424	4	176	0	1	100
900	363.043244	3.492611639682242	3.492611639682242	4	100	0	0	100
1000	443.018923	3.492611631404519	3.492611631404519	5	127	0	0	100
2000	1284.106993	3.4926116005710153	3.4926116005710153	4	1456	0	7	1000


==> results/pointsource1d/pdps_reco.txt <==
x0	weight
0.29899450190614096	1.4099617612427267
0.7131495585817806	1.0879032675755695
0.09535822122994037	7.939642846518041
0.8059301060141608	4.411235999138313


==> results/pointsource1d/pdps_stats.json <==
{
  "cpu_time": 1284.10707,
  "elapsed": 359.285224458
}

==> results/pointsource1d/sensor.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.0
-0.04242424242424242	0.0
-0.03838383838383838	0.0
-0.03434343434343434	0.0
-0.030303030303030304	0.0
-0.026262626262626293	0.0
-0.022222222222222227	0.0
-0.018181818181818188	0.0
-0.014141414141414121	0.0
-0.01010101010101011	0.0
-0.006060606060606044	0.0
-0.0020202020202020055	1.0
0.0020202020202020055	1.0
0.006060606060606072	0.0
0.01010101010101011	0.0
0.01414141414141415	0.0
0.018181818181818188	0.0
0.0222222222222222	0.0
0.026262626262626265	0.0
0.030303030303030304	0.0
0.03434343434343437	0.0
0.03838383838383838	0.0
0.04242424242424242	0.0
0.046464646464646486	0.0
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d/spread.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.10300615984721781
-0.14343434343434344	0.1303035650453578
-0.1393939393939394	0.16376213053574504
-0.13535353535353536	0.20447242243921185
-0.13131313131313133	0.25364136698319595
-0.1272727272727273	0.3125859895371122
-0.12323232323232323	0.38272163427992245
-0.1191919191919192	0.46554385332169207
-0.11515151515151516	0.562603282745569
-0.11111111111111112	0.675473020705413
-0.10707070707070707	0.8057082923264683
-0.10303030303030303	0.9547985261370712
-0.098989898989899	1.1241123701788773
-0.09494949494949495	1.314836629929132
-0.09090909090909091	1.5279105957013353
-0.08686868686868687	1.7639577193789746
-0.08282828282828282	2.023217069242488
-0.0787878787878788	2.305477403688515
-0.07474747474747476	2.6100170245370093
-0.07070707070707072	2.935552763833037
-0.06666666666666668	3.280201493519872
-0.06262626262626261	3.6414574004045397
-0.0585858585858586	4.016187923925867
-0.054545454545454564	4.400650707399812
-0.0505050505050505	4.7905331740255015
-0.04646464646464646	5.181015430593987
-0.04242424242424242	5.566856162234257
-0.03838383838383838	5.942500061099487
-0.03434343434343434	6.302204191346396
-0.030303030303030304	6.640179599500167
-0.026262626262626293	6.950743503023967
-0.022222222222222227	7.228476597654871
-0.018181818181818188	7.468379475079577
-0.014141414141414121	7.666021883449704
-0.01010101010101011	7.817678623999034
-0.006060606060606044	7.920446267812656
-0.0020202020202020055	7.97233558647621
0.0020202020202020055	7.97233558647621
0.006060606060606072	7.920446267812656
0.01010101010101011	7.817678623999034
0.01414141414141415	7.6660218834497025
0.018181818181818188	7.468379475079577
0.0222222222222222	7.228476597654873
0.026262626262626265	6.950743503023968
0.030303030303030304	6.640179599500167
0.03434343434343437	6.3022041913463935
0.03838383838383838	5.942500061099487
0.04242424242424242	5.566856162234257
0.046464646464646486	5.181015430593984
0.0505050505050505	4.7905331740255015
0.054545454545454564	4.400650707399812
0.058585858585858575	4.01618792392587
0.06262626262626264	3.6414574004045366
0.06666666666666665	3.2802014935198742
0.07070707070707072	2.935552763833037
0.07474747474747478	2.6100170245370067
0.0787878787878788	2.305477403688515
0.0828282828282828	2.023217069242489
0.08686868686868687	1.7639577193789746
0.09090909090909088	1.5279105957013368
0.09494949494949495	1.314836629929132
0.09898989898989902	1.1241123701788767
0.10303030303030303	0.9547985261370712
0.1070707070707071	0.8057082923264672
0.1111111111111111	0.6754730207054134
0.11515151515151517	0.5626032827455688
0.11919191919191918	0.46554385332169246
0.12323232323232325	0.3827216342799223
0.12727272727272726	0.31258598953711264
0.13131313131313133	0.25364136698319595
0.1353535353535354	0.20447242243921157
0.1393939393939394	0.16376213053574504
0.14343434343434341	0.13030356504535803
0.14747474747474743	0.10300615984721818
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d/stats.json <==
{
  "ssnr": 4.836487335623154,
  "noise_ratio": 0.5730277225219844,
  "when": "2023-03-22T07:29:41.465637Z"
}

==> results/pointsource1d_fast/b_hat.txt <==
0.0049504950495049506	0.08953034194214449
0.014951495149514951	0.13745320111277862
0.024952495249524954	0.19975661020995716
0.03495349534953495	0.2745129911300551
0.044954495449544954	0.3561339312119697
0.05495549554955495	0.43875829729158267
0.06495649564956496	0.5165249562047717
0.07495749574957496	0.5835727747874168
0.08495849584958497	0.6340406198753956
0.09495949594959498	0.6620673583045877
0.10496049604960496	0.662185271925124
0.11496149614961496	0.6343616944381198
0.12496249624962497	0.5840501212270162
0.13496349634963498	0.5171116854559332
0.14496449644964496	0.43942065753116055
0.15496549654965497	0.35703256173189885
0.16496649664966498	0.2761857095094727
0.174967496749675	0.20313197623894752
0.184968496849685	0.14386002366415582
0.19496949694969495	0.10073172712483325
0.20497049704970496	0.07245491683585589
0.21497149714971497	0.05746662395345821
0.22497249724972496	0.054151143025817104
0.23497349734973497	0.060167069653750446
0.24497449744974498	0.07244253020408069
0.25497549754975496	0.08785158698927652
0.264976497649765	0.10333434058956532
0.274977497749775	0.11673844219887597
0.28497849784978496	0.12682420465598782
0.294979497949795	0.13241940132807667
0.304980498049805	0.13243119269950812
0.31498149814981496	0.1268563121216381
0.324982498249825	0.11678617685221367
0.334983498349835	0.10339301352405927
0.344984498449845	0.08784904876999906
0.354985498549855	0.07132650922285706
0.36498649864986504	0.05499762151545765
0.37498749874987497	0.040034612280624916
0.38498849884988495	0.027556594771505016
0.394989498949895	0.017955617860097077
0.404990499049905	0.010894621616692728
0.41499149914991496	0.005982863830350478
0.424992499249925	0.002829602290128927
0.434993499349935	0.0010440947850866875
0.44499449944994496	0.00023559910428234013
0.454995499549955	0.00001337303677447963
0.464996499649965	0.0
0.474997499749975	0.0
0.484998499849985	0.0
0.494999499949995	0.0
0.505000500050005	0.0
0.515001500150015	0.0
0.525002500250025	0.0
0.535003500350035	0.0
0.545004500450045	0.000020059555161719922
0.555005500550055	0.00035339865642351374
0.565006500650065	0.0015661421776300313
0.575007500750075	0.00424440343519341
0.585008500850085	0.008974295745525749
0.595009500950095	0.01634193242503909
0.605010501050105	0.02693342679014569
0.615011501150115	0.04133489215725758
0.625012501250125	0.06005191842093738
0.635013501350135	0.08249643227318648
0.645014501450145	0.10702334501745535
0.655015501550155	0.13236369724163521
0.665016501650165	0.15770283816496106
0.675017501750175	0.18225928336555053
0.6850185018501851	0.2052515484215202
0.695019501950195	0.22589814891098747
0.7050205020502051	0.24353881447468528
0.715021502150215	0.259155300612933
0.7250225022502251	0.27522892049148856
0.7350235023502351	0.2925351696787932
0.745024502450245	0.3100340157018709
0.755025502550255	0.3265532319278974
0.765026502650265	0.3409205917240486
0.775027502750275	0.35196386845749983
0.785028502850285	0.35842973941389694
0.7950295029502951	0.3579691780278913
0.805030503050305	0.34734752900303845
0.815031503150315	0.3259909289260357
0.825032503250325	0.29604624486897335
0.8350335033503351	0.2598579300974983
0.845034503450345	0.21977043787726103
0.8550355035503551	0.1781282214739085
0.865036503650365	0.13729608003869279
0.875037503750375	0.0999129934810557
0.885038503850385	0.06875406331038836
0.8950395039503951	0.04478580071834261
0.905040504050405	0.02716260551866939
0.9150415041504151	0.01490762218401449
0.925042504250425	0.007043995187024704
0.9350435043504349	0.0025948690003463684
0.9450445044504451	0.0005833880966259513
0.9550455045504551	0.0000326969485100311
0.965046504650465	0.0
0.975047504750475	0.0
0.985048504850485	0.0
0.9950495049504952	0.0


==> results/pointsource1d_fast/b_noisy.txt <==
0.0049504950495049506	0.1136821186805838
0.014951495149514951	0.08058939793088549
0.024952495249524954	0.29813450234254163
0.03495349534953495	0.33523495959307226
0.044954495449544954	0.14792249839062827
0.05495549554955495	0.32643910771667806
0.06495649564956496	0.4143815955627323
0.07495749574957496	0.32044741097927737
0.08495849584958497	0.4466275676280994
0.09495949594959498	0.8455880739229367
0.10496049604960496	0.7278812757401154
0.11496149614961496	0.843441487169938
0.12496249624962497	0.6425438717283619
0.13496349634963498	0.6651296629003122
0.14496449644964496	0.3093581460963436
0.15496549654965497	0.4330210179794513
0.16496649664966498	-0.019115173569980437
0.174967496749675	0.4794898954756543
0.184968496849685	0.007290635586652772
0.19496949694969495	-0.3581915660344813
0.20497049704970496	0.1817751081887537
0.21497149714971497	0.22478801204887056
0.22497249724972496	0.021443361753798927
0.23497349734973497	0.20408712067496382
0.24497449744974498	0.12152958115721155
0.25497549754975496	0.18869748515364868
0.264976497649765	-0.049804792466234746
0.274977497749775	0.14197104964330143
0.28497849784978496	0.03579783855394726
0.294979497949795	0.07080226432225123
0.304980498049805	0.04908888732836783
0.31498149814981496	0.27124350301770256
0.324982498249825	0.3611225345243685
0.334983498349835	0.20351831180418917
0.344984498449845	0.2628533345726246
0.354985498549855	0.005653277140790988
0.36498649864986504	0.09413988755799017
0.37498749874987497	-0.00848715874627521
0.38498849884988495	0.0738245573504443
0.394989498949895	0.37283754258319324
0.404990499049905	-0.15731217758073351
0.41499149914991496	-0.0819057777408113
0.424992499249925	-0.39898456933154763
0.434993499349935	0.07909384597753175
0.44499449944994496	0.22840219229697417
0.454995499549955	0.11122916671696384
0.464996499649965	-0.3736842303461438
0.474997499749975	0.14709246839871087
0.484998499849985	-0.20407938970246114
0.494999499949995	-0.05260076316386103
0.505000500050005	-0.22272512094709068
0.515001500150015	0.09164987580652412
0.525002500250025	-0.2439091005168094
0.535003500350035	0.19857144979638225
0.545004500450045	0.11223175987000235
0.555005500550055	0.2110499302825036
0.565006500650065	0.2657774156611566
0.575007500750075	0.040825417488495296
0.585008500850085	0.000381212346373689
0.595009500950095	-0.09473429973399133
0.605010501050105	0.30007589607736956
0.615011501150115	0.055312792344984485
0.625012501250125	0.232863741051907
0.635013501350135	0.025386580213524475
0.645014501450145	0.15097935447507466
0.655015501550155	0.16352994705862
0.665016501650165	-0.2509585990168801
0.675017501750175	0.3186397468685477
0.6850185018501851	0.36016131094457426
0.695019501950195	0.47239081839646235
0.7050205020502051	0.1946505925165024
0.715021502150215	0.5678007727930235
0.7250225022502251	0.41330029993843465
0.7350235023502351	0.47990520603247233
0.745024502450245	0.40681640625427423
0.755025502550255	0.12536988777071997
0.765026502650265	0.18271920541027337
0.775027502750275	0.37358826309879656
0.785028502850285	0.4098890793576252
0.7950295029502951	0.5083506079084721
0.805030503050305	0.4694230595821653
0.815031503150315	0.2340092509044028
0.825032503250325	0.23402460064447245
0.8350335033503351	0.22217281250951423
0.845034503450345	0.37786004243694127
0.8550355035503551	0.002801988090628371
0.865036503650365	0.48939973746761134
0.875037503750375	0.1651521862232711
0.885038503850385	0.004268177517648922
0.8950395039503951	0.29765165860890863
0.905040504050405	-0.12906802556724523
0.9150415041504151	-0.1713306591114305
0.925042504250425	-0.1891024360746815
0.9350435043504349	-0.04613665312173725
0.9450445044504451	0.08392959269032353
0.9550455045504551	-0.0009380314142942419
0.965046504650465	0.020850230835278285
0.975047504750475	-0.09042438992316734
0.985048504850485	0.22189956851427542
0.9950495049504952	-0.17433153711806154


==> results/pointsource1d_fast/base_sensor.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	1.7786808733466707e-11
-0.1595959595959596	3.8267843482315294e-7
-0.15555555555555556	5.172610882487439e-6
-0.15151515151515152	0.000024303526541818523
-0.14747474747474748	0.00007048795869451934
-0.14343434343434344	0.000156608534242194
-0.1393939393939394	0.0002955478800864479
-0.13535353535353536	0.000500188623128884
-0.13131313131313133	0.0007834133902711095
-0.1272727272727273	0.0011581048084147254
-0.12323232323232323	0.0016371455044613408
-0.1191919191919192	0.002233418105312558
-0.11515151515151516	0.0029598052378699787
-0.11111111111111112	0.003829189529035208
-0.10707070707070707	0.004854453605709863
-0.10303030303030303	0.006048480094795526
-0.098989898989899	0.007424151623193815
-0.09494949494949495	0.008994350817806342
-0.09090909090909091	0.010771960305534688
-0.08686868686868687	0.012769862713280487
-0.08282828282828282	0.015000932998217077
-0.0787878787878788	0.017475073855221655
-0.07474747474747476	0.020184342210493846
-0.07070707070707072	0.023098198532102078
-0.06666666666666668	0.026178240740740783
-0.06262626262626261	0.029385820955705483
-0.0585858585858586	0.03268229129629119
-0.054545454545454564	0.0360290038817932
-0.0505050505050505	0.039387310831506664
-0.04646464646464646	0.04271856426472668
-0.04242424242424242	0.045984116300748536
-0.03838383838383838	0.04914531905886743
-0.03434343434343434	0.05216352465837848
-0.030303030303030304	0.055000085218576945
-0.026262626262626293	0.057616352858757915
-0.022222222222222227	0.05997367969821672
-0.018181818181818188	0.06203341785624842
-0.014141414141414121	0.06375691945214824
-0.01010101010101011	0.06510553660521139
-0.006060606060606044	0.06604062143473302
-0.0020202020202020055	0.06652361982993311
0.0020202020202020055	0.06652361982993311
0.006060606060606072	0.066040621434733
0.01010101010101011	0.06510553660521139
0.01414141414141415	0.06375691945214824
0.018181818181818188	0.06203341785624842
0.0222222222222222	0.05997367969821672
0.026262626262626265	0.05761635285875795
0.030303030303030304	0.055000085218576945
0.03434343434343437	0.05216352465837848
0.03838383838383838	0.04914531905886743
0.04242424242424242	0.045984116300748536
0.046464646464646486	0.04271856426472668
0.0505050505050505	0.039387310831506664
0.054545454545454564	0.0360290038817932
0.058585858585858575	0.03268229129629119
0.06262626262626264	0.029385820955705334
0.06666666666666665	0.02617824074074071
0.07070707070707072	0.023098198532102078
0.07474747474747478	0.020184342210493846
0.0787878787878788	0.017475073855221655
0.0828282828282828	0.015000932998217045
0.08686868686868687	0.012769862713280487
0.09090909090909088	0.010771960305534707
0.09494949494949495	0.008994350817806342
0.09898989898989902	0.00742415162319381
0.10303030303030303	0.006048480094795526
0.1070707070707071	0.004854453605709853
0.1111111111111111	0.0038291895290352117
0.11515151515151517	0.002959805237869974
0.11919191919191918	0.002233418105312558
0.12323232323232325	0.0016371455044613386
0.12727272727272726	0.0011581048084147293
0.13131313131313133	0.0007834133902711095
0.1353535353535354	0.0005001886231288832
0.1393939393939394	0.0002955478800864479
0.14343434343434341	0.0001566085342421949
0.14747474747474743	0.00007048795869452019
0.15151515151515155	0.000024303526541818394
0.15555555555555556	5.172610882487439e-6
0.15959595959595962	3.8267843482314674e-7
0.16363636363636364	1.7786808733466707e-11
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_fast/config.json <==
{
  "max_iter": 2000,
  "verbose_iter": null,
  "quiet": false,
  "experiments": [
    "Experiment1D",
    "Experiment1DFast",
    "Experiment2D",
    "Experiment2DFast",
    "Experiment1D_L1"
  ],
  "algorithm": [
    "FB",
    "FISTA",
    "PDPS",
    "FW",
    "FWRelax"
  ],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "out_revision",
  "max_threads": 4,
  "num_threads": null,
  "experiment_overrides": {
    "alpha": null,
    "variance": null,
    "salt_and_pepper": null,
    "noise_seed": null
  },
  "algoritm_overrides": {
    "bootstrap_insertions": null,
    "tau0": null,
    "sigma0": null,
    "acceleration": null,
    "postprocessing": null,
    "merge_every": null,
    "merging": null,
    "final_merging": null,
    "tolerance": null
  }
}

==> results/pointsource1d_fast/experiment.json <==
{
  "name": "pointsource1d_fast",
  "domain": [
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    100
  ],
  "noise_distr": {
    "mean": 0.0,
    "std_dev": 0.2
  },
  "noise_seed": 8547885907150583880,
  "sensor": {
    "r": 0.004,
    "exponent": null
  },
  "spread": {
    "radius": 0.16
  },
  "kernel": {
    "radius": 0.16
  },
  "μ_hat": [
    {
      "x0": 0.1,
      "weight": 10.0
    },
    {
      "x0": 0.3,
      "weight": 2.0
    },
    {
      "x0": 0.7,
      "weight": 3.0
    },
    {
      "x0": 0.8,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.06
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L2Squared"
}

==> results/pointsource1d_fast/fb_config.json <==
{
  "name": "fb",
  "FB": {
    "τ0": 0.99,
    "meta": "None",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d_fast/fb_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.00104	3.5910397247045416	3.5910397247045416	1	2	0	0	1
2	0.002333	2.9319136413263904	2.9319136413263904	2	4	0	0	1
3	0.00372	2.757779330290705	2.757779330290705	3	4	0	0	1
4	0.005512	2.7066462894083068	2.7066462894083068	4	4	0	0	1
5	0.008773	2.6822404321131765	2.6822404321131765	5	4	0	0	1
6	0.012578	2.667902864208448	2.667902864208448	6	4	0	0	1
7	0.016111	2.6233149737713983	2.6233149737713983	7	4	0	0	1
8	0.019383	2.6039558259979487	2.6039558259979487	6	3	0	1	1
9	0.021671	2.598205093294845	2.598205093294845	6	2	0	0	1
10	0.024465	2.595531051455621	2.595531051455621	6	2	0	0	1
20	0.060804	2.5778088314155805	2.5778088314155805	7	25	0	1	10
30	0.091088	2.564816205515701	2.564816205515701	6	24	0	2	10
40	0.114817	2.5640212961197135	2.5640212961197135	6	20	0	0	10
50	0.145501	2.562834435601633	2.562834435601633	7	19	0	0	10
60	0.171403	2.5623171052342304	2.5623171052342304	6	21	0	1	10
70	0.20111	2.562311537349678	2.562311537349678	6	20	0	0	10
80	0.231003	2.562311462188062	2.562311462188062	6	15	0	0	10
90	0.267302	2.558751586548036	2.558751586548036	6	16	0	1	10
100	0.297862	2.558704735823869	2.558704735823869	6	20	0	0	10
200	0.70367	2.5578779658467736	2.5578779658467736	5	122	0	2	100
300	1.128274	2.5574844633349083	2.5574844633349083	5	117	0	1	100
400	1.628883	2.557484450960362	2.557484450960362	5	102	0	0	100
500	2.338007	2.5574844486413517	2.5574844486413517	5	101	0	0	100
600	2.992797	2.5574681251448625	2.5574681251448625	6	130	0	0	100
700	3.741254	2.5572029311078106	2.5572029311078106	5	114	0	2	100
800	4.416334	2.5572029311077085	2.5572029311077085	5	100	0	0	100
900	5.150706	2.5572029311076183	2.5572029311076183	5	100	0	0	100
1000	5.957051	2.5572029311075295	2.5572029311075295	5	100	0	0	100
2000	17.837864	2.5571822744835124	2.5571822744835124	5	1036	0	1	1000


==> results/pointsource1d_fast/fb_reco.txt <==
x0	weight
0.31686574985805704	1.1485510524333478
0.7224911639769146	3.782909098302814
0.10480417648270231	8.171316546735111
0.8088542952477218	3.0850937894139454


==> results/pointsource1d_fast/fb_stats.json <==
{
  "cpu_time": 17.837917,
  "elapsed": 5.956379916
}

==> results/pointsource1d_fast/fista_config.json <==
{
  "name": "fista",
  "FB": {
    "τ0": 0.99,
    "meta": "InertiaFISTA",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d_fast/fista_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001779	3.4728564909179456	3.4728564909179456	1	2	0	0	1
2	0.004004	2.793916885679315	2.793916885679315	2	4	0	0	1
3	0.006487	2.630245119691834	2.630245119691834	3	4	0	0	1
4	0.009056	2.600685324879793	2.600685324879793	4	4	0	0	1
5	0.011798	2.5871789080523113	2.5871789080523113	5	4	0	0	1
6	0.013495	2.580858766126518	2.580858766126518	5	2	0	0	1
7	0.015356	2.578495289248791	2.578495289248791	5	2	0	0	1
8	0.017186	2.5780268111116844	2.5780268111116844	5	2	0	0	1
9	0.019184	2.5781070174108764	2.5781070174108764	5	2	0	0	1
10	0.021042	2.578149740607614	2.578149740607614	5	2	0	0	1
20	0.044596	2.5628604578973535	2.5628604578973535	7	24	0	0	10
30	0.066022	2.5597063439701833	2.5597063439701833	5	22	0	2	10
40	0.088984	2.5596736214244658	2.5596736214244658	5	20	0	0	10
50	0.117253	2.5596661104641067	2.5596661104641067	5	20	0	0	10
60	0.144767	2.558035363301466	2.558035363301466	5	22	0	1	10
70	0.170685	2.558034000392297	2.558034000392297	5	20	0	0	10
80	0.193698	2.558031720611548	2.558031720611548	5	20	0	0	10
90	0.218105	2.5580316060896777	2.5580316060896777	5	17	0	0	10
100	0.244329	2.5580315998592216	2.5580315998592216	5	13	0	0	10
200	0.602489	2.5572280064408046	2.5572280064408046	4	153	0	3	100
300	0.965971	2.5572280063851185	2.5572280063851185	4	100	0	0	100
400	1.421151	2.5572280063851123	2.5572280063851123	4	100	0	0	100
500	2.097794	2.5572280063851127	2.5572280063851127	4	100	0	0	100
600	2.761324	2.5572121196671285	2.5572121196671285	5	154	0	0	100
700	3.360273	2.557212120442093	2.557212120442093	5	100	0	0	100
800	4.052448	2.557212119607722	2.557212119607722	5	100	0	0	100
900	4.854097	2.557212119433305	2.557212119433305	5	100	0	0	100
1000	5.744352	2.5572121197134186	2.5572121197134186	5	100	0	0	100
2000	18.541638	2.557185088144037	2.557185088144037	6	1206	0	1	1000


==> results/pointsource1d_fast/fista_reco.txt <==
x0	weight
0.31673403101932773	1.1480846285171555
0.7227508475746935	3.7933927498986066
0.10506311110875541	8.171315303327187
0.8090354496348582	3.072061094594352


==> results/pointsource1d_fast/fista_stats.json <==
{
  "cpu_time": 18.541673,
  "elapsed": 5.8375655
}

==> results/pointsource1d_fast/fw_config.json <==
{
  "name": "fw",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "FullyCorrective",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource1d_fast/fw_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001161	3.234630103562035	3.234630103562035	1	78	0	0	1
2	0.002616	2.638740812279617	2.638740812279617	2	157	0	0	1
3	0.004188	2.613511453623284	2.613511453623284	3	189	0	0	1
4	0.005542	2.5953327748998265	2.5953327748998265	4	422	0	0	1
5	0.007184	2.5778604789599706	2.5778604789599706	5	800	0	0	1
6	0.009614	2.5735473209606132	2.5735473209606132	6	2000	0	0	1
7	0.010675	2.572411592664045	2.572411592664045	5	2000	0	2	1
8	0.012328	2.5635374050553112	2.5635374050553112	6	2000	0	0	1
9	0.014247	2.560376132937393	2.560376132937393	5	2000	1	3	1
10	0.016775	2.5595159705502275	2.5595159705502275	5	2000	1	2	1
20	0.047045	2.557326352348688	2.557326352348688	4	20000	10	21	10
30	0.094968	2.5572400668348974	2.5572400668348974	4	20000	10	20	10
40	0.140971	2.557220805019338	2.557220805019338	4	12034	10	20	10
50	0.179018	2.5572104243030687	2.5572104243030687	4	16238	10	20	10
60	0.234633	2.5572040800555538	2.5572040800555538	4	18907	10	20	10
70	0.299	2.5571999300661643	2.5571999300661643	4	20000	10	20	10
80	0.375619	2.557197068036306	2.557197068036306	4	20000	10	20	10
90	0.44646	2.5571949742317734	2.5571949742317734	4	20000	10	20	10
100	0.524483	2.5571932738595233	2.5571932738595233	4	20000	10	20	10
200	1.505825	2.5571839897313753	2.5571839897313753	4	200000	100	200	100
300	2.844077	2.5571795721603086	2.5571795721603086	4	200000	100	200	100
400	4.247203	2.5571767308697315	2.5571767308697315	4	200000	100	200	100
500	6.238192	2.557174640898375	2.557174640898375	4	200000	100	200	100
600	8.547913	2.557173033556568	2.557173033556568	4	200000	100	200	100
700	11.004009	2.5571717574562767	2.5571717574562767	4	200000	100	200	100
800	13.668358	2.5571707190181794	2.5571707190181794	4	200000	100	200	100
900	16.41217	2.5571698571021853	2.5571698571021853	4	200000	100	200	100
1000	18.910358	2.5571691299946937	2.5571691299946937	4	200000	100	200	100
2000	58.522285	2.5571653622024315	2.5571653622024315	4	2000000	1000	2000	1000


==> results/pointsource1d_fast/fw_reco.txt <==
x0	weight
0.31670983252237384	1.1480496692227786
0.7224402978527743	3.784411206398862
0.1050853576578138	8.171218359427229
0.8089207206448998	3.085852511467845


==> results/pointsource1d_fast/fw_stats.json <==
{
  "cpu_time": 58.522309,
  "elapsed": 18.13770075
}

==> results/pointsource1d_fast/fwrelax_config.json <==
{
  "name": "fwrelax",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "Relaxed",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource1d_fast/fwrelax_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001152	3.422955936156102	3.422955936156102	1	1	0	0	1
2	0.002608	2.9035936254888335	2.9035936254888335	2	1	0	0	1
3	0.00374	2.742452745943641	2.742452745943641	2	1	1	2	1
4	0.005428	2.662005226991933	2.662005226991933	3	1	0	0	1
5	0.006613	2.626619675909438	2.626619675909438	4	1	0	0	1
6	0.007884	2.604342790091816	2.604342790091816	5	1	0	0	1
7	0.009162	2.5831554778964687	2.5831554778964687	5	1	1	2	1
8	0.010582	2.5783176296771915	2.5783176296771915	6	1	0	0	1
9	0.012148	2.575782024267089	2.575782024267089	6	1	1	2	1
10	0.013447	2.574130649500466	2.574130649500466	6	1	1	2	1
20	0.029979	2.570876939633112	2.570876939633112	6	10	10	20	10
30	0.052306	2.570175546485213	2.570175546485213	6	10	10	20	10
40	0.074018	2.569467375993698	2.569467375993698	6	10	10	20	10
50	0.096655	2.5690686937887395	2.5690686937887395	6	10	10	20	10
60	0.125757	2.568592002917582	2.568592002917582	6	10	10	20	10
70	0.156007	2.56832326358584	2.56832326358584	6	10	10	20	10
80	0.187176	2.5679776974642246	2.5679776974642246	6	10	10	20	10
90	0.218754	2.567758277409609	2.567758277409609	6	10	10	20	10
100	0.255309	2.56751260471028	2.56751260471028	6	10	10	20	10
200	0.667751	2.5657151815626276	2.5657151815626276	6	100	100	200	100
300	1.210594	2.5646663727073133	2.5646663727073133	6	100	100	200	100
400	1.7956020000000001	2.563903547768005	2.563903547768005	6	100	100	200	100
500	2.683274	2.563278909745737	2.563278909745737	6	100	100	200	100
600	3.6833460000000002	2.5627462008307846	2.5627462008307846	6	100	100	200	100
700	4.713081	2.5615281469209377	2.5615281469209377	5	100	101	202	100
800	5.796648	2.5612066619492397	2.5612066619492397	5	100	100	200	100
900	6.920959	2.5609188793796425	2.5609188793796425	5	100	100	200	100
1000	8.052491	2.5606584911106554	2.5606584911106554	5	100	100	200	100
2000	27.004497	2.558944359578888	2.558944359578888	5	1000	1000	2000	1000


==> results/pointsource1d_fast/fwrelax_reco.txt <==
x0	weight
0.7568781927504405	0.7985756629259576
0.31658337674383535	1.1480224512566806
0.7170004851012847	3.2402729285711525
0.8111524135318318	2.879234556850341
0.10499319378325225	8.172156476162147


==> results/pointsource1d_fast/fwrelax_stats.json <==
{
  "cpu_time": 27.004514,
  "elapsed": 8.155555458
}

==> results/pointsource1d_fast/kernel.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	2.683880604500824e-7
-0.15555555555555556	0.0003572245084590768
-0.15151515151515152	0.0024855418278283224
-0.14747474747474748	0.007995548708868778
-0.14343434343434344	0.01849757351428096
-0.1393939393939394	0.035601944606765544
-0.13535353535353536	0.06091899034902292
-0.13131313131313133	0.09605903910375391
-0.1272727272727273	0.14263241923365874
-0.12323232323232323	0.20224945910143843
-0.1191919191919192	0.2765204870697933
-0.11515151515151516	0.3670558315014237
-0.11111111111111112	0.47546582075903016
-0.10707070707070707	0.6033607832053146
-0.10303030303030303	0.7523510472029757
-0.098989898989899	0.9240469411147145
-0.09494949494949495	1.1200587933032327
-0.09090909090909091	1.3419969321312288
-0.08686868686868687	1.5914716859614062
-0.08282828282828282	1.870093383156464
-0.0787878787878788	2.1794433661685706
-0.07474747474747476	2.5188603268167844
-0.07070707070707072	2.883881508431936
-0.06666666666666668	3.2696759259259243
-0.06262626262626261	3.671412594210651
-0.0585858585858586	4.084260528198007
-0.054545454545454564	4.503388742799898
-0.0505050505050505	4.923966252928221
-0.04646464646464646	5.34116207349487
-0.04242424242424242	5.750145219411748
-0.03838383838383838	6.1460847055907495
-0.03434343434343434	6.524149546943778
-0.030303030303030304	6.879508758382725
-0.026262626262626293	7.20733135481949
-0.022222222222222227	7.502786351165979
-0.018181818181818188	7.761042762334083
-0.014141414141414121	7.977269603235704
-0.01010101010101011	8.146635888782736
-0.006060606060606044	8.26431063388708
-0.0020202020202020055	8.325462853460634
0.0020202020202020055	8.325462853460634
0.006060606060606072	8.26431063388708
0.01010101010101011	8.146635888782736
0.01414141414141415	7.977269603235702
0.018181818181818188	7.761042762334083
0.0222222222222222	7.502786351165982
0.026262626262626265	7.207331354819493
0.030303030303030304	6.879508758382725
0.03434343434343437	6.524149546943775
0.03838383838383838	6.1460847055907495
0.04242424242424242	5.750145219411748
0.046464646464646486	5.341162073494869
0.0505050505050505	4.923966252928221
0.054545454545454564	4.503388742799898
0.058585858585858575	4.08426052819801
0.06262626262626264	3.6714125942106484
0.06666666666666665	3.2696759259259265
0.07070707070707072	2.883881508431936
0.07474747474747478	2.5188603268167813
0.0787878787878788	2.1794433661685706
0.0828282828282828	1.8700933831564652
0.08686868686868687	1.5914716859614062
0.09090909090909088	1.341996932131231
0.09494949494949495	1.1200587933032327
0.09898989898989902	0.9240469411147136
0.10303030303030303	0.7523510472029757
0.1070707070707071	0.6033607832053135
0.1111111111111111	0.4754658207590307
0.11515151515151517	0.36705583150142324
0.11919191919191918	0.2765204870697933
0.12323232323232325	0.20224945910143813
0.12727272727272726	0.1426324192336592
0.13131313131313133	0.09605903910375391
0.1353535353535354	0.060918990349022796
0.1393939393939394	0.035601944606765544
0.14343434343434341	0.01849757351428108
0.14747474747474743	0.007995548708868882
0.15151515151515155	0.0024855418278283067
0.15555555555555556	0.0003572245084590768
0.15959595959595962	2.6838806045004696e-7
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_fast/omega_hat.txt <==
0.0	8.7890625
0.010101010101010102	14.017211594806508
0.020202020202020204	20.99155916597615
0.030303030303030304	29.785713322967965
0.04040404040404041	39.80271058038553
0.050505050505050504	50.287709518212935
0.06060606060606061	60.485868716434304
0.0707070707070707	69.64234675503376
0.08080808080808081	77.00230221399538
0.09090909090909091	81.81089367330327
0.10101010101010101	83.31353132674823
0.1111111111111111	81.08951688957475
0.12121212121212122	75.71026531673483
0.13131313131313133	67.93061802824438
0.1414141414141414	58.50543945839548
0.15151515151515152	48.20192788189516
0.16161616161616163	37.819912797713194
0.1717171717171717	28.164558387199886
0.18181818181818182	20.040050557225143
0.1919191919191919	13.97888195524439
0.20202020202020202	9.872249403491438
0.21212121212121213	7.518861856628735
0.2222222222222222	6.717071044810248
0.23232323232323232	7.205738605874755
0.24242424242424243	8.59820296050496
0.25252525252525254	10.491882018025718
0.26262626262626265	12.4849307484729
0.2727272727272727	14.25644291572752
0.2828282828282828	15.63845691025395
0.29292929292929293	16.480004448049005
0.30303030303030304	16.631475959665522
0.31313131313131315	16.048386124083912
0.32323232323232326	14.864442518169652
0.3333333333333333	13.230613425925927
0.3434343434343434	11.2978671313559
0.35353535353535354	9.217171918462759
0.36363636363636365	7.139496071249683
0.37373737373737376	5.215807873719849
0.3838383838383838	3.5952347361698145
0.3939393939393939	2.3460996703722263
0.40404040404040403	1.4260754637015662
0.41414141414141414	0.7848393548234437
0.42424242424242425	0.3720685824034648
0.43434343434343436	0.1374403851072361
0.4444444444444444	0.03063200160036589
0.45454545454545453	0.001320670548459814
0.46464646464646464	0.0
0.47474747474747475	0.0
0.48484848484848486	0.0
0.494949494949495	0.0
0.5050505050505051	0.0
0.5151515151515151	0.0
0.5252525252525253	0.0
0.5353535353535354	0.0
0.5454545454545454	0.001981005822689721
0.5555555555555556	0.045948002400549304
0.5656565656565656	0.2061605776608555
0.5757575757575758	0.5581028736052023
0.5858585858585859	1.1772590322351697
0.5959595959595959	2.1391131955523495
0.6060606060606061	3.519149505558348
0.6161616161616161	5.392852104254722
0.6262626262626263	7.8237118105798
0.6363636363636364	10.709244106874541
0.6464646464646465	13.83125446517219
0.6565656565656566	17.039288564605272
0.6666666666666666	20.231722608024693
0.6767676767676768	23.307911072761687
0.6868686868686869	26.167208436147426
0.696969696969697	28.708969175513168
0.7070707070707071	30.858438828896624
0.7171717171717171	32.80815228116321
0.7272727272727273	34.87702600644876
0.7373737373737373	37.08445909376255
0.7474747474747475	39.281324401196144
0.7575757575757576	41.31665364474632
0.7676767676767676	43.03947854040993
0.7777777777777778	44.29883080418379
0.7878787878787878	44.91986138502794
0.797979797979798	44.53943640616835
0.8080808080808081	42.76959998686617
0.8181818181818182	39.69791373184321
0.8282828282828283	35.62530775387923
0.8383838383838383	30.85371862098053
0.8484848484848485	25.685082901153415
0.8585858585858586	20.421337162404352
0.8686868686868687	15.372419996310413
0.8787878787878788	10.897216830842883
0.8888888888888888	7.315957933241916
0.898989898989899	4.620234705573579
0.9090909090909091	2.684385174054608
0.9191919191919192	1.3826024353489665
0.9292929292929293	0.5890795861207074
0.9393939393939394	0.17800972303382773
0.9494949494949495	0.023585942752354563
0.9595959595959596	1.341940302251297e-6
0.9696969696969697	0.0
0.9797979797979798	0.0
0.98989898989899	0.0
1.0	0.0


==> results/pointsource1d_fast/omega_noise.txt <==
0.0	0.014168911929401288
0.010101010101010102	0.018177830912409702
0.020202020202020204	0.021894365845019748
0.030303030303030304	0.024859891437250845
0.04040404040404041	0.02667401150262216
0.050505050505050504	0.02702687706788864
0.06060606060606061	0.025836763101741347
0.0707070707070707	0.023259737823021896
0.08080808080808081	0.01958443724729243
0.09090909090909091	0.015293539283906579
0.10101010101010101	0.011013618630115062
0.1111111111111111	0.0073405030205502975
0.12121212121212122	0.0047698742333524375
0.13131313131313133	0.0034518903615406177
0.1414141414141414	0.00322691806675346
0.15151515151515152	0.0038110832841688866
0.16161616161616163	0.004892148483219338
0.1717171717171717	0.006075396585078594
0.18181818181818182	0.006982954034149289
0.1919191919191919	0.007244473283167402
0.20202020202020202	0.006528910504554104
0.21212121212121213	0.004925200469526739
0.2222222222222222	0.0027065018655059617
0.23232323232323232	0.000045260290784404046
0.24242424242424243	-0.002992179559980161
0.25252525252525254	-0.006392256505103381
0.26262626262626265	-0.010149446496875502
0.2727272727272727	-0.014146282474789275
0.2828282828282828	-0.01809868240635069
0.29292929292929293	-0.021915495810797554
0.30303030303030304	-0.025545256659348665
0.31313131313131315	-0.028795852341280924
0.32323232323232326	-0.031292005151228514
0.3333333333333333	-0.03252032068657865
0.3434343434343434	-0.03210755998753834
0.35353535353535354	-0.029925725422067298
0.36363636363636365	-0.02621573958481146
0.37373737373737376	-0.02122034261404851
0.3838383838383838	-0.015065287949706147
0.3939393939393939	-0.007897438081434551
0.40404040404040403	-0.00016415741583378652
0.41414141414141414	0.00744161743479534
0.42424242424242425	0.01428582706459151
0.43434343434343436	0.019919909875168576
0.4444444444444444	0.02420974591595459
0.45454545454545453	0.027016718118693085
0.46464646464646464	0.027895188701076015
0.47474747474747475	0.026391076179378727
0.48484848484848486	0.022443123908913412
0.494949494949495	0.01631429898763154
0.5050505050505051	0.008484915907943728
0.5151515151515151	-0.0005181613422876425
0.5252525252525253	-0.010205711484737435
0.5353535353535354	-0.020054018631828603
0.5454545454545454	-0.029194103315162135
0.5555555555555556	-0.036815219227285575
0.5656565656565656	-0.04238951368414741
0.5757575757575758	-0.04573158406279243
0.5858585858585859	-0.04700082805479649
0.5959595959595959	-0.04657626509452912
0.6060606060606061	-0.045040301586573094
0.6161616161616161	-0.04292878846957112
0.6262626262626263	-0.04090638141433068
0.6363636363636364	-0.03952476715556089
0.6464646464646465	-0.03923863592880433
0.6565656565656566	-0.040178594980519164
0.6666666666666666	-0.042196144342822046
0.6767676767676768	-0.04483547247301399
0.6868686868686869	-0.04736326517256364
0.696969696969697	-0.04925243393908839
0.7070707070707071	-0.05014954324876854
0.7171717171717171	-0.04983262938223773
0.7272727272727273	-0.04812929245990105
0.7373737373737373	-0.04508578197828515
0.7474747474747475	-0.040935088599208976
0.7575757575757576	-0.036255923836222545
0.7676767676767676	-0.03180020599362281
0.7777777777777778	-0.028000329734332103
0.7878787878787878	-0.02499430631861929
0.797979797979798	-0.022815760578112642
0.8080808080808081	-0.021376770952786672
0.8181818181818182	-0.02053416431684645
0.8282828282828283	-0.020019745220122724
0.8383838383838383	-0.019287171781074107
0.8484848484848485	-0.017823552723282274
0.8585858585858586	-0.015441624989361635
0.8686868686868687	-0.012199605926863581
0.8787878787878788	-0.008231874082096222
0.8888888888888888	-0.0038333672298373274
0.898989898989899	0.0007275092071530177
0.9090909090909091	0.00507632932330045
0.9191919191919192	0.008716270826117329
0.9292929292929293	0.011327264830036413
0.9393939393939394	0.012817951002599713
0.9494949494949495	0.013269944753346492
0.9595959595959596	0.012815564179752612
0.9696969696969697	0.011676294897291235
0.9797979797979798	0.010057325140506702
0.98989898989899	0.008252575984880729
1.0	0.00654010389982978


==> results/pointsource1d_fast/orig.txt <==
x0	weight
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results/pointsource1d_fast/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": {
    "τ0": 0.5,
    "σ0": 1.98,
    "acceleration": "Partial",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d_fast/pdps_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.001333	4.448975336627767	4.448975336627767	1	2	0	0	1
2	0.003671	4.030421240896727	4.030421240896727	2	4	0	0	1
3	0.007435	3.3150651950100323	3.3150651950100323	3	4	0	0	1
4	0.011877	2.7656779912856684	2.7656779912856684	4	4	0	0	1
5	0.017253	2.5873909724738064	2.5873909724738064	5	4	0	0	1
6	0.023035	2.587523912564183	2.587523912564183	6	4	0	0	1
7	0.03469	2.580304489198404	2.580304489198404	6	5	0	1	1
8	0.049208	2.565415712811089	2.565415712811089	5	6	0	2	1
9	0.061328	2.558148386268232	2.558148386268232	5	6	0	1	1
10	0.066396	2.557499880969085	2.557499880969085	4	3	0	1	1
20	0.1879	2.5572895096926214	2.5572895096926214	5	28	0	2	10
30	0.334845	2.557234255983376	2.557234255983376	6	26	0	1	10
40	0.640454	2.5571666984821446	2.5571666984821446	4	29	0	5	10
50	0.82797	2.557166645276513	2.557166645276513	4	20	0	0	10
60	1.224945	2.5571664614473995	2.5571664614473995	4	21	0	1	10
70	1.617834	2.5571661919149387	2.5571661919149387	4	20	0	0	10
80	2.202451	2.5571626541237684	2.5571626541237684	4	23	0	1	10
90	3.065112	2.557165416433665	2.557165416433665	5	21	0	0	10
100	3.731794	2.557165905407838	2.557165905407838	4	24	0	2	10
200	15.510989	2.5571626555350067	2.5571626555350067	4	203	0	5	100
300	32.056483	2.5571606040993684	2.5571606040993684	4	162	0	3	100
400	58.784056	2.5571606953308597	2.5571606953308597	4	128	0	1	100
500	92.269561	2.55716067991953	2.55716067991953	4	169	0	3	100
600	124.878291	2.557160499816736	2.557160499816736	4	132	0	2	100
700	162.07669	2.5571604921201385	2.5571604921201385	4	122	0	1	100
800	203.856616	2.5571604921200697	2.5571604921200697	4	106	0	0	100
900	248.640569	2.557160499180564	2.557160499180564	4	122	0	1	100
1000	294.474562	2.557160499180503	2.557160499180503	4	107	0	0	100
2000	756.279331	2.557160476209499	2.557160476209499	4	1116	0	6	1000


==> results/pointsource1d_fast/pdps_reco.txt <==
x0	weight
0.7225027524480723	3.781430432082516
0.3166647784469958	1.1482419608404086
0.10498139074654791	8.171249300822382
0.8087956088155805	3.0851315968316158


==> results/pointsource1d_fast/pdps_stats.json <==
{
  "cpu_time": 756.279385,
  "elapsed": 253.123354083
}

==> results/pointsource1d_fast/sensor.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.0
-0.04242424242424242	0.0
-0.03838383838383838	0.0
-0.03434343434343434	0.0
-0.030303030303030304	0.0
-0.026262626262626293	0.0
-0.022222222222222227	0.0
-0.018181818181818188	0.0
-0.014141414141414121	0.0
-0.01010101010101011	0.0
-0.006060606060606044	0.0
-0.0020202020202020055	1.0
0.0020202020202020055	1.0
0.006060606060606072	0.0
0.01010101010101011	0.0
0.01414141414141415	0.0
0.018181818181818188	0.0
0.0222222222222222	0.0
0.026262626262626265	0.0
0.030303030303030304	0.0
0.03434343434343437	0.0
0.03838383838383838	0.0
0.04242424242424242	0.0
0.046464646464646486	0.0
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_fast/spread.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	2.683880604500824e-7
-0.15555555555555556	0.0003572245084590768
-0.15151515151515152	0.0024855418278283224
-0.14747474747474748	0.007995548708868778
-0.14343434343434344	0.01849757351428096
-0.1393939393939394	0.035601944606765544
-0.13535353535353536	0.06091899034902292
-0.13131313131313133	0.09605903910375391
-0.1272727272727273	0.14263241923365874
-0.12323232323232323	0.20224945910143843
-0.1191919191919192	0.2765204870697933
-0.11515151515151516	0.3670558315014237
-0.11111111111111112	0.47546582075903016
-0.10707070707070707	0.6033607832053146
-0.10303030303030303	0.7523510472029757
-0.098989898989899	0.9240469411147145
-0.09494949494949495	1.1200587933032327
-0.09090909090909091	1.3419969321312288
-0.08686868686868687	1.5914716859614062
-0.08282828282828282	1.870093383156464
-0.0787878787878788	2.1794433661685706
-0.07474747474747476	2.5188603268167844
-0.07070707070707072	2.883881508431936
-0.06666666666666668	3.2696759259259243
-0.06262626262626261	3.671412594210651
-0.0585858585858586	4.084260528198007
-0.054545454545454564	4.503388742799898
-0.0505050505050505	4.923966252928221
-0.04646464646464646	5.34116207349487
-0.04242424242424242	5.750145219411748
-0.03838383838383838	6.1460847055907495
-0.03434343434343434	6.524149546943778
-0.030303030303030304	6.879508758382725
-0.026262626262626293	7.20733135481949
-0.022222222222222227	7.502786351165979
-0.018181818181818188	7.761042762334083
-0.014141414141414121	7.977269603235704
-0.01010101010101011	8.146635888782736
-0.006060606060606044	8.26431063388708
-0.0020202020202020055	8.325462853460634
0.0020202020202020055	8.325462853460634
0.006060606060606072	8.26431063388708
0.01010101010101011	8.146635888782736
0.01414141414141415	7.977269603235702
0.018181818181818188	7.761042762334083
0.0222222222222222	7.502786351165982
0.026262626262626265	7.207331354819493
0.030303030303030304	6.879508758382725
0.03434343434343437	6.524149546943775
0.03838383838383838	6.1460847055907495
0.04242424242424242	5.750145219411748
0.046464646464646486	5.341162073494869
0.0505050505050505	4.923966252928221
0.054545454545454564	4.503388742799898
0.058585858585858575	4.08426052819801
0.06262626262626264	3.6714125942106484
0.06666666666666665	3.2696759259259265
0.07070707070707072	2.883881508431936
0.07474747474747478	2.5188603268167813
0.0787878787878788	2.1794433661685706
0.0828282828282828	1.8700933831564652
0.08686868686868687	1.5914716859614062
0.09090909090909088	1.341996932131231
0.09494949494949495	1.1200587933032327
0.09898989898989902	0.9240469411147136
0.10303030303030303	0.7523510472029757
0.1070707070707071	0.6033607832053135
0.1111111111111111	0.4754658207590307
0.11515151515151517	0.36705583150142324
0.11919191919191918	0.2765204870697933
0.12323232323232325	0.20224945910143813
0.12727272727272726	0.1426324192336592
0.13131313131313133	0.09605903910375391
0.1353535353535354	0.060918990349022796
0.1393939393939394	0.035601944606765544
0.14343434343434341	0.01849757351428108
0.14747474747474743	0.007995548708868882
0.15151515151515155	0.0024855418278283067
0.15555555555555556	0.0003572245084590768
0.15959595959595962	2.6838806045004696e-7
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_fast/stats.json <==
{
  "ssnr": 4.8340192155793344,
  "noise_ratio": 0.5731905731019981,
  "when": "2023-03-22T07:36:57.425947Z"
}

==> results/pointsource1d_l1/b_hat.txt <==
0.0049504950495049506	0.13379187124645497
0.014951495149514951	0.19166530701912354
0.024952495249524954	0.2638268152474496
0.03495349534953495	0.34894424133397384
0.044954495449544954	0.44346039266744497
0.05495549554955495	0.5415210743950728
0.06495649564956496	0.6353859847790109
0.07495749574957496	0.7163440486830168
0.08495849584958497	0.7760102408008264
0.09495949594959498	0.8077463882651079
0.10496049604960496	0.8078753883092895
0.11496149614961496	0.7763820952051387
0.12496249624962497	0.7169162453285483
0.13496349634963498	0.6360966397132956
0.14496449644964496	0.5422999183817193
0.15496549654965497	0.4466796519269043
0.16496649664966498	0.35393606177893433
0.174967496749675	0.27162957305102003
0.184968496849685	0.20376386579113903
0.19496949694969495	0.1521611365474134
0.20497049704970496	0.1168183718823657
0.21497149714971497	0.09640640362546035
0.22497249724972496	0.08875466849841519
0.23497349734973497	0.09122751323605707
0.24497449744974498	0.1009714522695073
0.25497549754975496	0.10834316204486293
0.264976497649765	0.12711274525713417
0.274977497749775	0.14329744532804492
0.28497849784978496	0.15522067472128706
0.294979497949795	0.16155576596745688
0.304980498049805	0.16156866597495478
0.31498149814981496	0.1552578601703588
0.324982498249825	0.14335466500516433
0.334983498349835	0.12718381076481058
0.344984498449845	0.10842104645715626
0.354985498549855	0.08880902430752406
0.36498649864986504	0.06989761008741316
0.37498749874987497	0.05286025527189063
0.38498849884988495	0.038411198690601014
0.394989498949895	0.02681934143733897
0.404990499049905	0.017992850407685636
0.41499149914991496	0.011598809151561031
0.424992499249925	0.0071843646612320825
0.434993499349935	0.004275873227381233
0.44499449944994496	0.0024452468713624964
0.454995499549955	0.0
0.464996499649965	0.0
0.474997499749975	0.0
0.484998499849985	0.0
0.494999499949995	0.0
0.505000500050005	0.0
0.515001500150015	0.0
0.525002500250025	0.0
0.535003500350035	0.0
0.545004500450045	0.0
0.555005500550055	0.0036678703070439564
0.565006500650065	0.00641380984107185
0.575007500750075	0.010776546991848334
0.585008500850085	0.017398213727341547
0.595009500950095	0.026989275611528453
0.605010501050105	0.04022901215600867
0.615011501150115	0.05761679803590152
0.625012501250125	0.07929038290783594
0.635013501350135	0.10484641513111974
0.645014501450145	0.1332135364612863
0.655015501550155	0.16874822606323
0.665016501650165	0.20147116101611012
0.675017501750175	0.23300187276131332
0.6850185018501851	0.26189712622089345
0.695019501950195	0.2873539805126947
0.7050205020502051	0.3094074299087025
0.715021502150215	0.32889159127902634
0.7250225022502251	0.34713636758410615
0.7350235023502351	0.3654584772859718
0.745024502450245	0.3845860376773652
0.755025502550255	0.4041978749698244
0.765026502650265	0.422741568443885
0.775027502750275	0.43761787288091303
0.785028502850285	0.4457064994914239
0.7950295029502951	0.4440977157896248
0.805030503050305	0.430825371469512
0.815031503150315	0.40539470267561417
0.825032503250325	0.3689628810631809
0.8350335033503351	0.32413742858022265
0.845034503450345	0.2744686092327673
0.8550355035503551	0.2217789191254157
0.865036503650365	0.1745174261114527
0.875037503750375	0.1319529296249789
0.885038503850385	0.09586519266322945
0.8950395039503951	0.0669213212147721
0.905040504050405	0.04488793992448516
0.9150415041504151	0.028930531707854135
0.925042504250425	0.01791614994430929
0.9350435043504349	0.010660914208055844
0.9450445044504451	0.006095448226574058
0.9550455045504551	0.0
0.965046504650465	0.0
0.975047504750475	0.0
0.985048504850485	0.0
0.9950495049504952	0.0


==> results/pointsource1d_l1/b_noisy.txt <==
0.0049504950495049506	0.13379187124645497
0.014951495149514951	-0.40833469298087643
0.024952495249524954	0.2638268152474496
0.03495349534953495	-0.25105575866602614
0.044954495449544954	0.44346039266744497
0.05495549554955495	0.5415210743950728
0.06495649564956496	0.6353859847790109
0.07495749574957496	1.3163440486830167
0.08495849584958497	0.7760102408008264
0.09495949594959498	1.407746388265108
0.10496049604960496	0.20787538830928953
0.11496149614961496	0.7763820952051387
0.12496249624962497	0.7169162453285483
0.13496349634963498	0.6360966397132956
0.14496449644964496	1.1422999183817193
0.15496549654965497	0.4466796519269043
0.16496649664966498	0.35393606177893433
0.174967496749675	0.27162957305102003
0.184968496849685	0.20376386579113903
0.19496949694969495	0.7521611365474133
0.20497049704970496	0.7168183718823656
0.21497149714971497	0.09640640362546035
0.22497249724972496	0.08875466849841519
0.23497349734973497	-0.5087724867639429
0.24497449744974498	0.1009714522695073
0.25497549754975496	-0.49165683795513704
0.264976497649765	0.12711274525713417
0.274977497749775	0.7432974453280449
0.28497849784978496	-0.4447793252787129
0.294979497949795	0.16155576596745688
0.304980498049805	0.16156866597495478
0.31498149814981496	0.1552578601703588
0.324982498249825	0.14335466500516433
0.334983498349835	0.12718381076481058
0.344984498449845	0.7084210464571562
0.354985498549855	0.688809024307524
0.36498649864986504	0.06989761008741316
0.37498749874987497	-0.5471397447281093
0.38498849884988495	0.038411198690601014
0.394989498949895	0.626819341437339
0.404990499049905	0.017992850407685636
0.41499149914991496	0.011598809151561031
0.424992499249925	0.607184364661232
0.434993499349935	-0.5957241267726188
0.44499449944994496	0.0024452468713624964
0.454995499549955	-0.6
0.464996499649965	0.0
0.474997499749975	0.0
0.484998499849985	-0.6
0.494999499949995	0.0
0.505000500050005	0.0
0.515001500150015	0.0
0.525002500250025	0.6
0.535003500350035	-0.6
0.545004500450045	0.6
0.555005500550055	0.0036678703070439564
0.565006500650065	0.6064138098410718
0.575007500750075	0.010776546991848334
0.585008500850085	0.6173982137273415
0.595009500950095	0.6269892756115284
0.605010501050105	0.6402290121560087
0.615011501150115	-0.5423832019640985
0.625012501250125	0.6792903829078359
0.635013501350135	0.10484641513111974
0.645014501450145	0.1332135364612863
0.655015501550155	0.76874822606323
0.665016501650165	0.20147116101611012
0.675017501750175	0.23300187276131332
0.6850185018501851	0.26189712622089345
0.695019501950195	0.2873539805126947
0.7050205020502051	0.3094074299087025
0.715021502150215	0.9288915912790263
0.7250225022502251	0.9471363675841061
0.7350235023502351	0.9654584772859718
0.745024502450245	0.3845860376773652
0.755025502550255	0.4041978749698244
0.765026502650265	-0.17725843155611498
0.775027502750275	0.43761787288091303
0.785028502850285	0.4457064994914239
0.7950295029502951	0.4440977157896248
0.805030503050305	0.430825371469512
0.815031503150315	0.40539470267561417
0.825032503250325	0.3689628810631809
0.8350335033503351	0.32413742858022265
0.845034503450345	0.2744686092327673
0.8550355035503551	0.2217789191254157
0.865036503650365	0.1745174261114527
0.875037503750375	0.1319529296249789
0.885038503850385	0.6958651926632294
0.8950395039503951	-0.5330786787852279
0.905040504050405	-0.5551120600755148
0.9150415041504151	0.028930531707854135
0.925042504250425	0.01791614994430929
0.9350435043504349	-0.5893390857919442
0.9450445044504451	0.606095448226574
0.9550455045504551	0.0
0.965046504650465	0.0
0.975047504750475	-0.6
0.985048504850485	0.0
0.9950495049504952	-0.6


==> results/pointsource1d_l1/base_sensor.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0003022848118636999
-0.14747474747474748	0.0008985779346156821
-0.14343434343434344	0.0013375058168039308
-0.1393939393939394	0.0016801266123492198
-0.13535353535353536	0.002096806759836741
-0.13131313131313133	0.0025998295419123294
-0.1272727272727273	0.003202590514656189
-0.12323232323232323	0.003919476160813663
-0.1191919191919192	0.004765678274289214
-0.11515151515151516	0.005756937238719946
-0.11111111111111112	0.006909209381298232
-0.10707070707070707	0.008238256326690703
-0.10303030303030303	0.009759157727417579
-0.098989898989899	0.011485752834850349
-0.09494949494949495	0.01343002096758538
-0.09090909090909091	0.01560141583808665
-0.08686868686868687	0.01800617366198621
-0.08282828282828282	0.02064661969467164
-0.0787878787878788	0.02352050197794824
-0.07474747474747476	0.026620384280373128
-0.07070707070707072	0.029933132131046834
-0.06666666666666668	0.033439526166715486
-0.06262626262626261	0.037114035489173226
-0.0585858585858586	0.04092478021002002
-0.054545454545454564	0.04483370680534105
-0.0505050505050505	0.04879699241078324
-0.04646464646464646	0.0527656849979912
-0.04242424242424242	0.05668657586808272
-0.03838383838383838	0.06050328958642941
-0.03434343434343434	0.06415756497788037
-0.030303030303030304	0.06759068978195003
-0.026262626262626293	0.07074504173508418
-0.022222222222222227	0.07356568087611517
-0.018181818181818188	0.07600193235691664
-0.014141414141414121	0.07800889645133063
-0.01010101010101011	0.07954882309140096
-0.006060606060606044	0.08059229222195509
-0.0020202020202020055	0.08111914843924443
0.0020202020202020055	0.08111914843924443
0.006060606060606072	0.08059229222195509
0.01010101010101011	0.07954882309140096
0.01414141414141415	0.07800889645133063
0.018181818181818188	0.07600193235691664
0.0222222222222222	0.07356568087611515
0.026262626262626265	0.07074504173508418
0.030303030303030304	0.06759068978195003
0.03434343434343437	0.06415756497788037
0.03838383838383838	0.06050328958642941
0.04242424242424242	0.05668657586808272
0.046464646464646486	0.05276568499799134
0.0505050505050505	0.04879699241078324
0.054545454545454564	0.04483370680534105
0.058585858585858575	0.0409247802100201
0.06262626262626264	0.037114035489173226
0.06666666666666665	0.03343952616671563
0.07070707070707072	0.029933132131046834
0.07474747474747478	0.02662038428037306
0.0787878787878788	0.02352050197794824
0.0828282828282828	0.02064661969467164
0.08686868686868687	0.01800617366198621
0.09090909090909088	0.015601415838086581
0.09494949494949495	0.01343002096758538
0.09898989898989902	0.011485752834850349
0.10303030303030303	0.009759157727417579
0.1070707070707071	0.008238256326690632
0.1111111111111111	0.006909209381298232
0.11515151515151517	0.005756937238719946
0.11919191919191918	0.004765678274289144
0.12323232323232325	0.0039194761608135915
0.12727272727272726	0.003202590514656189
0.13131313131313133	0.0025998295419123294
0.1353535353535354	0.0020968067598366702
0.1393939393939394	0.0016801266123492198
0.14343434343434341	0.0013375058168039308
0.14747474747474743	0.0008985779346156821
0.15151515151515155	0.0003022848118636999
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_l1/config.json <==
{
  "max_iter": 2000,
  "verbose_iter": null,
  "quiet": false,
  "experiments": [
    "Experiment1D",
    "Experiment1DFast",
    "Experiment2D",
    "Experiment2DFast",
    "Experiment1D_L1"
  ],
  "algorithm": [
    "FB",
    "FISTA",
    "PDPS",
    "FW",
    "FWRelax"
  ],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "out_revision",
  "max_threads": 4,
  "num_threads": null,
  "experiment_overrides": {
    "alpha": null,
    "variance": null,
    "salt_and_pepper": null,
    "noise_seed": null
  },
  "algoritm_overrides": {
    "bootstrap_insertions": null,
    "tau0": null,
    "sigma0": null,
    "acceleration": null,
    "postprocessing": null,
    "merge_every": null,
    "merging": null,
    "final_merging": null,
    "tolerance": null
  }
}

==> results/pointsource1d_l1/experiment.json <==
{
  "name": "pointsource1d_l1",
  "domain": [
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    100
  ],
  "noise_distr": {
    "magnitude": 0.6,
    "probability": 0.4
  },
  "noise_seed": 4575682564590666538,
  "sensor": {
    "r": 0.004,
    "exponent": null
  },
  "spread": [
    {
      "r": 0.15,
      "exponent": null
    },
    {
      "variance": 0.0025000000000000005
    }
  ],
  "kernel": [
    {
      "r": 0.15,
      "exponent": null
    },
    {
      "variance": 0.0025000000000000005
    }
  ],
  "μ_hat": [
    {
      "x0": 0.1,
      "weight": 10.0
    },
    {
      "x0": 0.3,
      "weight": 2.0
    },
    {
      "x0": 0.7,
      "weight": 3.0
    },
    {
      "x0": 0.8,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.1
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L1"
}

==> results/pointsource1d_l1/kernel.txt <==
-0.2	0.0002676604515297707
-0.19595959595959597	0.00038348315431857734
-0.19191919191919193	0.0005450256971380694
-0.1878787878787879	0.0007685009272404794
-0.18383838383838386	0.001075156175007385
-0.17979797979797982	0.0014925780525414632
-0.17575757575757578	0.0020562487843611824
-0.1717171717171717	0.002811375176113774
-0.1676767676767677	0.0038150040094213984
-0.16363636363636364	0.00513842675496495
-0.1595959595959596	0.006869861496894046
-0.15555555555555556	0.009117380469652134
-0.15151515151515152	0.012012027448996206
-0.14747474747474748	0.01571104054235342
-0.14343434343434344	0.02040106321417218
-0.1393939393939394	0.026301190661801473
-0.13535353535353536	0.03366566147231467
-0.13131313131313133	0.04278596796585224
-0.1272727272727273	0.05399212546550119
-0.12323232323232323	0.06765281414039032
-0.1191919191919192	0.08417409065109382
-0.11515151515151516	0.10399636438630214
-0.11111111111111112	0.1275893483554669
-0.10707070707070707	0.15544473114581359
-0.10303030303030303	0.1880663763603322
-0.098989898989899	0.22595794107636014
-0.09494949494949495	0.2696079150258725
-0.09090909090909091	0.3194722154648246
-0.08686868686868687	0.37595462503935717
-0.08282828282828282	0.43938552513852014
-0.0787878787878788	0.5099995468765502
-0.07474747474747476	0.5879129257290434
-0.07070707070707072	0.6731014923132317
-0.06666666666666668	0.7653803484879701
-0.06262626262626261	0.8643863526212796
-0.0585858585858586	0.9695645594124062
-0.054545454545454564	1.0801597190890446
-0.0505050505050505	1.1952138323073727
-0.04646464646464646	1.313570578867768
-0.04242424242424242	1.433887193302763
-0.03838383838383838	1.5546540563886537
-0.03434343434343434	1.6742219215394971
-0.030303030303030304	1.7908363162288325
-0.026262626262626293	1.9026782720398938
-0.022222222222222227	2.007910166015242
-0.018181818181818188	2.1047251247951535
-0.014141414141414121	2.1913981747639055
-0.01010101010101011	2.266337136452245
-0.006060606060606044	2.3281311756903866
-0.0020202020202020055	2.3755949474853355
0.0020202020202020055	2.3755949474853355
0.006060606060606072	2.3281311756903866
0.01010101010101011	2.266337136452245
0.01414141414141415	2.1913981747639046
0.018181818181818188	2.1047251247951535
0.0222222222222222	2.0079101660152427
0.026262626262626265	1.9026782720398943
0.030303030303030304	1.7908363162288325
0.03434343434343437	1.674221921539496
0.03838383838383838	1.5546540563886537
0.04242424242424242	1.433887193302763
0.046464646464646486	1.3135705788677674
0.0505050505050505	1.1952138323073727
0.054545454545454564	1.0801597190890446
0.058585858585858575	0.9695645594124072
0.06262626262626264	0.8643863526212788
0.06666666666666665	0.7653803484879707
0.07070707070707072	0.6731014923132317
0.07474747474747478	0.5879129257290427
0.0787878787878788	0.5099995468765502
0.0828282828282828	0.43938552513852036
0.08686868686868687	0.37595462503935717
0.09090909090909088	0.319472215464825
0.09494949494949495	0.2696079150258725
0.09898989898989902	0.22595794107636002
0.10303030303030303	0.1880663763603322
0.1070707070707071	0.15544473114581334
0.1111111111111111	0.12758934835546698
0.11515151515151517	0.1039963643863021
0.11919191919191918	0.0841740906510939
0.12323232323232325	0.06765281414039029
0.12727272727272726	0.05399212546550128
0.13131313131313133	0.04278596796585224
0.1353535353535354	0.033665661472314624
0.1393939393939394	0.026301190661801473
0.14343434343434341	0.02040106321417222
0.14747474747474743	0.015711040542353484
0.15151515151515155	0.012012027448996194
0.15555555555555556	0.009117380469652134
0.15959595959595962	0.0068698614968940325
0.16363636363636364	0.00513842675496495
0.16767676767676765	0.0038150040094214136
0.17171717171717177	0.0028113751761137604
0.17575757575757578	0.0020562487843611824
0.1797979797979798	0.0014925780525414665
0.1838383838383838	0.0010751561750073893
0.18787878787878792	0.0007685009272404772
0.19191919191919193	0.0005450256971380694
0.195959595959596	0.00038348315431857653
0.2	0.0002676604515297707


==> results/pointsource1d_l1/omega_hat.txt <==
0.0	2.1596386605275217
0.010101010101010102	3.3295804177303943
0.020202020202020204	4.916640378855847
0.030303030303030304	6.955175339508392
0.04040404040404041	9.427292875865689
0.050505050505050504	12.245431017376772
0.06060606060606061	15.24509253906123
0.0707070707070707	18.193191154338255
0.08080808080808081	20.814153453930643
0.09090909090909091	22.8309158583179
0.10101010101010101	23.85166097549406
0.1111111111111111	22.489243074990245
0.12121212121212122	20.33295810600632
0.13131313131313133	17.627658273118424
0.1414141414141414	14.655747074305104
0.15151515151515152	11.690324493009722
0.16161616161616163	8.957271553610324
0.1717171717171717	6.613245958351257
0.18181818181818182	4.7411933501963395
0.1919191919191919	3.3601114575913433
0.20202020202020202	2.44288161028258
0.21212121212121213	1.9354981052427556
0.2222222222222222	1.7725669699771238
0.23232323232323232	1.8865641613938635
0.24242424242424243	2.211012309475814
0.25252525252525254	2.6796801130300714
0.26262626262626265	3.2247426690063303
0.2727272727272727	3.776549149005279
0.2828282828282828	4.266496973094975
0.29292929292929293	4.632963562976867
0.30303030303030304	4.732288412985386
0.31313131313131315	4.423368781107321
0.32323232323232326	3.9649309522911222
0.3333333333333333	3.4075446728500323
0.3434343434343434	2.8074406270771397
0.35353535353535354	2.217103806118424
0.36363636363636365	1.6780649689575802
0.37373737373737376	1.217065345367939
0.3838383838383838	0.8457235254574298
0.3939393939393939	0.56294916486012
0.40404040404040403	0.3588729003900874
0.41414141414141414	0.21904444476033777
0.42424242424242425	0.12797202505197616
0.43434343434343436	0.0715384118658928
0.4444444444444444	0.03825076104770411
0.45454545454545453	0.01955704290662655
0.46464646464646464	0.009570062963413692
0.47474747474747475	0.00452021863644755
0.48484848484848486	0.002172253859778742
0.494949494949495	0.001344467844961487
0.5050505050505051	0.0015946914836310162
0.5151515151515151	0.0030970694566574215
0.5252525252525253	0.006722213457882468
0.5353535353535354	0.014336342564322186
0.5454545454545454	0.02933347445617606
0.5555555555555556	0.05738856471861119
0.5656565656565656	0.10735159058368997
0.5757575757575758	0.19208753558427913
0.5858585858585859	0.32892280440278066
0.5959595959595959	0.5392358512085672
0.6060606060606061	0.8467118768929502
0.6161616161616161	1.2739608746164572
0.6262626262626263	1.8376301377941846
0.6363636363636364	2.5427855910186374
0.6464646464646465	3.3780143807490943
0.6565656565656566	4.313118028417987
0.6666666666666666	5.301101188754259
0.6767676767676768	6.2852291797444675
0.6868686868686869	7.210330660962244
0.696969696969697	8.035714988971012
0.7070707070707071	8.410635051220751
0.7171717171717171	8.579154746458633
0.7272727272727273	8.773824380685184
0.7373737373737373	9.076108134596574
0.7474747474747475	9.537212170859505
0.7575757575757576	10.159654393225399
0.7676767676767676	10.89004272970853
0.7777777777777778	11.625926702397223
0.7878787878787878	12.235719074462049
0.797979797979798	12.586910960395523
0.8080808080808081	11.938947088049668
0.8181818181818182	10.79003250979689
0.8282828282828283	9.390270733754157
0.8383838383838383	7.857253150722191
0.8484848484848485	6.314399214712597
0.8585858585858586	4.869958766875484
0.8686868686868687	3.6024763658675267
0.8787878787878788	2.554852335733789
0.8888888888888888	1.7364349295848138
0.898989898989899	1.130668882036495
0.9090909090909091	0.7051114705634743
0.9191919191919192	0.4210002823321669
0.9292929292929293	0.2405767671930936
0.9393939393939394	0.13152121986514242
0.9494949494949495	0.06875498400218215
0.9595959595959596	0.034350662860122984
0.9696969696969697	0.016390524228807126
0.9797979797979798	0.007462966917896081
0.98989898989899	0.003239141550695801
1.0	0.0013383022576488612


==> results/pointsource1d_l1/omega_noise.txt <==
0.0	0.06549934843870829
0.010101010101010102	0.06572446562461785
0.020202020202020204	0.06177346997506777
0.030303030303030304	0.053588942119842206
0.04040404040404041	0.04165660568881253
0.050505050505050504	0.026186506837816224
0.06060606060606061	0.008646567191189657
0.0707070707070707	-0.009149973606574652
0.08080808080808081	-0.026591978020770016
0.09090909090909091	-0.0421998831091759
0.10101010101010101	-0.05660423513037501
0.1111111111111111	-0.06847506161317542
0.12121212121212122	-0.07882162236879547
0.13131313131313133	-0.0878412276677023
0.1414141414141414	-0.09360858401751868
0.15151515151515152	-0.09713022883981039
0.16161616161616163	-0.09747006198035875
0.1717171717171717	-0.09429311523145983
0.18181818181818182	-0.08652112857732888
0.1919191919191919	-0.07497349873259233
0.20202020202020202	-0.06009531195595118
0.21212121212121213	-0.04318236175924584
0.2222222222222222	-0.025095718200618903
0.23232323232323232	-0.00736692824958682
0.24242424242424243	0.006763170159350223
0.25252525252525254	0.016165946121707114
0.26262626262626265	0.020083610983087332
0.2727272727272727	0.018718958433101476
0.2828282828282828	0.011546077339763615
0.29292929292929293	0.0008446304454654411
0.30303030303030304	-0.013051619250464375
0.31313131313131315	-0.028198304713777902
0.32323232323232326	-0.043194833123027035
0.3333333333333333	-0.05598933297409136
0.3434343434343434	-0.06477992821528954
0.35353535353535354	-0.06928961623241754
0.36363636363636365	-0.06912548899736502
0.37373737373737376	-0.06425087012362812
0.3838383838383838	-0.054825049510927745
0.3939393939393939	-0.040645597699572315
0.40404040404040403	-0.023840865336585717
0.41414141414141414	-0.005164619279031077
0.42424242424242425	0.01373808478728146
0.43434343434343436	0.030630797378340197
0.4444444444444444	0.04326559691152706
0.45454545454545453	0.05066917038473874
0.46464646464646464	0.05164011329033784
0.47474747474747475	0.04551224568246096
0.48484848484848486	0.0313776401671757
0.494949494949495	0.01078130552379099
0.5050505050505051	-0.015822753903442673
0.5151515151515151	-0.04723321317567019
0.5252525252525253	-0.08103830877937578
0.5353535353535354	-0.11465513239712845
0.5454545454545454	-0.14582960038777576
0.5555555555555556	-0.1734600293089824
0.5656565656565656	-0.19628009761134313
0.5757575757575758	-0.21301763163091672
0.5858585858585859	-0.2240764534175955
0.5959595959595959	-0.22875559154948316
0.6060606060606061	-0.2280899073093868
0.6161616161616161	-0.2227463744599779
0.6262626262626263	-0.2146196462329942
0.6363636363636364	-0.20586800823211865
0.6464646464646465	-0.19686798539733685
0.6565656565656566	-0.18871079914337224
0.6666666666666666	-0.18185692238275905
0.6767676767676768	-0.1757094709217403
0.6868686868686869	-0.17059643511291728
0.696969696969697	-0.16407142653924944
0.7070707070707071	-0.15605608347897965
0.7171717171717171	-0.1451125638696525
0.7272727272727273	-0.13151062075946757
0.7373737373737373	-0.11519321293839682
0.7474747474747475	-0.09630708191361179
0.7575757575757576	-0.0761271812264391
0.7676767676767676	-0.05731088968374657
0.7777777777777778	-0.03915505770448564
0.7878787878787878	-0.023229838957379793
0.797979797979798	-0.01065139190738321
0.8080808080808081	-0.000057876188915003323
0.8181818181818182	0.008079072828440925
0.8282828282828283	0.015615624699989512
0.8383838383838383	0.022661255175944302
0.8484848484848485	0.03067483966257784
0.8585858585858586	0.0393087181879003
0.8686868686868687	0.049279033979367254
0.8787878787878788	0.05977127809736185
0.8888888888888888	0.07037935702789076
0.898989898989899	0.08017613271553224
0.9090909090909091	0.08929760844701819
0.9191919191919192	0.09684903416643084
0.9292929292929293	0.10356688645372918
0.9393939393939394	0.10854507855915094
0.9494949494949495	0.11168654327451062
0.9595959595959596	0.11287765716004144
0.9696969696969697	0.11197520770658254
0.9797979797979798	0.10884166581994617
0.98989898989899	0.10341635617013066
1.0	0.09579326235198382


==> results/pointsource1d_l1/orig.txt <==
x0	weight
0.1	10.0
0.3	2.0
0.7	3.0
0.8	5.0


==> results/pointsource1d_l1/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": {
    "τ0": 0.5,
    "σ0": 1.98,
    "acceleration": "Partial",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource1d_l1/pdps_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.002636	39.79000809113232	39.79000809113232	1	2	0	0	1
2	0.005704	38.649858912759264	38.649858912759264	2	4	0	0	1
3	0.010356	37.09641863343059	37.09641863343059	3	4	0	0	1
4	0.015059	35.26206026607353	35.26206026607353	4	4	0	0	1
5	0.019613	33.65753211727313	33.65753211727313	5	4	0	0	1
6	0.024941	32.47616925745204	32.47616925745204	6	4	0	0	1
7	0.031608	31.70414399398153	31.70414399398153	7	4	0	0	1
8	0.039074	31.059085764982385	31.059085764982385	8	4	0	0	1
9	0.046144	30.595170740998867	30.595170740998867	9	4	0	0	1
10	0.056715	30.244269680015496	30.244269680015496	10	4	0	0	1
20	0.25717	28.01754279992319	28.01754279992319	17	46	0	4	10
30	0.439026	27.216732319466587	27.216732319466587	16	27	0	3	10
40	0.703404	26.84449668494555	26.84449668494555	16	29	0	3	10
50	0.940962	26.737205477021792	26.737205477021792	13	30	0	6	10
60	1.113786	26.6496912753869	26.6496912753869	11	28	0	4	10
70	1.259316	26.648705499765313	26.648705499765313	9	22	0	2	10
80	1.428034	26.63620312076256	26.63620312076256	10	22	0	0	10
90	1.568209	26.632158370067447	26.632158370067447	9	21	0	1	10
100	1.755862	26.628959505839305	26.628959505839305	10	22	0	0	10
200	3.674564	26.608116632858263	26.608116632858263	10	212	0	4	100
300	5.781682	26.60745941558099	26.60745941558099	8	205	0	3	100
400	8.84432	26.60298918672669	26.60298918672669	8	206	0	2	100
500	11.553395	26.601325931591827	26.601325931591827	8	200	0	0	100
600	15.409425	26.601473872281986	26.601473872281986	7	201	0	1	100
700	20.011781	26.600989845149222	26.600989845149222	7	203	0	1	100
800	25.757957	26.60081023194433	26.60081023194433	9	204	0	0	100
900	31.592761	26.600754717373615	26.600754717373615	8	201	0	1	100
1000	37.790183	26.600511496359474	26.600511496359474	10	204	0	0	100
2000	102.533552	26.60029421730675	26.60029421730675	8	2017	0	7	1000


==> results/pointsource1d_l1/pdps_reco.txt <==
x0	weight
0.10000058055918051	10.000068415348085
0.30000249982999544	2.0000322825310026
0.7000040950299844	3.000257042936728
0.8000052458675833	4.999807982956304


==> results/pointsource1d_l1/pdps_stats.json <==
{
  "cpu_time": 102.533646,
  "elapsed": 27.946708416
}

==> results/pointsource1d_l1/sensor.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.0
-0.14343434343434344	0.0
-0.1393939393939394	0.0
-0.13535353535353536	0.0
-0.13131313131313133	0.0
-0.1272727272727273	0.0
-0.12323232323232323	0.0
-0.1191919191919192	0.0
-0.11515151515151516	0.0
-0.11111111111111112	0.0
-0.10707070707070707	0.0
-0.10303030303030303	0.0
-0.098989898989899	0.0
-0.09494949494949495	0.0
-0.09090909090909091	0.0
-0.08686868686868687	0.0
-0.08282828282828282	0.0
-0.0787878787878788	0.0
-0.07474747474747476	0.0
-0.07070707070707072	0.0
-0.06666666666666668	0.0
-0.06262626262626261	0.0
-0.0585858585858586	0.0
-0.054545454545454564	0.0
-0.0505050505050505	0.0
-0.04646464646464646	0.0
-0.04242424242424242	0.0
-0.03838383838383838	0.0
-0.03434343434343434	0.0
-0.030303030303030304	0.0
-0.026262626262626293	0.0
-0.022222222222222227	0.0
-0.018181818181818188	0.0
-0.014141414141414121	0.0
-0.01010101010101011	0.0
-0.006060606060606044	0.0
-0.0020202020202020055	1.0
0.0020202020202020055	1.0
0.006060606060606072	0.0
0.01010101010101011	0.0
0.01414141414141415	0.0
0.018181818181818188	0.0
0.0222222222222222	0.0
0.026262626262626265	0.0
0.030303030303030304	0.0
0.03434343434343437	0.0
0.03838383838383838	0.0
0.04242424242424242	0.0
0.046464646464646486	0.0
0.0505050505050505	0.0
0.054545454545454564	0.0
0.058585858585858575	0.0
0.06262626262626264	0.0
0.06666666666666665	0.0
0.07070707070707072	0.0
0.07474747474747478	0.0
0.0787878787878788	0.0
0.0828282828282828	0.0
0.08686868686868687	0.0
0.09090909090909088	0.0
0.09494949494949495	0.0
0.09898989898989902	0.0
0.10303030303030303	0.0
0.1070707070707071	0.0
0.1111111111111111	0.0
0.11515151515151517	0.0
0.11919191919191918	0.0
0.12323232323232325	0.0
0.12727272727272726	0.0
0.13131313131313133	0.0
0.1353535353535354	0.0
0.1393939393939394	0.0
0.14343434343434341	0.0
0.14747474747474743	0.0
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_l1/spread.txt <==
-0.2	0.0
-0.19595959595959597	0.0
-0.19191919191919193	0.0
-0.1878787878787879	0.0
-0.18383838383838386	0.0
-0.17979797979797982	0.0
-0.17575757575757578	0.0
-0.1717171717171717	0.0
-0.1676767676767677	0.0
-0.16363636363636364	0.0
-0.1595959595959596	0.0
-0.15555555555555556	0.0
-0.15151515151515152	0.0
-0.14747474747474748	0.10300615984721781
-0.14343434343434344	0.1303035650453578
-0.1393939393939394	0.16376213053574504
-0.13535353535353536	0.20447242243921185
-0.13131313131313133	0.25364136698319595
-0.1272727272727273	0.3125859895371122
-0.12323232323232323	0.38272163427992245
-0.1191919191919192	0.46554385332169207
-0.11515151515151516	0.562603282745569
-0.11111111111111112	0.675473020705413
-0.10707070707070707	0.8057082923264683
-0.10303030303030303	0.9547985261370712
-0.098989898989899	1.1241123701788773
-0.09494949494949495	1.314836629929132
-0.09090909090909091	1.5279105957013353
-0.08686868686868687	1.7639577193789746
-0.08282828282828282	2.023217069242488
-0.0787878787878788	2.305477403688515
-0.07474747474747476	2.6100170245370093
-0.07070707070707072	2.935552763833037
-0.06666666666666668	3.280201493519872
-0.06262626262626261	3.6414574004045397
-0.0585858585858586	4.016187923925867
-0.054545454545454564	4.400650707399812
-0.0505050505050505	4.7905331740255015
-0.04646464646464646	5.181015430593987
-0.04242424242424242	5.566856162234257
-0.03838383838383838	5.942500061099487
-0.03434343434343434	6.302204191346396
-0.030303030303030304	6.640179599500167
-0.026262626262626293	6.950743503023967
-0.022222222222222227	7.228476597654871
-0.018181818181818188	7.468379475079577
-0.014141414141414121	7.666021883449704
-0.01010101010101011	7.817678623999034
-0.006060606060606044	7.920446267812656
-0.0020202020202020055	7.97233558647621
0.0020202020202020055	7.97233558647621
0.006060606060606072	7.920446267812656
0.01010101010101011	7.817678623999034
0.01414141414141415	7.6660218834497025
0.018181818181818188	7.468379475079577
0.0222222222222222	7.228476597654873
0.026262626262626265	6.950743503023968
0.030303030303030304	6.640179599500167
0.03434343434343437	6.3022041913463935
0.03838383838383838	5.942500061099487
0.04242424242424242	5.566856162234257
0.046464646464646486	5.181015430593984
0.0505050505050505	4.7905331740255015
0.054545454545454564	4.400650707399812
0.058585858585858575	4.01618792392587
0.06262626262626264	3.6414574004045366
0.06666666666666665	3.2802014935198742
0.07070707070707072	2.935552763833037
0.07474747474747478	2.6100170245370067
0.0787878787878788	2.305477403688515
0.0828282828282828	2.023217069242489
0.08686868686868687	1.7639577193789746
0.09090909090909088	1.5279105957013368
0.09494949494949495	1.314836629929132
0.09898989898989902	1.1241123701788767
0.10303030303030303	0.9547985261370712
0.1070707070707071	0.8057082923264672
0.1111111111111111	0.6754730207054134
0.11515151515151517	0.5626032827455688
0.11919191919191918	0.46554385332169246
0.12323232323232325	0.3827216342799223
0.12727272727272726	0.31258598953711264
0.13131313131313133	0.25364136698319595
0.1353535353535354	0.20447242243921157
0.1393939393939394	0.16376213053574504
0.14343434343434341	0.13030356504535803
0.14747474747474743	0.10300615984721818
0.15151515151515155	0.0
0.15555555555555556	0.0
0.15959595959595962	0.0
0.16363636363636364	0.0
0.16767676767676765	0.0
0.17171717171717177	0.0
0.17575757575757578	0.0
0.1797979797979798	0.0
0.1838383838383838	0.0
0.18787878787878792	0.0
0.19191919191919193	0.0
0.195959595959596	0.0
0.2	0.0


==> results/pointsource1d_l1/stats.json <==
{
  "ssnr": 2.406827024421136,
  "noise_ratio": 0.7579815747200709,
  "when": "2023-03-22T15:32:50.378158Z"
}

==> results/pointsource2d/b_hat.txt <==
0.029411764705882353	0.029411764705882353	0.011090990570900038
0.09215686274509804	0.029411764705882353	0.08771499658299983
0.15490196078431373	0.029411764705882353	0.16165530357831165
0.2176470588235294	0.029411764705882353	0.06992257884839759
0.2803921568627451	0.029411764705882353	0.006857554671227239
0.3431372549019608	0.029411764705882353	0.0
0.4058823529411764	0.029411764705882353	0.0
0.46862745098039216	0.029411764705882353	0.0
0.5313725490196078	0.029411764705882353	0.0
0.5941176470588235	0.029411764705882353	0.0
0.6568627450980392	0.029411764705882353	0.0
0.7196078431372549	0.029411764705882353	0.0
0.7823529411764705	0.029411764705882353	0.0
0.8450980392156863	0.029411764705882353	0.0
0.907843137254902	0.029411764705882353	0.0
0.9705882352941176	0.029411764705882353	0.0
0.029411764705882353	0.09215686274509804	0.08771499658299983
0.09215686274509804	0.09215686274509804	0.693709058390382
0.15490196078431373	0.09215686274509804	1.278478627346333
0.2176470588235294	0.09215686274509804	0.5529946784783908
0.2803921568627451	0.09215686274509804	0.054234144435452256
0.3431372549019608	0.09215686274509804	0.0
0.4058823529411764	0.09215686274509804	0.0
0.46862745098039216	0.09215686274509804	0.0
0.5313725490196078	0.09215686274509804	0.0
0.5941176470588235	0.09215686274509804	0.0
0.6568627450980392	0.09215686274509804	0.0
0.7196078431372549	0.09215686274509804	0.0
0.7823529411764705	0.09215686274509804	0.0
0.8450980392156863	0.09215686274509804	0.0
0.907843137254902	0.09215686274509804	0.0
0.9705882352941176	0.09215686274509804	0.0
0.029411764705882353	0.15490196078431373	0.16165530357831165
0.09215686274509804	0.15490196078431373	1.278478627346333
0.15490196078431373	0.15490196078431373	2.3561860419898855
0.2176470588235294	0.15490196078431373	1.0191475358723412
0.2803921568627451	0.15490196078431373	0.0999514042587585
0.3431372549019608	0.15490196078431373	0.0
0.4058823529411764	0.15490196078431373	0.0
0.46862745098039216	0.15490196078431373	0.0
0.5313725490196078	0.15490196078431373	0.0
0.5941176470588235	0.15490196078431373	0.0
0.6568627450980392	0.15490196078431373	0.0
0.7196078431372549	0.15490196078431373	0.0
0.7823529411764705	0.15490196078431373	0.0
0.8450980392156863	0.15490196078431373	0.0
0.907843137254902	0.15490196078431373	0.0
0.9705882352941176	0.15490196078431373	0.0
0.029411764705882353	0.2176470588235294	0.06992257884839759
0.09215686274509804	0.2176470588235294	0.5529946784783908
0.15490196078431373	0.2176470588235294	1.0191475358723412
0.2176470588235294	0.2176470588235294	0.44082329721191166
0.2803921568627451	0.2176470588235294	0.04323310024842735
0.3431372549019608	0.2176470588235294	0.0
0.4058823529411764	0.2176470588235294	0.0
0.46862745098039216	0.2176470588235294	0.0
0.5313725490196078	0.2176470588235294	0.0
0.5941176470588235	0.2176470588235294	0.0
0.6568627450980392	0.2176470588235294	0.0
0.7196078431372549	0.2176470588235294	0.0
0.7823529411764705	0.2176470588235294	0.0
0.8450980392156863	0.2176470588235294	0.0
0.907843137254902	0.2176470588235294	0.0
0.9705882352941176	0.2176470588235294	0.0
0.029411764705882353	0.2803921568627451	0.006857554671227239
0.09215686274509804	0.2803921568627451	0.054234144435452256
0.15490196078431373	0.2803921568627451	0.0999514042587585
0.2176470588235294	0.2803921568627451	0.04323310024842735
0.2803921568627451	0.2803921568627451	0.004240023086148413
0.3431372549019608	0.2803921568627451	0.0
0.4058823529411764	0.2803921568627451	0.0
0.46862745098039216	0.2803921568627451	0.0
0.5313725490196078	0.2803921568627451	0.0
0.5941176470588235	0.2803921568627451	5.6181567457662344e-6
0.6568627450980392	0.2803921568627451	0.00014134109435809918
0.7196078431372549	0.2803921568627451	0.0005899216985890156
0.7823529411764705	0.2803921568627451	0.0005767187649552976
0.8450980392156863	0.2803921568627451	0.00013202635151212096
0.907843137254902	0.2803921568627451	4.735654840388506e-6
0.9705882352941176	0.2803921568627451	0.0
0.029411764705882353	0.3431372549019608	0.0
0.09215686274509804	0.3431372549019608	0.0
0.15490196078431373	0.3431372549019608	0.0
0.2176470588235294	0.3431372549019608	0.0
0.2803921568627451	0.3431372549019608	0.0
0.3431372549019608	0.3431372549019608	0.0
0.4058823529411764	0.3431372549019608	0.0
0.46862745098039216	0.3431372549019608	0.0
0.5313725490196078	0.3431372549019608	0.0
0.5941176470588235	0.3431372549019608	0.0004650030413178191
0.6568627450980392	0.3431372549019608	0.011840135901251934
0.7196078431372549	0.3431372549019608	0.05096277314366721
0.7823529411764705	0.3431372549019608	0.0543677296731986
0.8450980392156863	0.3431372549019608	0.01575961161185778
0.907843137254902	0.3431372549019608	0.0012143882828289018
0.9705882352941176	0.3431372549019608	8.201676152712477e-6
0.029411764705882353	0.4058823529411764	0.0
0.09215686274509804	0.4058823529411764	0.0
0.15490196078431373	0.4058823529411764	0.0
0.2176470588235294	0.4058823529411764	0.0
0.2803921568627451	0.4058823529411764	0.0
0.3431372549019608	0.4058823529411764	0.0
0.4058823529411764	0.4058823529411764	0.0
0.46862745098039216	0.4058823529411764	0.0
0.5313725490196078	0.4058823529411764	0.0
0.5941176470588235	0.4058823529411764	0.002670403992385143
0.6568627450980392	0.4058823529411764	0.07092794456856191
0.7196078431372549	0.4058823529411764	0.33690250388789206
0.7823529411764705	0.4058823529411764	0.4495931976668125
0.8450980392156863	0.4058823529411764	0.19056377269059233
0.907843137254902	0.4058823529411764	0.024004370987660926
0.9705882352941176	0.4058823529411764	0.00021693645270526383
0.029411764705882353	0.46862745098039216	0.0
0.09215686274509804	0.46862745098039216	0.0
0.15490196078431373	0.46862745098039216	0.0
0.2176470588235294	0.46862745098039216	0.0
0.2803921568627451	0.46862745098039216	0.0
0.3431372549019608	0.46862745098039216	0.0
0.4058823529411764	0.46862745098039216	0.0
0.46862745098039216	0.46862745098039216	0.0
0.5313725490196078	0.46862745098039216	0.0
0.5941176470588235	0.46862745098039216	0.0035841129865758032
0.6568627450980392	0.46862745098039216	0.1061643656237155
0.7196078431372549	0.46862745098039216	0.6176009119905786
0.7823529411764705	0.46862745098039216	1.1171476155571267
0.8450980392156863	0.46862745098039216	0.6299550852116332
0.907843137254902	0.46862745098039216	0.09590528195437716
0.9705882352941176	0.46862745098039216	0.0009262886902076634
0.029411764705882353	0.5313725490196078	0.0
0.09215686274509804	0.5313725490196078	0.0
0.15490196078431373	0.5313725490196078	0.00003783144612410629
0.2176470588235294	0.5313725490196078	0.0006104357097919453
0.2803921568627451	0.5313725490196078	0.0019838401694501663
0.3431372549019608	0.5313725490196078	0.0015119401318679634
0.4058823529411764	0.5313725490196078	0.00026935518660999464
0.46862745098039216	0.5313725490196078	3.8142460588876035e-6
0.5313725490196078	0.5313725490196078	0.0
0.5941176470588235	0.5313725490196078	0.0011281941395723482
0.6568627450980392	0.5313725490196078	0.04437857480331234
0.7196078431372549	0.5313725490196078	0.3597227709236085
0.7823529411764705	0.5313725490196078	0.8650409997455206
0.8450980392156863	0.5313725490196078	0.5722411374432538
0.907843137254902	0.5313725490196078	0.09383513964583837
0.9705882352941176	0.5313725490196078	0.0009262886902076634
0.029411764705882353	0.5941176470588235	0.0
0.09215686274509804	0.5941176470588235	0.0
0.15490196078431373	0.5941176470588235	0.0026715885847848194
0.2176470588235294	0.5941176470588235	0.04310787033292943
0.2803921568627451	0.5941176470588235	0.1400952195523784
0.3431372549019608	0.5941176470588235	0.10677048886594542
0.4058823529411764	0.5941176470588235	0.019021378126523998
0.46862745098039216	0.5941176470588235	0.00026935518660999464
0.5313725490196078	0.5941176470588235	0.0
0.5941176470588235	0.5941176470588235	0.0000723429734663198
0.6568627450980392	0.5941176470588235	0.005566153461570963
0.7196078431372549	0.5941176470588235	0.06409904918302177
0.7823529411764705	0.5941176470588235	0.18289530903305373
0.8450980392156863	0.5941176470588235	0.1295094922823065
0.907843137254902	0.5941176470588235	0.02181441424621915
0.9705882352941176	0.5941176470588235	0.00021693645270526435
0.029411764705882353	0.6568627450980392	0.0
0.09215686274509804	0.6568627450980392	0.0
0.15490196078431373	0.6568627450980392	0.014996117386909926
0.2176470588235294	0.6568627450980392	0.2419723933145827
0.2803921568627451	0.6568627450980392	0.7863801970547795
0.3431372549019608	0.6568627450980392	0.5993223633347871
0.4058823529411764	0.6568627450980392	0.1067704888659455
0.46862745098039216	0.6568627450980392	0.0015119401318679647
0.5313725490196078	0.6568627450980392	0.0
0.5941176470588235	0.6568627450980392	0.0
0.6568627450980392	0.6568627450980392	0.00014163019664807075
0.7196078431372549	0.6568627450980392	0.0021361923990152664
0.7823529411764705	0.6568627450980392	0.006633928032408919
0.8450980392156863	0.6568627450980392	0.00483206762094005
0.907843137254902	0.6568627450980392	0.0008224280718448323
0.9705882352941176	0.6568627450980392	8.201676152712477e-6
0.029411764705882353	0.7196078431372549	0.0
0.09215686274509804	0.7196078431372549	0.0
0.15490196078431373	0.7196078431372549	0.019676638929602794
0.2176470588235294	0.7196078431372549	0.3174957418204073
0.2803921568627451	0.7196078431372549	1.0318216908826952
0.3431372549019608	0.7196078431372549	0.7863801970547785
0.4058823529411764	0.7196078431372549	0.14009521955237836
0.46862745098039216	0.7196078431372549	0.0019838401694501654
0.5313725490196078	0.7196078431372549	0.0
0.5941176470588235	0.7196078431372549	0.0
0.6568627450980392	0.7196078431372549	0.0
0.7196078431372549	0.7196078431372549	0.0
0.7823529411764705	0.7196078431372549	0.0
0.8450980392156863	0.7196078431372549	0.0
0.907843137254902	0.7196078431372549	0.0
0.9705882352941176	0.7196078431372549	0.0
0.029411764705882353	0.7823529411764705	0.0
0.09215686274509804	0.7823529411764705	0.0
0.15490196078431373	0.7823529411764705	0.006054582035528068
0.2176470588235294	0.7823529411764705	0.09769473443406329
0.2803921568627451	0.7823529411764705	0.3174957418204083
0.3431372549019608	0.7823529411764705	0.24197239331458315
0.4058823529411764	0.7823529411764705	0.043107870332929545
0.46862745098039216	0.7823529411764705	0.0006104357097919468
0.5313725490196078	0.7823529411764705	0.0
0.5941176470588235	0.7823529411764705	0.0
0.6568627450980392	0.7823529411764705	0.0
0.7196078431372549	0.7823529411764705	0.0
0.7823529411764705	0.7823529411764705	0.0
0.8450980392156863	0.7823529411764705	0.0
0.907843137254902	0.7823529411764705	0.0
0.9705882352941176	0.7823529411764705	0.0
0.029411764705882353	0.8450980392156863	0.0
0.09215686274509804	0.8450980392156863	0.0
0.15490196078431373	0.8450980392156863	0.0003752296767814055
0.2176470588235294	0.8450980392156863	0.0060545820355280035
0.2803921568627451	0.8450980392156863	0.01967663892960264
0.3431372549019608	0.8450980392156863	0.014996117386909794
0.4058823529411764	0.8450980392156863	0.0026715885847847973
0.46862745098039216	0.8450980392156863	0.000037831446124105984
0.5313725490196078	0.8450980392156863	0.0
0.5941176470588235	0.8450980392156863	0.0
0.6568627450980392	0.8450980392156863	0.0
0.7196078431372549	0.8450980392156863	0.0
0.7823529411764705	0.8450980392156863	0.0
0.8450980392156863	0.8450980392156863	0.0
0.907843137254902	0.8450980392156863	0.0
0.9705882352941176	0.8450980392156863	0.0
0.029411764705882353	0.907843137254902	0.0
0.09215686274509804	0.907843137254902	0.0
0.15490196078431373	0.907843137254902	0.0
0.2176470588235294	0.907843137254902	0.0
0.2803921568627451	0.907843137254902	0.0
0.3431372549019608	0.907843137254902	0.0
0.4058823529411764	0.907843137254902	0.0
0.46862745098039216	0.907843137254902	0.0
0.5313725490196078	0.907843137254902	0.0
0.5941176470588235	0.907843137254902	0.0
0.6568627450980392	0.907843137254902	0.0
0.7196078431372549	0.907843137254902	0.0
0.7823529411764705	0.907843137254902	0.0
0.8450980392156863	0.907843137254902	0.0
0.907843137254902	0.907843137254902	0.0
0.9705882352941176	0.907843137254902	0.0
0.029411764705882353	0.9705882352941176	0.0
0.09215686274509804	0.9705882352941176	0.0
0.15490196078431373	0.9705882352941176	0.0
0.2176470588235294	0.9705882352941176	0.0
0.2803921568627451	0.9705882352941176	0.0
0.3431372549019608	0.9705882352941176	0.0
0.4058823529411764	0.9705882352941176	0.0
0.46862745098039216	0.9705882352941176	0.0
0.5313725490196078	0.9705882352941176	0.0
0.5941176470588235	0.9705882352941176	0.0
0.6568627450980392	0.9705882352941176	0.0
0.7196078431372549	0.9705882352941176	0.0
0.7823529411764705	0.9705882352941176	0.0
0.8450980392156863	0.9705882352941176	0.0
0.907843137254902	0.9705882352941176	0.0
0.9705882352941176	0.9705882352941176	0.0


==> results/pointsource2d/b_noisy.txt <==
0.029411764705882353	0.029411764705882353	-0.09506027911608764
0.09215686274509804	0.029411764705882353	0.3379480636849499
0.15490196078431373	0.029411764705882353	0.16664599599313001
0.2176470588235294	0.029411764705882353	0.08439356310307874
0.2803921568627451	0.029411764705882353	-0.15110475802385584
0.3431372549019608	0.029411764705882353	-0.044314107659646954
0.4058823529411764	0.029411764705882353	0.09358597924406467
0.46862745098039216	0.029411764705882353	0.11804383128800368
0.5313725490196078	0.029411764705882353	-0.4376234465779467
0.5941176470588235	0.029411764705882353	0.06669659757351798
0.6568627450980392	0.029411764705882353	-0.07393099127639471
0.7196078431372549	0.029411764705882353	-0.36511431979734216
0.7823529411764705	0.029411764705882353	-0.34436302839904964
0.8450980392156863	0.029411764705882353	0.4139066663229571
0.907843137254902	0.029411764705882353	-0.02803867273954715
0.9705882352941176	0.029411764705882353	0.1333645065728218
0.029411764705882353	0.09215686274509804	0.06948916549893797
0.09215686274509804	0.09215686274509804	0.7197623210897721
0.15490196078431373	0.09215686274509804	1.4695548884088563
0.2176470588235294	0.09215686274509804	0.6647237474361557
0.2803921568627451	0.09215686274509804	0.07333615225392225
0.3431372549019608	0.09215686274509804	-0.06762070053443846
0.4058823529411764	0.09215686274509804	-0.07793832556188104
0.46862745098039216	0.09215686274509804	-0.40555907325804025
0.5313725490196078	0.09215686274509804	-0.3245941021027937
0.5941176470588235	0.09215686274509804	0.27026946569902677
0.6568627450980392	0.09215686274509804	0.08117264560492976
0.7196078431372549	0.09215686274509804	0.3107010312142586
0.7823529411764705	0.09215686274509804	-0.03527082900388054
0.8450980392156863	0.09215686274509804	0.2637871172012803
0.907843137254902	0.09215686274509804	-0.016759186614052488
0.9705882352941176	0.09215686274509804	0.2333644982298555
0.029411764705882353	0.15490196078431373	-0.04061725577276193
0.09215686274509804	0.15490196078431373	1.4389209304997457
0.15490196078431373	0.15490196078431373	2.1168534917461046
0.2176470588235294	0.15490196078431373	1.2877579148837008
0.2803921568627451	0.15490196078431373	-0.02887492800054807
0.3431372549019608	0.15490196078431373	0.17691381058906233
0.4058823529411764	0.15490196078431373	-0.07771214983230942
0.46862745098039216	0.15490196078431373	-0.13251774621923595
0.5313725490196078	0.15490196078431373	0.18183522172694244
0.5941176470588235	0.15490196078431373	-0.14602542227866228
0.6568627450980392	0.15490196078431373	-0.4778293330364004
0.7196078431372549	0.15490196078431373	0.5211265441446902
0.7823529411764705	0.15490196078431373	-0.2214862604683822
0.8450980392156863	0.15490196078431373	0.039472505906723264
0.907843137254902	0.15490196078431373	-0.0039183119543103676
0.9705882352941176	0.15490196078431373	0.005487159073143264
0.029411764705882353	0.2176470588235294	-0.38886419992619314
0.09215686274509804	0.2176470588235294	0.6336538360211618
0.15490196078431373	0.2176470588235294	1.0333967328320115
0.2176470588235294	0.2176470588235294	0.41571429255839704
0.2803921568627451	0.2176470588235294	0.06161953363374344
0.3431372549019608	0.2176470588235294	0.3214299244816728
0.4058823529411764	0.2176470588235294	-0.28043318375592197
0.46862745098039216	0.2176470588235294	-0.15270228354091772
0.5313725490196078	0.2176470588235294	0.22051558445163758
0.5941176470588235	0.2176470588235294	0.13863100064265632
0.6568627450980392	0.2176470588235294	-0.02380954534861718
0.7196078431372549	0.2176470588235294	0.37062406916501717
0.7823529411764705	0.2176470588235294	-0.10799798623658048
0.8450980392156863	0.2176470588235294	0.10488191936940952
0.907843137254902	0.2176470588235294	0.0243289519824424
0.9705882352941176	0.2176470588235294	-0.058012928963038064
0.029411764705882353	0.2803921568627451	-0.022012955155750077
0.09215686274509804	0.2803921568627451	-0.12906152672357124
0.15490196078431373	0.2803921568627451	0.3723391793419351
0.2176470588235294	0.2803921568627451	0.08851814434220522
0.2803921568627451	0.2803921568627451	0.09879876039193276
0.3431372549019608	0.2803921568627451	0.24204908499455463
0.4058823529411764	0.2803921568627451	0.12928351643792352
0.46862745098039216	0.2803921568627451	0.28316099631504077
0.5313725490196078	0.2803921568627451	0.2509218918878728
0.5941176470588235	0.2803921568627451	-0.178565220926841
0.6568627450980392	0.2803921568627451	0.3278270867338054
0.7196078431372549	0.2803921568627451	0.09652429319532126
0.7823529411764705	0.2803921568627451	-0.04285140216833235
0.8450980392156863	0.2803921568627451	-0.27937111007679877
0.907843137254902	0.2803921568627451	0.032081770220703125
0.9705882352941176	0.2803921568627451	0.28878336378464314
0.029411764705882353	0.3431372549019608	0.07966508615218913
0.09215686274509804	0.3431372549019608	0.2621420943858097
0.15490196078431373	0.3431372549019608	0.32304616378916795
0.2176470588235294	0.3431372549019608	-0.045090400287239166
0.2803921568627451	0.3431372549019608	0.03771765691934413
0.3431372549019608	0.3431372549019608	-0.3557951216635769
0.4058823529411764	0.3431372549019608	0.007944936630468817
0.46862745098039216	0.3431372549019608	0.01044721290321741
0.5313725490196078	0.3431372549019608	0.18572402117184517
0.5941176470588235	0.3431372549019608	-0.19948915191387212
0.6568627450980392	0.3431372549019608	-0.021852196789756237
0.7196078431372549	0.3431372549019608	-0.0023691509597398644
0.7823529411764705	0.3431372549019608	-0.5000281573718341
0.8450980392156863	0.3431372549019608	0.49196621811254637
0.907843137254902	0.3431372549019608	-0.5209644410119066
0.9705882352941176	0.3431372549019608	-0.08323252752862745
0.029411764705882353	0.4058823529411764	0.1278888431842601
0.09215686274509804	0.4058823529411764	0.1264215506140341
0.15490196078431373	0.4058823529411764	-0.0017653273222208304
0.2176470588235294	0.4058823529411764	0.08606884610267283
0.2803921568627451	0.4058823529411764	0.08231522540937493
0.3431372549019608	0.4058823529411764	-0.19094571301457006
0.4058823529411764	0.4058823529411764	-0.12941044190621556
0.46862745098039216	0.4058823529411764	-0.12745390256700478
0.5313725490196078	0.4058823529411764	-0.23698672180659655
0.5941176470588235	0.4058823529411764	-0.3992603331968716
0.6568627450980392	0.4058823529411764	0.025692156075883932
0.7196078431372549	0.4058823529411764	0.23191067191829198
0.7823529411764705	0.4058823529411764	0.4504035242322072
0.8450980392156863	0.4058823529411764	0.7243573302144475
0.907843137254902	0.4058823529411764	0.23921599315288994
0.9705882352941176	0.4058823529411764	0.03488244100732219
0.029411764705882353	0.46862745098039216	0.29253574609796135
0.09215686274509804	0.46862745098039216	0.05827864070295842
0.15490196078431373	0.46862745098039216	0.16167517449450763
0.2176470588235294	0.46862745098039216	0.21584954075824567
0.2803921568627451	0.46862745098039216	0.29339163675171237
0.3431372549019608	0.46862745098039216	-0.04269472068921704
0.4058823529411764	0.46862745098039216	-0.1581986197053552
0.46862745098039216	0.46862745098039216	-0.2424074039990499
0.5313725490196078	0.46862745098039216	0.19120375854570296
0.5941176470588235	0.46862745098039216	-0.4605732542678539
0.6568627450980392	0.46862745098039216	-0.1380625495551166
0.7196078431372549	0.46862745098039216	0.6116351313453533
0.7823529411764705	0.46862745098039216	1.1204445952640731
0.8450980392156863	0.46862745098039216	0.7544481577767794
0.907843137254902	0.46862745098039216	-0.0206243912117033
0.9705882352941176	0.46862745098039216	0.3786891265760144
0.029411764705882353	0.5313725490196078	0.2627854008137554
0.09215686274509804	0.5313725490196078	-0.05848737246215751
0.15490196078431373	0.5313725490196078	0.17072036041644814
0.2176470588235294	0.5313725490196078	-0.03532003956633857
0.2803921568627451	0.5313725490196078	0.23150236754194828
0.3431372549019608	0.5313725490196078	0.10657133518439235
0.4058823529411764	0.5313725490196078	0.05926033680799279
0.46862745098039216	0.5313725490196078	0.05829889386048731
0.5313725490196078	0.5313725490196078	0.28625781108159726
0.5941176470588235	0.5313725490196078	-0.2865258567748512
0.6568627450980392	0.5313725490196078	-0.39000360530166334
0.7196078431372549	0.5313725490196078	0.49667427965027977
0.7823529411764705	0.5313725490196078	0.7223026092661076
0.8450980392156863	0.5313725490196078	0.14388356203101405
0.907843137254902	0.5313725490196078	-0.08837849553494034
0.9705882352941176	0.5313725490196078	-0.1721033785649983
0.029411764705882353	0.5941176470588235	-0.14972228606456253
0.09215686274509804	0.5941176470588235	0.1329778757081391
0.15490196078431373	0.5941176470588235	0.19851818615197295
0.2176470588235294	0.5941176470588235	-0.04525306156954037
0.2803921568627451	0.5941176470588235	0.23743443313099438
0.3431372549019608	0.5941176470588235	0.3162739077031458
0.4058823529411764	0.5941176470588235	0.15823771982621382
0.46862745098039216	0.5941176470588235	0.2580856382506267
0.5313725490196078	0.5941176470588235	-0.3941390911491268
0.5941176470588235	0.5941176470588235	-0.03395321554812946
0.6568627450980392	0.5941176470588235	0.08464014837978254
0.7196078431372549	0.5941176470588235	0.0215141649457296
0.7823529411764705	0.5941176470588235	-0.04042531641830416
0.8450980392156863	0.5941176470588235	0.3104248446583824
0.907843137254902	0.5941176470588235	0.13955116024798303
0.9705882352941176	0.5941176470588235	-0.3563475770918691
0.029411764705882353	0.6568627450980392	0.16577847681052946
0.09215686274509804	0.6568627450980392	-0.18399866379879573
0.15490196078431373	0.6568627450980392	-0.15297011567665
0.2176470588235294	0.6568627450980392	0.07197204854712047
0.2803921568627451	0.6568627450980392	0.5960005584514365
0.3431372549019608	0.6568627450980392	0.5655206529799017
0.4058823529411764	0.6568627450980392	-0.025193149319155422
0.46862745098039216	0.6568627450980392	0.10856472398736984
0.5313725490196078	0.6568627450980392	-0.11928160176246429
0.5941176470588235	0.6568627450980392	0.23648955687101852
0.6568627450980392	0.6568627450980392	-0.27517413092466453
0.7196078431372549	0.6568627450980392	0.09934267374929459
0.7823529411764705	0.6568627450980392	0.018225052734765962
0.8450980392156863	0.6568627450980392	-0.06767657182892182
0.907843137254902	0.6568627450980392	0.05854796665879056
0.9705882352941176	0.6568627450980392	0.023551820235715133
0.029411764705882353	0.7196078431372549	-0.062178103528948904
0.09215686274509804	0.7196078431372549	0.410469851309924
0.15490196078431373	0.7196078431372549	0.04211065455622609
0.2176470588235294	0.7196078431372549	0.5535237641570057
0.2803921568627451	0.7196078431372549	1.2589187101338395
0.3431372549019608	0.7196078431372549	1.0268211092136321
0.4058823529411764	0.7196078431372549	-0.23008247082867922
0.46862745098039216	0.7196078431372549	-0.13111064975522002
0.5313725490196078	0.7196078431372549	0.0546805355981817
0.5941176470588235	0.7196078431372549	-0.09977299477024665
0.6568627450980392	0.7196078431372549	-0.17651257198148398
0.7196078431372549	0.7196078431372549	-0.3050250633489842
0.7823529411764705	0.7196078431372549	0.23081500652671702
0.8450980392156863	0.7196078431372549	0.5249628319667559
0.907843137254902	0.7196078431372549	0.0007970963232051199
0.9705882352941176	0.7196078431372549	0.3909917242403393
0.029411764705882353	0.7823529411764705	-0.14480459253967679
0.09215686274509804	0.7823529411764705	-0.097060210740991
0.15490196078431373	0.7823529411764705	0.13128251870411797
0.2176470588235294	0.7823529411764705	-0.25544767695469295
0.2803921568627451	0.7823529411764705	1.0186491084830547
0.3431372549019608	0.7823529411764705	0.9121501091325201
0.4058823529411764	0.7823529411764705	0.11926875197228975
0.46862745098039216	0.7823529411764705	-0.034150050082983247
0.5313725490196078	0.7823529411764705	0.18198941756717818
0.5941176470588235	0.7823529411764705	0.02276296935159242
0.6568627450980392	0.7823529411764705	-0.16990053815914938
0.7196078431372549	0.7823529411764705	-0.09219416198103303
0.7823529411764705	0.7823529411764705	-0.14205949996391343
0.8450980392156863	0.7823529411764705	-0.11678146169697304
0.907843137254902	0.7823529411764705	0.12460022604323234
0.9705882352941176	0.7823529411764705	-0.17574850674266473
0.029411764705882353	0.8450980392156863	-0.062320910022694666
0.09215686274509804	0.8450980392156863	-0.4979290279141318
0.15490196078431373	0.8450980392156863	-0.21185692200783815
0.2176470588235294	0.8450980392156863	-0.12378528637173672
0.2803921568627451	0.8450980392156863	-0.11993308378395315
0.3431372549019608	0.8450980392156863	-0.24783911471894152
0.4058823529411764	0.8450980392156863	-0.08669404132941708
0.46862745098039216	0.8450980392156863	0.29002208910173966
0.5313725490196078	0.8450980392156863	0.08689185524918433
0.5941176470588235	0.8450980392156863	0.1940661074775166
0.6568627450980392	0.8450980392156863	0.20319999653624876
0.7196078431372549	0.8450980392156863	-0.25568072134820924
0.7823529411764705	0.8450980392156863	-0.1798286282303873
0.8450980392156863	0.8450980392156863	0.1615511039602153
0.907843137254902	0.8450980392156863	-0.06017046740177579
0.9705882352941176	0.8450980392156863	0.030498184762727736
0.029411764705882353	0.907843137254902	0.007607755735234526
0.09215686274509804	0.907843137254902	0.2146826434558439
0.15490196078431373	0.907843137254902	0.3005550339005609
0.2176470588235294	0.907843137254902	0.02790583245605218
0.2803921568627451	0.907843137254902	-0.05813387196677438
0.3431372549019608	0.907843137254902	-0.29442422270758994
0.4058823529411764	0.907843137254902	-0.08717552327907208
0.46862745098039216	0.907843137254902	0.21716446552334168
0.5313725490196078	0.907843137254902	-0.19131378207862762
0.5941176470588235	0.907843137254902	-0.22347725879816538
0.6568627450980392	0.907843137254902	-0.13802452442958887
0.7196078431372549	0.907843137254902	-0.2769489781291491
0.7823529411764705	0.907843137254902	0.09376488570491626
0.8450980392156863	0.907843137254902	0.17774677852940335
0.907843137254902	0.907843137254902	0.14199620447125258
0.9705882352941176	0.907843137254902	0.08217913381981541
0.029411764705882353	0.9705882352941176	0.25668873555363264
0.09215686274509804	0.9705882352941176	-0.060452148842812255
0.15490196078431373	0.9705882352941176	0.187698067747645
0.2176470588235294	0.9705882352941176	0.15044773064770603
0.2803921568627451	0.9705882352941176	0.0763475378014574
0.3431372549019608	0.9705882352941176	0.06033080746997074
0.4058823529411764	0.9705882352941176	0.008296385043404046
0.46862745098039216	0.9705882352941176	-0.3754418622210712
0.5313725490196078	0.9705882352941176	0.05962398015516937
0.5941176470588235	0.9705882352941176	0.13320294464930543
0.6568627450980392	0.9705882352941176	-0.6439084134490863
0.7196078431372549	0.9705882352941176	-0.13334044553332974
0.7823529411764705	0.9705882352941176	-0.053160955859572485
0.8450980392156863	0.9705882352941176	0.0164607277266814
0.907843137254902	0.9705882352941176	-0.10937615422417106
0.9705882352941176	0.9705882352941176	0.22986896772502982


==> results/pointsource2d/base_sensor.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	6.023609435462044e-7
-0.158974358974359	-0.16923076923076924	2.309244789849901e-6
-0.14871794871794874	-0.16923076923076924	5.260978853711734e-6
-0.13846153846153847	-0.16923076923076924	0.000010155830456440049
-0.1282051282051282	-0.16923076923076924	0.000017939618650068344
-0.11794871794871796	-0.16923076923076924	0.000029043091782908693
-0.1076923076923077	-0.16923076923076924	0.000044567548804339106
-0.09743589743589745	-0.16923076923076924	0.0000657537707578537
-0.08717948717948718	-0.16923076923076924	0.00009328066075188772
-0.07692307692307691	-0.16923076923076924	0.0001272543097358499
-0.06666666666666668	-0.16923076923076924	0.0001669558084029867
-0.056410256410256404	-0.16923076923076924	0.00021067532658986682
-0.046153846153846156	-0.16923076923076924	0.00025570551543436533
-0.03589743589743591	-0.16923076923076924	0.00029854352199244825
-0.025641025641025633	-0.16923076923076924	0.00033530377099228706
-0.015384615384615385	-0.16923076923076924	0.00036228419438684087
-0.005128205128205138	-0.16923076923076924	0.0003765754189072059
0.00512820512820511	-0.16923076923076924	0.00037657541890720583
0.015384615384615385	-0.16923076923076924	0.00036228419438684087
0.02564102564102566	-0.16923076923076924	0.00033530377099228684
0.03589743589743591	-0.16923076923076924	0.00029854352199244825
0.046153846153846184	-0.16923076923076924	0.00025570551543436517
0.056410256410256376	-0.16923076923076924	0.00021067532658986698
0.06666666666666665	-0.16923076923076924	0.0001669558084029867
0.07692307692307693	-0.16923076923076924	0.0001272543097358499
0.0871794871794872	-0.16923076923076924	0.00009328066075188767
0.09743589743589748	-0.16923076923076924	0.0000657537707578536
0.1076923076923077	-0.16923076923076924	0.000044567548804339106
0.11794871794871797	-0.16923076923076924	0.000029043091782908693
0.1282051282051282	-0.16923076923076924	0.000017939618650068344
0.13846153846153847	-0.16923076923076924	0.000010155830456440049
0.14871794871794874	-0.16923076923076924	5.260978853711734e-6
0.15897435897435896	-0.16923076923076924	2.309244789849901e-6
0.16923076923076924	-0.16923076923076924	6.023609435462044e-7
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	2.309244789849901e-6
-0.158974358974359	-0.158974358974359	8.852850697880402e-6
-0.14871794871794874	-0.158974358974359	0.000020168784410094212
-0.13846153846153847	-0.158974358974359	0.000038933962799887615
-0.1282051282051282	-0.158974358974359	0.00006877433097782969
-0.11794871794871796	-0.158974358974359	0.00011134123003721924
-0.1076923076923077	-0.158974358974359	0.00017085666156724678
-0.09743589743589745	-0.158974358974359	0.0002520773535575541
-0.08717948717948718	-0.158974358974359	0.00035760598714602734
-0.07692307692307691	-0.158974358974359	0.0004878492785628559
-0.06666666666666668	-0.158974358974359	0.000640051176658339
-0.056410256410256404	-0.158974358974359	0.0008076567803574053
-0.046153846153846156	-0.158974358974359	0.0009802870448014
-0.03589743589743591	-0.158974358974359	0.001144513235944254
-0.025641025641025633	-0.158974358974359	0.0012854393938998311
-0.015384615384615385	-0.158974358974359	0.0013888730623993538
-0.005128205128205138	-0.158974358974359	0.0014436607044565229
0.00512820512820511	-0.158974358974359	0.0014436607044565227
0.015384615384615385	-0.158974358974359	0.0013888730623993538
0.02564102564102566	-0.158974358974359	0.0012854393938998303
0.03589743589743591	-0.158974358974359	0.001144513235944254
0.046153846153846184	-0.158974358974359	0.0009802870448013994
0.056410256410256376	-0.158974358974359	0.0008076567803574061
0.06666666666666665	-0.158974358974359	0.000640051176658339
0.07692307692307693	-0.158974358974359	0.0004878492785628559
0.0871794871794872	-0.158974358974359	0.00035760598714602713
0.09743589743589748	-0.158974358974359	0.00025207735355755364
0.1076923076923077	-0.158974358974359	0.00017085666156724678
0.11794871794871797	-0.158974358974359	0.00011134123003721924
0.1282051282051282	-0.158974358974359	0.00006877433097782969
0.13846153846153847	-0.158974358974359	0.000038933962799887615
0.14871794871794874	-0.158974358974359	0.000020168784410094212
0.15897435897435896	-0.158974358974359	8.852850697880402e-6
0.16923076923076924	-0.158974358974359	2.309244789849901e-6
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	5.260978853711734e-6
-0.158974358974359	-0.14871794871794874	0.000020168784410094212
-0.14871794871794874	-0.14871794871794874	0.00004594902573904841
-0.13846153846153847	-0.14871794871794874	0.00008870032136988035
-0.1282051282051282	-0.14871794871794874	0.00015668338954054835
-0.11794871794871796	-0.14871794871794874	0.00025366035655758186
-0.1076923076923077	-0.14871794871794874	0.0003892498913376323
-0.09743589743589745	-0.14871794871794874	0.0005742888897682036
-0.08717948717948718	-0.14871794871794874	0.0008147068446815664
-0.07692307692307691	-0.14871794871794874	0.0011114303470982538
-0.06666666666666668	-0.14871794871794874	0.001458180492814582
-0.056410256410256404	-0.14871794871794874	0.0018400237433439863
-0.046153846153846156	-0.14871794871794874	0.002233314300820811
-0.03589743589743591	-0.14871794871794874	0.0026074584897027245
-0.025641025641025633	-0.14871794871794874	0.0029285199640851447
-0.015384615384615385	-0.14871794871794874	0.0031641651174831907
-0.005128205128205138	-0.14871794871794874	0.0032889836848236536
0.00512820512820511	-0.14871794871794874	0.003288983684823653
0.015384615384615385	-0.14871794871794874	0.0031641651174831907
0.02564102564102566	-0.14871794871794874	0.0029285199640851425
0.03589743589743591	-0.14871794871794874	0.0026074584897027245
0.046153846153846184	-0.14871794871794874	0.0022333143008208094
0.056410256410256376	-0.14871794871794874	0.0018400237433439878
0.06666666666666665	-0.14871794871794874	0.001458180492814582
0.07692307692307693	-0.14871794871794874	0.0011114303470982538
0.0871794871794872	-0.14871794871794874	0.000814706844681566
0.09743589743589748	-0.14871794871794874	0.0005742888897682026
0.1076923076923077	-0.14871794871794874	0.0003892498913376323
0.11794871794871797	-0.14871794871794874	0.00025366035655758186
0.1282051282051282	-0.14871794871794874	0.00015668338954054835
0.13846153846153847	-0.14871794871794874	0.00008870032136988035
0.14871794871794874	-0.14871794871794874	0.00004594902573904841
0.15897435897435896	-0.14871794871794874	0.000020168784410094212
0.16923076923076924	-0.14871794871794874	5.260978853711734e-6
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.000010155830456440049
-0.158974358974359	-0.13846153846153847	0.000038933962799887615
-0.14871794871794874	-0.13846153846153847	0.00008870032136988035
-0.13846153846153847	-0.13846153846153847	0.00017122772212412507
-0.1282051282051282	-0.13846153846153847	0.0003024627134533149
-0.11794871794871796	-0.13846153846153847	0.0004896677303504872
-0.1076923076923077	-0.13846153846153847	0.0007514107187151434
-0.09743589743589745	-0.13846153846153847	0.0011086112983305747
-0.08717948717948718	-0.13846153846153847	0.001572715803723431
-0.07692307692307691	-0.13846153846153847	0.002145512932694761
-0.06666666666666668	-0.13846153846153847	0.0028148818445573104
-0.056410256410256404	-0.13846153846153847	0.0035519947319388344
-0.046153846153846156	-0.13846153846153847	0.004311205580892433
-0.03589743589743591	-0.13846153846153847	0.005033456145702477
-0.025641025641025633	-0.13846153846153847	0.005653235466355338
-0.015384615384615385	-0.13846153846153847	0.006108126522247709
-0.005128205128205138	-0.13846153846153847	0.006349077159567063
0.00512820512820511	-0.13846153846153847	0.0063490771595670625
0.015384615384615385	-0.13846153846153847	0.006108126522247709
0.02564102564102566	-0.13846153846153847	0.005653235466355335
0.03589743589743591	-0.13846153846153847	0.005033456145702477
0.046153846153846184	-0.13846153846153847	0.004311205580892431
0.056410256410256376	-0.13846153846153847	0.003551994731938837
0.06666666666666665	-0.13846153846153847	0.0028148818445573104
0.07692307692307693	-0.13846153846153847	0.002145512932694761
0.0871794871794872	-0.13846153846153847	0.0015727158037234302
0.09743589743589748	-0.13846153846153847	0.001108611298330573
0.1076923076923077	-0.13846153846153847	0.0007514107187151434
0.11794871794871797	-0.13846153846153847	0.0004896677303504872
0.1282051282051282	-0.13846153846153847	0.0003024627134533149
0.13846153846153847	-0.13846153846153847	0.00017122772212412507
0.14871794871794874	-0.13846153846153847	0.00008870032136988035
0.15897435897435896	-0.13846153846153847	0.000038933962799887615
0.16923076923076924	-0.13846153846153847	0.000010155830456440049
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.000017939618650068344
-0.158974358974359	-0.1282051282051282	0.00006877433097782969
-0.14871794871794874	-0.1282051282051282	0.00015668338954054835
-0.13846153846153847	-0.1282051282051282	0.0003024627134533149
-0.1282051282051282	-0.1282051282051282	0.0005342808506395034
-0.11794871794871796	-0.1282051282051282	0.0008649664235150569
-0.1076923076923077	-0.1282051282051282	0.0013273185094159828
-0.09743589743589745	-0.1282051282051282	0.0019582902657257514
-0.08717948717948718	-0.1282051282051282	0.002778100903195266
-0.07692307692307691	-0.1282051282051282	0.003789910040978141
-0.06666666666666668	-0.1282051282051282	0.004972306996749558
-0.056410256410256404	-0.1282051282051282	0.006274369310451336
-0.046153846153846156	-0.1282051282051282	0.007615466246210586
-0.03589743589743591	-0.1282051282051282	0.008891275226880638
-0.025641025641025633	-0.1282051282051282	0.009986075372215892
-0.015384615384615385	-0.1282051282051282	0.01078961104613621
-0.005128205128205138	-0.1282051282051282	0.011215234786660463
0.00512820512820511	-0.1282051282051282	0.011215234786660462
0.015384615384615385	-0.1282051282051282	0.01078961104613621
0.02564102564102566	-0.1282051282051282	0.009986075372215885
0.03589743589743591	-0.1282051282051282	0.008891275226880638
0.046153846153846184	-0.1282051282051282	0.007615466246210581
0.056410256410256376	-0.1282051282051282	0.006274369310451341
0.06666666666666665	-0.1282051282051282	0.004972306996749558
0.07692307692307693	-0.1282051282051282	0.003789910040978141
0.0871794871794872	-0.1282051282051282	0.002778100903195264
0.09743589743589748	-0.1282051282051282	0.001958290265725748
0.1076923076923077	-0.1282051282051282	0.0013273185094159828
0.11794871794871797	-0.1282051282051282	0.0008649664235150569
0.1282051282051282	-0.1282051282051282	0.0005342808506395034
0.13846153846153847	-0.1282051282051282	0.0003024627134533149
0.14871794871794874	-0.1282051282051282	0.00015668338954054835
0.15897435897435896	-0.1282051282051282	0.00006877433097782969
0.16923076923076924	-0.1282051282051282	0.000017939618650068344
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.000029043091782908693
-0.158974358974359	-0.11794871794871796	0.00011134123003721924
-0.14871794871794874	-0.11794871794871796	0.00025366035655758186
-0.13846153846153847	-0.11794871794871796	0.0004896677303504872
-0.1282051282051282	-0.11794871794871796	0.0008649664235150569
-0.11794871794871796	-0.11794871794871796	0.00140032515279729
-0.1076923076923077	-0.11794871794871796	0.002148843520370768
-0.09743589743589745	-0.11794871794871796	0.0031703463175251478
-0.08717948717948718	-0.11794871794871796	0.004497567149420663
-0.07692307692307691	-0.11794871794871796	0.006135621236780083
-0.06666666666666668	-0.11794871794871796	0.008049846058396917
-0.056410256410256404	-0.11794871794871796	0.010157801418070244
-0.046153846153846156	-0.11794871794871796	0.012328951326816223
-0.03589743589743591	-0.11794871794871796	0.014394404224440573
-0.025641025641025633	-0.11794871794871796	0.01616681542922348
-0.015384615384615385	-0.11794871794871796	0.017467688139158166
-0.005128205128205138	-0.11794871794871796	0.018156745671659487
0.00512820512820511	-0.11794871794871796	0.018156745671659483
0.015384615384615385	-0.11794871794871796	0.017467688139158166
0.02564102564102566	-0.11794871794871796	0.01616681542922347
0.03589743589743591	-0.11794871794871796	0.014394404224440573
0.046153846153846184	-0.11794871794871796	0.012328951326816214
0.056410256410256376	-0.11794871794871796	0.010157801418070253
0.06666666666666665	-0.11794871794871796	0.008049846058396917
0.07692307692307693	-0.11794871794871796	0.006135621236780083
0.0871794871794872	-0.11794871794871796	0.004497567149420661
0.09743589743589748	-0.11794871794871796	0.0031703463175251426
0.1076923076923077	-0.11794871794871796	0.002148843520370768
0.11794871794871797	-0.11794871794871796	0.00140032515279729
0.1282051282051282	-0.11794871794871796	0.0008649664235150569
0.13846153846153847	-0.11794871794871796	0.0004896677303504872
0.14871794871794874	-0.11794871794871796	0.00025366035655758186
0.15897435897435896	-0.11794871794871796	0.00011134123003721924
0.16923076923076924	-0.11794871794871796	0.000029043091782908693
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.000044567548804339106
-0.158974358974359	-0.1076923076923077	0.00017085666156724678
-0.14871794871794874	-0.1076923076923077	0.0003892498913376323
-0.13846153846153847	-0.1076923076923077	0.0007514107187151434
-0.1282051282051282	-0.1076923076923077	0.0013273185094159828
-0.11794871794871796	-0.1076923076923077	0.002148843520370768
-0.1076923076923077	-0.1076923076923077	0.003297468781315153
-0.09743589743589745	-0.1076923076923077	0.00486499733875124
-0.08717948717948718	-0.1076923076923077	0.006901659951732691
-0.07692307692307691	-0.1076923076923077	0.009415306089279922
-0.06666666666666668	-0.1076923076923077	0.012352745009267436
-0.056410256410256404	-0.1076923076923077	0.015587469606491447
-0.046153846153846156	-0.1076923076923077	0.018919168250797484
-0.03589743589743591	-0.1076923076923077	0.022088671467121988
-0.025641025641025633	-0.1076923076923077	0.02480849287804371
-0.015384615384615385	-0.1076923076923077	0.026804723459195712
-0.005128205128205138	-0.1076923076923077	0.02786210417603875
0.00512820512820511	-0.1076923076923077	0.027862104176038745
0.015384615384615385	-0.1076923076923077	0.026804723459195712
0.02564102564102566	-0.1076923076923077	0.02480849287804369
0.03589743589743591	-0.1076923076923077	0.022088671467121988
0.046153846153846184	-0.1076923076923077	0.01891916825079747
0.056410256410256376	-0.1076923076923077	0.015587469606491457
0.06666666666666665	-0.1076923076923077	0.012352745009267436
0.07692307692307693	-0.1076923076923077	0.009415306089279922
0.0871794871794872	-0.1076923076923077	0.0069016599517326875
0.09743589743589748	-0.1076923076923077	0.004864997338751232
0.1076923076923077	-0.1076923076923077	0.003297468781315153
0.11794871794871797	-0.1076923076923077	0.002148843520370768
0.1282051282051282	-0.1076923076923077	0.0013273185094159828
0.13846153846153847	-0.1076923076923077	0.0007514107187151434
0.14871794871794874	-0.1076923076923077	0.0003892498913376323
0.15897435897435896	-0.1076923076923077	0.00017085666156724678
0.16923076923076924	-0.1076923076923077	0.000044567548804339106
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0000657537707578537
-0.158974358974359	-0.09743589743589745	0.0002520773535575541
-0.14871794871794874	-0.09743589743589745	0.0005742888897682036
-0.13846153846153847	-0.09743589743589745	0.0011086112983305747
-0.1282051282051282	-0.09743589743589745	0.0019582902657257514
-0.11794871794871796	-0.09743589743589745	0.0031703463175251478
-0.1076923076923077	-0.09743589743589745	0.00486499733875124
-0.09743589743589745	-0.09743589743589745	0.007177687091435295
-0.08717948717948718	-0.09743589743589745	0.010182524695428345
-0.07692307692307691	-0.09743589743589745	0.013891091047602354
-0.06666666666666668	-0.09743589743589745	0.018224909948166418
-0.056410256410256404	-0.09743589743589745	0.02299733619409786
-0.046153846153846156	-0.09743589743589745	0.02791283535815828
-0.03589743589743591	-0.09743589743589745	0.032589035721284174
-0.025641025641025633	-0.09743589743589745	0.03660178756323958
-0.015384615384615385	-0.09743589743589745	0.039546972827727504
-0.005128205128205138	-0.09743589743589745	0.04110700408644243
0.00512820512820511	-0.09743589743589745	0.041107004086442425
0.015384615384615385	-0.09743589743589745	0.039546972827727504
0.02564102564102566	-0.09743589743589745	0.03660178756323955
0.03589743589743591	-0.09743589743589745	0.032589035721284174
0.046153846153846184	-0.09743589743589745	0.027912835358158264
0.056410256410256376	-0.09743589743589745	0.022997336194097873
0.06666666666666665	-0.09743589743589745	0.018224909948166418
0.07692307692307693	-0.09743589743589745	0.013891091047602354
0.0871794871794872	-0.09743589743589745	0.01018252469542834
0.09743589743589748	-0.09743589743589745	0.007177687091435284
0.1076923076923077	-0.09743589743589745	0.00486499733875124
0.11794871794871797	-0.09743589743589745	0.0031703463175251478
0.1282051282051282	-0.09743589743589745	0.0019582902657257514
0.13846153846153847	-0.09743589743589745	0.0011086112983305747
0.14871794871794874	-0.09743589743589745	0.0005742888897682036
0.15897435897435896	-0.09743589743589745	0.0002520773535575541
0.16923076923076924	-0.09743589743589745	0.0000657537707578537
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.00009328066075188772
-0.158974358974359	-0.08717948717948718	0.00035760598714602734
-0.14871794871794874	-0.08717948717948718	0.0008147068446815664
-0.13846153846153847	-0.08717948717948718	0.001572715803723431
-0.1282051282051282	-0.08717948717948718	0.002778100903195266
-0.11794871794871796	-0.08717948717948718	0.004497567149420663
-0.1076923076923077	-0.08717948717948718	0.006901659951732691
-0.09743589743589745	-0.08717948717948718	0.010182524695428345
-0.08717948717948718	-0.08717948717948718	0.014445295239566489
-0.07692307692307691	-0.08717948717948718	0.01970640066037903
-0.06666666666666668	-0.08717948717948718	0.025854511802360196
-0.056410256410256404	-0.08717948717948718	0.032624847077116485
-0.046153846153846156	-0.08717948717948718	0.03959815073201208
-0.03589743589743591	-0.08717948717948718	0.04623197651345596
-0.025641025641025633	-0.08717948717948718	0.05192461039493181
-0.015384615384615385	-0.08717948717948718	0.05610275598782685
-0.005128205128205138	-0.08717948717948718	0.05831587236015515
0.00512820512820511	-0.08717948717948718	0.05831587236015514
0.015384615384615385	-0.08717948717948718	0.05610275598782685
0.02564102564102566	-0.08717948717948718	0.05192461039493178
0.03589743589743591	-0.08717948717948718	0.04623197651345596
0.046153846153846184	-0.08717948717948718	0.039598150732012054
0.056410256410256376	-0.08717948717948718	0.03262484707711651
0.06666666666666665	-0.08717948717948718	0.025854511802360196
0.07692307692307693	-0.08717948717948718	0.01970640066037903
0.0871794871794872	-0.08717948717948718	0.01444529523956648
0.09743589743589748	-0.08717948717948718	0.010182524695428328
0.1076923076923077	-0.08717948717948718	0.006901659951732691
0.11794871794871797	-0.08717948717948718	0.004497567149420663
0.1282051282051282	-0.08717948717948718	0.002778100903195266
0.13846153846153847	-0.08717948717948718	0.001572715803723431
0.14871794871794874	-0.08717948717948718	0.0008147068446815664
0.15897435897435896	-0.08717948717948718	0.00035760598714602734
0.16923076923076924	-0.08717948717948718	0.00009328066075188772
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0001272543097358499
-0.158974358974359	-0.07692307692307691	0.0004878492785628559
-0.14871794871794874	-0.07692307692307691	0.0011114303470982538
-0.13846153846153847	-0.07692307692307691	0.002145512932694761
-0.1282051282051282	-0.07692307692307691	0.003789910040978141
-0.11794871794871796	-0.07692307692307691	0.006135621236780083
-0.1076923076923077	-0.07692307692307691	0.009415306089279922
-0.09743589743589745	-0.07692307692307691	0.013891091047602354
-0.08717948717948718	-0.07692307692307691	0.01970640066037903
-0.07692307692307691	-0.07692307692307691	0.026883647620001262
-0.06666666666666668	-0.07692307692307691	0.035270955699144214
-0.056410256410256404	-0.07692307692307691	0.04450710749229018
-0.046153846153846156	-0.07692307692307691	0.05402015056069769
-0.03589743589743591	-0.07692307692307691	0.06307007488500029
-0.025641025641025633	-0.07692307692307691	0.07083601682116374
-0.015384615384615385	-0.07692307692307691	0.07653588032035086
-0.005128205128205138	-0.07692307692307691	0.07955503342299489
0.00512820512820511	-0.07692307692307691	0.07955503342299486
0.015384615384615385	-0.07692307692307691	0.07653588032035086
0.02564102564102566	-0.07692307692307691	0.0708360168211637
0.03589743589743591	-0.07692307692307691	0.06307007488500029
0.046153846153846184	-0.07692307692307691	0.05402015056069766
0.056410256410256376	-0.07692307692307691	0.04450710749229021
0.06666666666666665	-0.07692307692307691	0.035270955699144214
0.07692307692307693	-0.07692307692307691	0.026883647620001262
0.0871794871794872	-0.07692307692307691	0.01970640066037902
0.09743589743589748	-0.07692307692307691	0.013891091047602331
0.1076923076923077	-0.07692307692307691	0.009415306089279922
0.11794871794871797	-0.07692307692307691	0.006135621236780083
0.1282051282051282	-0.07692307692307691	0.003789910040978141
0.13846153846153847	-0.07692307692307691	0.002145512932694761
0.14871794871794874	-0.07692307692307691	0.0011114303470982538
0.15897435897435896	-0.07692307692307691	0.0004878492785628559
0.16923076923076924	-0.07692307692307691	0.0001272543097358499
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0001669558084029867
-0.158974358974359	-0.06666666666666668	0.000640051176658339
-0.14871794871794874	-0.06666666666666668	0.001458180492814582
-0.13846153846153847	-0.06666666666666668	0.0028148818445573104
-0.1282051282051282	-0.06666666666666668	0.004972306996749558
-0.11794871794871796	-0.06666666666666668	0.008049846058396917
-0.1076923076923077	-0.06666666666666668	0.012352745009267436
-0.09743589743589745	-0.06666666666666668	0.018224909948166418
-0.08717948717948718	-0.06666666666666668	0.025854511802360196
-0.07692307692307691	-0.06666666666666668	0.035270955699144214
-0.06666666666666668	-0.06666666666666668	0.046274982231408066
-0.056410256410256404	-0.06666666666666668	0.05839267940298731
-0.046153846153846156	-0.06666666666666668	0.07087365391108262
-0.03589743589743591	-0.06666666666666668	0.08274702334498345
-0.025641025641025633	-0.06666666666666668	0.09293582651129036
-0.015384615384615385	-0.06666666666666668	0.10041396473913358
-0.005128205128205138	-0.06666666666666668	0.1043750498135066
0.00512820512820511	-0.06666666666666668	0.10437504981350658
0.015384615384615385	-0.06666666666666668	0.10041396473913358
0.02564102564102566	-0.06666666666666668	0.09293582651129029
0.03589743589743591	-0.06666666666666668	0.08274702334498345
0.046153846153846184	-0.06666666666666668	0.07087365391108257
0.056410256410256376	-0.06666666666666668	0.05839267940298736
0.06666666666666665	-0.06666666666666668	0.046274982231408066
0.07692307692307693	-0.06666666666666668	0.035270955699144214
0.0871794871794872	-0.06666666666666668	0.025854511802360182
0.09743589743589748	-0.06666666666666668	0.01822490994816639
0.1076923076923077	-0.06666666666666668	0.012352745009267436
0.11794871794871797	-0.06666666666666668	0.008049846058396917
0.1282051282051282	-0.06666666666666668	0.004972306996749558
0.13846153846153847	-0.06666666666666668	0.0028148818445573104
0.14871794871794874	-0.06666666666666668	0.001458180492814582
0.15897435897435896	-0.06666666666666668	0.000640051176658339
0.16923076923076924	-0.06666666666666668	0.0001669558084029867
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.00021067532658986682
-0.158974358974359	-0.056410256410256404	0.0008076567803574053
-0.14871794871794874	-0.056410256410256404	0.0018400237433439863
-0.13846153846153847	-0.056410256410256404	0.0035519947319388344
-0.1282051282051282	-0.056410256410256404	0.006274369310451336
-0.11794871794871796	-0.056410256410256404	0.010157801418070244
-0.1076923076923077	-0.056410256410256404	0.015587469606491447
-0.09743589743589745	-0.056410256410256404	0.02299733619409786
-0.08717948717948718	-0.056410256410256404	0.032624847077116485
-0.07692307692307691	-0.056410256410256404	0.04450710749229018
-0.06666666666666668	-0.056410256410256404	0.05839267940298731
-0.056410256410256404	-0.056410256410256404	0.07368355088304716
-0.046153846153846156	-0.056410256410256404	0.0894328285260629
-0.03589743589743591	-0.056410256410256404	0.10441539191895445
-0.025641025641025633	-0.056410256410256404	0.11727226377716753
-0.015384615384615385	-0.056410256410256404	0.12670864834207168
-0.005128205128205138	-0.056410256410256404	0.13170699430964364
0.00512820512820511	-0.056410256410256404	0.1317069943096436
0.015384615384615385	-0.056410256410256404	0.12670864834207168
0.02564102564102566	-0.056410256410256404	0.11727226377716744
0.03589743589743591	-0.056410256410256404	0.10441539191895445
0.046153846153846184	-0.056410256410256404	0.08943282852606284
0.056410256410256376	-0.056410256410256404	0.07368355088304722
0.06666666666666665	-0.056410256410256404	0.05839267940298731
0.07692307692307693	-0.056410256410256404	0.04450710749229018
0.0871794871794872	-0.056410256410256404	0.032624847077116464
0.09743589743589748	-0.056410256410256404	0.02299733619409782
0.1076923076923077	-0.056410256410256404	0.015587469606491447
0.11794871794871797	-0.056410256410256404	0.010157801418070244
0.1282051282051282	-0.056410256410256404	0.006274369310451336
0.13846153846153847	-0.056410256410256404	0.0035519947319388344
0.14871794871794874	-0.056410256410256404	0.0018400237433439863
0.15897435897435896	-0.056410256410256404	0.0008076567803574053
0.16923076923076924	-0.056410256410256404	0.00021067532658986682
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.00025570551543436533
-0.158974358974359	-0.046153846153846156	0.0009802870448014
-0.14871794871794874	-0.046153846153846156	0.002233314300820811
-0.13846153846153847	-0.046153846153846156	0.004311205580892433
-0.1282051282051282	-0.046153846153846156	0.007615466246210586
-0.11794871794871796	-0.046153846153846156	0.012328951326816223
-0.1076923076923077	-0.046153846153846156	0.018919168250797484
-0.09743589743589745	-0.046153846153846156	0.02791283535815828
-0.08717948717948718	-0.046153846153846156	0.03959815073201208
-0.07692307692307691	-0.046153846153846156	0.05402015056069769
-0.06666666666666668	-0.046153846153846156	0.07087365391108262
-0.056410256410256404	-0.046153846153846156	0.0894328285260629
-0.046153846153846156	-0.046153846153846156	0.10854839000453728
-0.03589743589743591	-0.046153846153846156	0.12673335811124703
-0.025641025641025633	-0.046153846153846156	0.14233828488930328
-0.015384615384615385	-0.046153846153846156	0.15379162220251935
-0.005128205128205138	-0.046153846153846156	0.15985832518404805
0.00512820512820511	-0.046153846153846156	0.15985832518404802
0.015384615384615385	-0.046153846153846156	0.15379162220251935
0.02564102564102566	-0.046153846153846156	0.14233828488930317
0.03589743589743591	-0.046153846153846156	0.12673335811124703
0.046153846153846184	-0.046153846153846156	0.10854839000453721
0.056410256410256376	-0.046153846153846156	0.08943282852606298
0.06666666666666665	-0.046153846153846156	0.07087365391108262
0.07692307692307693	-0.046153846153846156	0.05402015056069769
0.0871794871794872	-0.046153846153846156	0.03959815073201206
0.09743589743589748	-0.046153846153846156	0.027912835358158236
0.1076923076923077	-0.046153846153846156	0.018919168250797484
0.11794871794871797	-0.046153846153846156	0.012328951326816223
0.1282051282051282	-0.046153846153846156	0.007615466246210586
0.13846153846153847	-0.046153846153846156	0.004311205580892433
0.14871794871794874	-0.046153846153846156	0.002233314300820811
0.15897435897435896	-0.046153846153846156	0.0009802870448014
0.16923076923076924	-0.046153846153846156	0.00025570551543436533
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.00029854352199244825
-0.158974358974359	-0.03589743589743591	0.001144513235944254
-0.14871794871794874	-0.03589743589743591	0.0026074584897027245
-0.13846153846153847	-0.03589743589743591	0.005033456145702477
-0.1282051282051282	-0.03589743589743591	0.008891275226880638
-0.11794871794871796	-0.03589743589743591	0.014394404224440573
-0.1076923076923077	-0.03589743589743591	0.022088671467121988
-0.09743589743589745	-0.03589743589743591	0.032589035721284174
-0.08717948717948718	-0.03589743589743591	0.04623197651345596
-0.07692307692307691	-0.03589743589743591	0.06307007488500029
-0.06666666666666668	-0.03589743589743591	0.08274702334498345
-0.056410256410256404	-0.03589743589743591	0.10441539191895445
-0.046153846153846156	-0.03589743589743591	0.12673335811124703
-0.03589743589743591	-0.03589743589743591	0.14796482985590317
-0.025641025641025633	-0.03589743589743591	0.16618402936296658
-0.015384615384615385	-0.03589743589743591	0.17955612911703986
-0.005128205128205138	-0.03589743589743591	0.18663917881939382
0.00512820512820511	-0.03589743589743591	0.1866391788193938
0.015384615384615385	-0.03589743589743591	0.17955612911703986
0.02564102564102566	-0.03589743589743591	0.16618402936296647
0.03589743589743591	-0.03589743589743591	0.14796482985590317
0.046153846153846184	-0.03589743589743591	0.12673335811124695
0.056410256410256376	-0.03589743589743591	0.10441539191895452
0.06666666666666665	-0.03589743589743591	0.08274702334498345
0.07692307692307693	-0.03589743589743591	0.06307007488500029
0.0871794871794872	-0.03589743589743591	0.04623197651345593
0.09743589743589748	-0.03589743589743591	0.03258903572128412
0.1076923076923077	-0.03589743589743591	0.022088671467121988
0.11794871794871797	-0.03589743589743591	0.014394404224440573
0.1282051282051282	-0.03589743589743591	0.008891275226880638
0.13846153846153847	-0.03589743589743591	0.005033456145702477
0.14871794871794874	-0.03589743589743591	0.0026074584897027245
0.15897435897435896	-0.03589743589743591	0.001144513235944254
0.16923076923076924	-0.03589743589743591	0.00029854352199244825
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.00033530377099228706
-0.158974358974359	-0.025641025641025633	0.0012854393938998311
-0.14871794871794874	-0.025641025641025633	0.0029285199640851447
-0.13846153846153847	-0.025641025641025633	0.005653235466355338
-0.1282051282051282	-0.025641025641025633	0.009986075372215892
-0.11794871794871796	-0.025641025641025633	0.01616681542922348
-0.1076923076923077	-0.025641025641025633	0.02480849287804371
-0.09743589743589745	-0.025641025641025633	0.03660178756323958
-0.08717948717948718	-0.025641025641025633	0.05192461039493181
-0.07692307692307691	-0.025641025641025633	0.07083601682116374
-0.06666666666666668	-0.025641025641025633	0.09293582651129036
-0.056410256410256404	-0.025641025641025633	0.11727226377716753
-0.046153846153846156	-0.025641025641025633	0.14233828488930328
-0.03589743589743591	-0.025641025641025633	0.16618402936296658
-0.025641025641025633	-0.025641025641025633	0.1866465946144535
-0.015384615384615385	-0.025641025641025633	0.2016652272201853
-0.005128205128205138	-0.025641025641025633	0.2096204267149684
0.00512820512820511	-0.025641025641025633	0.20962042671496836
0.015384615384615385	-0.025641025641025633	0.2016652272201853
0.02564102564102566	-0.025641025641025633	0.18664659461445335
0.03589743589743591	-0.025641025641025633	0.16618402936296658
0.046153846153846184	-0.025641025641025633	0.14233828488930317
0.056410256410256376	-0.025641025641025633	0.11727226377716761
0.06666666666666665	-0.025641025641025633	0.09293582651129036
0.07692307692307693	-0.025641025641025633	0.07083601682116374
0.0871794871794872	-0.025641025641025633	0.051924610394931785
0.09743589743589748	-0.025641025641025633	0.036601787563239514
0.1076923076923077	-0.025641025641025633	0.02480849287804371
0.11794871794871797	-0.025641025641025633	0.01616681542922348
0.1282051282051282	-0.025641025641025633	0.009986075372215892
0.13846153846153847	-0.025641025641025633	0.005653235466355338
0.14871794871794874	-0.025641025641025633	0.0029285199640851447
0.15897435897435896	-0.025641025641025633	0.0012854393938998311
0.16923076923076924	-0.025641025641025633	0.00033530377099228706
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.00036228419438684087
-0.158974358974359	-0.015384615384615385	0.0013888730623993538
-0.14871794871794874	-0.015384615384615385	0.0031641651174831907
-0.13846153846153847	-0.015384615384615385	0.006108126522247709
-0.1282051282051282	-0.015384615384615385	0.01078961104613621
-0.11794871794871796	-0.015384615384615385	0.017467688139158166
-0.1076923076923077	-0.015384615384615385	0.026804723459195712
-0.09743589743589745	-0.015384615384615385	0.039546972827727504
-0.08717948717948718	-0.015384615384615385	0.05610275598782685
-0.07692307692307691	-0.015384615384615385	0.07653588032035086
-0.06666666666666668	-0.015384615384615385	0.10041396473913358
-0.056410256410256404	-0.015384615384615385	0.12670864834207168
-0.046153846153846156	-0.015384615384615385	0.15379162220251935
-0.03589743589743591	-0.015384615384615385	0.17955612911703986
-0.025641025641025633	-0.015384615384615385	0.2016652272201853
-0.015384615384615385	-0.015384615384615385	0.21789234330139592
-0.005128205128205138	-0.015384615384615385	0.22648766279817661
0.00512820512820511	-0.015384615384615385	0.22648766279817656
0.015384615384615385	-0.015384615384615385	0.21789234330139592
0.02564102564102566	-0.015384615384615385	0.20166522722018518
0.03589743589743591	-0.015384615384615385	0.17955612911703986
0.046153846153846184	-0.015384615384615385	0.1537916222025193
0.056410256410256376	-0.015384615384615385	0.1267086483420718
0.06666666666666665	-0.015384615384615385	0.10041396473913358
0.07692307692307693	-0.015384615384615385	0.07653588032035086
0.0871794871794872	-0.015384615384615385	0.05610275598782682
0.09743589743589748	-0.015384615384615385	0.039546972827727435
0.1076923076923077	-0.015384615384615385	0.026804723459195712
0.11794871794871797	-0.015384615384615385	0.017467688139158166
0.1282051282051282	-0.015384615384615385	0.01078961104613621
0.13846153846153847	-0.015384615384615385	0.006108126522247709
0.14871794871794874	-0.015384615384615385	0.0031641651174831907
0.15897435897435896	-0.015384615384615385	0.0013888730623993538
0.16923076923076924	-0.015384615384615385	0.00036228419438684087
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0003765754189072059
-0.158974358974359	-0.005128205128205138	0.0014436607044565229
-0.14871794871794874	-0.005128205128205138	0.0032889836848236536
-0.13846153846153847	-0.005128205128205138	0.006349077159567063
-0.1282051282051282	-0.005128205128205138	0.011215234786660463
-0.11794871794871796	-0.005128205128205138	0.018156745671659487
-0.1076923076923077	-0.005128205128205138	0.02786210417603875
-0.09743589743589745	-0.005128205128205138	0.04110700408644243
-0.08717948717948718	-0.005128205128205138	0.05831587236015515
-0.07692307692307691	-0.005128205128205138	0.07955503342299489
-0.06666666666666668	-0.005128205128205138	0.1043750498135066
-0.056410256410256404	-0.005128205128205138	0.13170699430964364
-0.046153846153846156	-0.005128205128205138	0.15985832518404805
-0.03589743589743591	-0.005128205128205138	0.18663917881939382
-0.025641025641025633	-0.005128205128205138	0.2096204267149684
-0.015384615384615385	-0.005128205128205138	0.22648766279817661
-0.005128205128205138	-0.005128205128205138	0.23542204660594845
0.00512820512820511	-0.005128205128205138	0.2354220466059484
0.015384615384615385	-0.005128205128205138	0.22648766279817661
0.02564102564102566	-0.005128205128205138	0.20962042671496825
0.03589743589743591	-0.005128205128205138	0.18663917881939382
0.046153846153846184	-0.005128205128205138	0.15985832518404794
0.056410256410256376	-0.005128205128205138	0.13170699430964375
0.06666666666666665	-0.005128205128205138	0.1043750498135066
0.07692307692307693	-0.005128205128205138	0.07955503342299489
0.0871794871794872	-0.005128205128205138	0.05831587236015512
0.09743589743589748	-0.005128205128205138	0.04110700408644236
0.1076923076923077	-0.005128205128205138	0.02786210417603875
0.11794871794871797	-0.005128205128205138	0.018156745671659487
0.1282051282051282	-0.005128205128205138	0.011215234786660463
0.13846153846153847	-0.005128205128205138	0.006349077159567063
0.14871794871794874	-0.005128205128205138	0.0032889836848236536
0.15897435897435896	-0.005128205128205138	0.0014436607044565229
0.16923076923076924	-0.005128205128205138	0.0003765754189072059
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.00037657541890720583
-0.158974358974359	0.00512820512820511	0.0014436607044565227
-0.14871794871794874	0.00512820512820511	0.003288983684823653
-0.13846153846153847	0.00512820512820511	0.0063490771595670625
-0.1282051282051282	0.00512820512820511	0.011215234786660462
-0.11794871794871796	0.00512820512820511	0.018156745671659483
-0.1076923076923077	0.00512820512820511	0.027862104176038745
-0.09743589743589745	0.00512820512820511	0.041107004086442425
-0.08717948717948718	0.00512820512820511	0.05831587236015514
-0.07692307692307691	0.00512820512820511	0.07955503342299486
-0.06666666666666668	0.00512820512820511	0.10437504981350658
-0.056410256410256404	0.00512820512820511	0.1317069943096436
-0.046153846153846156	0.00512820512820511	0.15985832518404802
-0.03589743589743591	0.00512820512820511	0.1866391788193938
-0.025641025641025633	0.00512820512820511	0.20962042671496836
-0.015384615384615385	0.00512820512820511	0.22648766279817656
-0.005128205128205138	0.00512820512820511	0.2354220466059484
0.00512820512820511	0.00512820512820511	0.23542204660594834
0.015384615384615385	0.00512820512820511	0.22648766279817656
0.02564102564102566	0.00512820512820511	0.20962042671496822
0.03589743589743591	0.00512820512820511	0.1866391788193938
0.046153846153846184	0.00512820512820511	0.1598583251840479
0.056410256410256376	0.00512820512820511	0.13170699430964372
0.06666666666666665	0.00512820512820511	0.10437504981350658
0.07692307692307693	0.00512820512820511	0.07955503342299486
0.0871794871794872	0.00512820512820511	0.058315872360155105
0.09743589743589748	0.00512820512820511	0.041107004086442356
0.1076923076923077	0.00512820512820511	0.027862104176038745
0.11794871794871797	0.00512820512820511	0.018156745671659483
0.1282051282051282	0.00512820512820511	0.011215234786660462
0.13846153846153847	0.00512820512820511	0.0063490771595670625
0.14871794871794874	0.00512820512820511	0.003288983684823653
0.15897435897435896	0.00512820512820511	0.0014436607044565227
0.16923076923076924	0.00512820512820511	0.00037657541890720583
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.00036228419438684087
-0.158974358974359	0.015384615384615385	0.0013888730623993538
-0.14871794871794874	0.015384615384615385	0.0031641651174831907
-0.13846153846153847	0.015384615384615385	0.006108126522247709
-0.1282051282051282	0.015384615384615385	0.01078961104613621
-0.11794871794871796	0.015384615384615385	0.017467688139158166
-0.1076923076923077	0.015384615384615385	0.026804723459195712
-0.09743589743589745	0.015384615384615385	0.039546972827727504
-0.08717948717948718	0.015384615384615385	0.05610275598782685
-0.07692307692307691	0.015384615384615385	0.07653588032035086
-0.06666666666666668	0.015384615384615385	0.10041396473913358
-0.056410256410256404	0.015384615384615385	0.12670864834207168
-0.046153846153846156	0.015384615384615385	0.15379162220251935
-0.03589743589743591	0.015384615384615385	0.17955612911703986
-0.025641025641025633	0.015384615384615385	0.2016652272201853
-0.015384615384615385	0.015384615384615385	0.21789234330139592
-0.005128205128205138	0.015384615384615385	0.22648766279817661
0.00512820512820511	0.015384615384615385	0.22648766279817656
0.015384615384615385	0.015384615384615385	0.21789234330139592
0.02564102564102566	0.015384615384615385	0.20166522722018518
0.03589743589743591	0.015384615384615385	0.17955612911703986
0.046153846153846184	0.015384615384615385	0.1537916222025193
0.056410256410256376	0.015384615384615385	0.1267086483420718
0.06666666666666665	0.015384615384615385	0.10041396473913358
0.07692307692307693	0.015384615384615385	0.07653588032035086
0.0871794871794872	0.015384615384615385	0.05610275598782682
0.09743589743589748	0.015384615384615385	0.039546972827727435
0.1076923076923077	0.015384615384615385	0.026804723459195712
0.11794871794871797	0.015384615384615385	0.017467688139158166
0.1282051282051282	0.015384615384615385	0.01078961104613621
0.13846153846153847	0.015384615384615385	0.006108126522247709
0.14871794871794874	0.015384615384615385	0.0031641651174831907
0.15897435897435896	0.015384615384615385	0.0013888730623993538
0.16923076923076924	0.015384615384615385	0.00036228419438684087
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.00033530377099228684
-0.158974358974359	0.02564102564102566	0.0012854393938998303
-0.14871794871794874	0.02564102564102566	0.0029285199640851425
-0.13846153846153847	0.02564102564102566	0.005653235466355335
-0.1282051282051282	0.02564102564102566	0.009986075372215885
-0.11794871794871796	0.02564102564102566	0.01616681542922347
-0.1076923076923077	0.02564102564102566	0.02480849287804369
-0.09743589743589745	0.02564102564102566	0.03660178756323955
-0.08717948717948718	0.02564102564102566	0.05192461039493178
-0.07692307692307691	0.02564102564102566	0.0708360168211637
-0.06666666666666668	0.02564102564102566	0.09293582651129029
-0.056410256410256404	0.02564102564102566	0.11727226377716744
-0.046153846153846156	0.02564102564102566	0.14233828488930317
-0.03589743589743591	0.02564102564102566	0.16618402936296647
-0.025641025641025633	0.02564102564102566	0.18664659461445335
-0.015384615384615385	0.02564102564102566	0.20166522722018518
-0.005128205128205138	0.02564102564102566	0.20962042671496825
0.00512820512820511	0.02564102564102566	0.20962042671496822
0.015384615384615385	0.02564102564102566	0.20166522722018518
0.02564102564102566	0.02564102564102566	0.18664659461445324
0.03589743589743591	0.02564102564102566	0.16618402936296647
0.046153846153846184	0.02564102564102566	0.14233828488930308
0.056410256410256376	0.02564102564102566	0.11727226377716754
0.06666666666666665	0.02564102564102566	0.09293582651129029
0.07692307692307693	0.02564102564102566	0.0708360168211637
0.0871794871794872	0.02564102564102566	0.05192461039493175
0.09743589743589748	0.02564102564102566	0.03660178756323949
0.1076923076923077	0.02564102564102566	0.02480849287804369
0.11794871794871797	0.02564102564102566	0.01616681542922347
0.1282051282051282	0.02564102564102566	0.009986075372215885
0.13846153846153847	0.02564102564102566	0.005653235466355335
0.14871794871794874	0.02564102564102566	0.0029285199640851425
0.15897435897435896	0.02564102564102566	0.0012854393938998303
0.16923076923076924	0.02564102564102566	0.00033530377099228684
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.00029854352199244825
-0.158974358974359	0.03589743589743591	0.001144513235944254
-0.14871794871794874	0.03589743589743591	0.0026074584897027245
-0.13846153846153847	0.03589743589743591	0.005033456145702477
-0.1282051282051282	0.03589743589743591	0.008891275226880638
-0.11794871794871796	0.03589743589743591	0.014394404224440573
-0.1076923076923077	0.03589743589743591	0.022088671467121988
-0.09743589743589745	0.03589743589743591	0.032589035721284174
-0.08717948717948718	0.03589743589743591	0.04623197651345596
-0.07692307692307691	0.03589743589743591	0.06307007488500029
-0.06666666666666668	0.03589743589743591	0.08274702334498345
-0.056410256410256404	0.03589743589743591	0.10441539191895445
-0.046153846153846156	0.03589743589743591	0.12673335811124703
-0.03589743589743591	0.03589743589743591	0.14796482985590317
-0.025641025641025633	0.03589743589743591	0.16618402936296658
-0.015384615384615385	0.03589743589743591	0.17955612911703986
-0.005128205128205138	0.03589743589743591	0.18663917881939382
0.00512820512820511	0.03589743589743591	0.1866391788193938
0.015384615384615385	0.03589743589743591	0.17955612911703986
0.02564102564102566	0.03589743589743591	0.16618402936296647
0.03589743589743591	0.03589743589743591	0.14796482985590317
0.046153846153846184	0.03589743589743591	0.12673335811124695
0.056410256410256376	0.03589743589743591	0.10441539191895452
0.06666666666666665	0.03589743589743591	0.08274702334498345
0.07692307692307693	0.03589743589743591	0.06307007488500029
0.0871794871794872	0.03589743589743591	0.04623197651345593
0.09743589743589748	0.03589743589743591	0.03258903572128412
0.1076923076923077	0.03589743589743591	0.022088671467121988
0.11794871794871797	0.03589743589743591	0.014394404224440573
0.1282051282051282	0.03589743589743591	0.008891275226880638
0.13846153846153847	0.03589743589743591	0.005033456145702477
0.14871794871794874	0.03589743589743591	0.0026074584897027245
0.15897435897435896	0.03589743589743591	0.001144513235944254
0.16923076923076924	0.03589743589743591	0.00029854352199244825
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.00025570551543436517
-0.158974358974359	0.046153846153846184	0.0009802870448013994
-0.14871794871794874	0.046153846153846184	0.0022333143008208094
-0.13846153846153847	0.046153846153846184	0.004311205580892431
-0.1282051282051282	0.046153846153846184	0.007615466246210581
-0.11794871794871796	0.046153846153846184	0.012328951326816214
-0.1076923076923077	0.046153846153846184	0.01891916825079747
-0.09743589743589745	0.046153846153846184	0.027912835358158264
-0.08717948717948718	0.046153846153846184	0.039598150732012054
-0.07692307692307691	0.046153846153846184	0.05402015056069766
-0.06666666666666668	0.046153846153846184	0.07087365391108257
-0.056410256410256404	0.046153846153846184	0.08943282852606284
-0.046153846153846156	0.046153846153846184	0.10854839000453721
-0.03589743589743591	0.046153846153846184	0.12673335811124695
-0.025641025641025633	0.046153846153846184	0.14233828488930317
-0.015384615384615385	0.046153846153846184	0.1537916222025193
-0.005128205128205138	0.046153846153846184	0.15985832518404794
0.00512820512820511	0.046153846153846184	0.1598583251840479
0.015384615384615385	0.046153846153846184	0.1537916222025193
0.02564102564102566	0.046153846153846184	0.14233828488930308
0.03589743589743591	0.046153846153846184	0.12673335811124695
0.046153846153846184	0.046153846153846184	0.10854839000453713
0.056410256410256376	0.046153846153846184	0.08943282852606291
0.06666666666666665	0.046153846153846184	0.07087365391108257
0.07692307692307693	0.046153846153846184	0.05402015056069766
0.0871794871794872	0.046153846153846184	0.03959815073201203
0.09743589743589748	0.046153846153846184	0.02791283535815822
0.1076923076923077	0.046153846153846184	0.01891916825079747
0.11794871794871797	0.046153846153846184	0.012328951326816214
0.1282051282051282	0.046153846153846184	0.007615466246210581
0.13846153846153847	0.046153846153846184	0.004311205580892431
0.14871794871794874	0.046153846153846184	0.0022333143008208094
0.15897435897435896	0.046153846153846184	0.0009802870448013994
0.16923076923076924	0.046153846153846184	0.00025570551543436517
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.00021067532658986698
-0.158974358974359	0.056410256410256376	0.0008076567803574061
-0.14871794871794874	0.056410256410256376	0.0018400237433439878
-0.13846153846153847	0.056410256410256376	0.003551994731938837
-0.1282051282051282	0.056410256410256376	0.006274369310451341
-0.11794871794871796	0.056410256410256376	0.010157801418070253
-0.1076923076923077	0.056410256410256376	0.015587469606491457
-0.09743589743589745	0.056410256410256376	0.022997336194097873
-0.08717948717948718	0.056410256410256376	0.03262484707711651
-0.07692307692307691	0.056410256410256376	0.04450710749229021
-0.06666666666666668	0.056410256410256376	0.05839267940298736
-0.056410256410256404	0.056410256410256376	0.07368355088304722
-0.046153846153846156	0.056410256410256376	0.08943282852606298
-0.03589743589743591	0.056410256410256376	0.10441539191895452
-0.025641025641025633	0.056410256410256376	0.11727226377716761
-0.015384615384615385	0.056410256410256376	0.1267086483420718
-0.005128205128205138	0.056410256410256376	0.13170699430964375
0.00512820512820511	0.056410256410256376	0.13170699430964372
0.015384615384615385	0.056410256410256376	0.1267086483420718
0.02564102564102566	0.056410256410256376	0.11727226377716754
0.03589743589743591	0.056410256410256376	0.10441539191895452
0.046153846153846184	0.056410256410256376	0.08943282852606291
0.056410256410256376	0.056410256410256376	0.07368355088304726
0.06666666666666665	0.056410256410256376	0.05839267940298736
0.07692307692307693	0.056410256410256376	0.04450710749229021
0.0871794871794872	0.056410256410256376	0.03262484707711649
0.09743589743589748	0.056410256410256376	0.02299733619409784
0.1076923076923077	0.056410256410256376	0.015587469606491457
0.11794871794871797	0.056410256410256376	0.010157801418070253
0.1282051282051282	0.056410256410256376	0.006274369310451341
0.13846153846153847	0.056410256410256376	0.003551994731938837
0.14871794871794874	0.056410256410256376	0.0018400237433439878
0.15897435897435896	0.056410256410256376	0.0008076567803574061
0.16923076923076924	0.056410256410256376	0.00021067532658986698
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0001669558084029867
-0.158974358974359	0.06666666666666665	0.000640051176658339
-0.14871794871794874	0.06666666666666665	0.001458180492814582
-0.13846153846153847	0.06666666666666665	0.0028148818445573104
-0.1282051282051282	0.06666666666666665	0.004972306996749558
-0.11794871794871796	0.06666666666666665	0.008049846058396917
-0.1076923076923077	0.06666666666666665	0.012352745009267436
-0.09743589743589745	0.06666666666666665	0.018224909948166418
-0.08717948717948718	0.06666666666666665	0.025854511802360196
-0.07692307692307691	0.06666666666666665	0.035270955699144214
-0.06666666666666668	0.06666666666666665	0.046274982231408066
-0.056410256410256404	0.06666666666666665	0.05839267940298731
-0.046153846153846156	0.06666666666666665	0.07087365391108262
-0.03589743589743591	0.06666666666666665	0.08274702334498345
-0.025641025641025633	0.06666666666666665	0.09293582651129036
-0.015384615384615385	0.06666666666666665	0.10041396473913358
-0.005128205128205138	0.06666666666666665	0.1043750498135066
0.00512820512820511	0.06666666666666665	0.10437504981350658
0.015384615384615385	0.06666666666666665	0.10041396473913358
0.02564102564102566	0.06666666666666665	0.09293582651129029
0.03589743589743591	0.06666666666666665	0.08274702334498345
0.046153846153846184	0.06666666666666665	0.07087365391108257
0.056410256410256376	0.06666666666666665	0.05839267940298736
0.06666666666666665	0.06666666666666665	0.046274982231408066
0.07692307692307693	0.06666666666666665	0.035270955699144214
0.0871794871794872	0.06666666666666665	0.025854511802360182
0.09743589743589748	0.06666666666666665	0.01822490994816639
0.1076923076923077	0.06666666666666665	0.012352745009267436
0.11794871794871797	0.06666666666666665	0.008049846058396917
0.1282051282051282	0.06666666666666665	0.004972306996749558
0.13846153846153847	0.06666666666666665	0.0028148818445573104
0.14871794871794874	0.06666666666666665	0.001458180492814582
0.15897435897435896	0.06666666666666665	0.000640051176658339
0.16923076923076924	0.06666666666666665	0.0001669558084029867
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0001272543097358499
-0.158974358974359	0.07692307692307693	0.0004878492785628559
-0.14871794871794874	0.07692307692307693	0.0011114303470982538
-0.13846153846153847	0.07692307692307693	0.002145512932694761
-0.1282051282051282	0.07692307692307693	0.003789910040978141
-0.11794871794871796	0.07692307692307693	0.006135621236780083
-0.1076923076923077	0.07692307692307693	0.009415306089279922
-0.09743589743589745	0.07692307692307693	0.013891091047602354
-0.08717948717948718	0.07692307692307693	0.01970640066037903
-0.07692307692307691	0.07692307692307693	0.026883647620001262
-0.06666666666666668	0.07692307692307693	0.035270955699144214
-0.056410256410256404	0.07692307692307693	0.04450710749229018
-0.046153846153846156	0.07692307692307693	0.05402015056069769
-0.03589743589743591	0.07692307692307693	0.06307007488500029
-0.025641025641025633	0.07692307692307693	0.07083601682116374
-0.015384615384615385	0.07692307692307693	0.07653588032035086
-0.005128205128205138	0.07692307692307693	0.07955503342299489
0.00512820512820511	0.07692307692307693	0.07955503342299486
0.015384615384615385	0.07692307692307693	0.07653588032035086
0.02564102564102566	0.07692307692307693	0.0708360168211637
0.03589743589743591	0.07692307692307693	0.06307007488500029
0.046153846153846184	0.07692307692307693	0.05402015056069766
0.056410256410256376	0.07692307692307693	0.04450710749229021
0.06666666666666665	0.07692307692307693	0.035270955699144214
0.07692307692307693	0.07692307692307693	0.026883647620001262
0.0871794871794872	0.07692307692307693	0.01970640066037902
0.09743589743589748	0.07692307692307693	0.013891091047602331
0.1076923076923077	0.07692307692307693	0.009415306089279922
0.11794871794871797	0.07692307692307693	0.006135621236780083
0.1282051282051282	0.07692307692307693	0.003789910040978141
0.13846153846153847	0.07692307692307693	0.002145512932694761
0.14871794871794874	0.07692307692307693	0.0011114303470982538
0.15897435897435896	0.07692307692307693	0.0004878492785628559
0.16923076923076924	0.07692307692307693	0.0001272543097358499
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.00009328066075188767
-0.158974358974359	0.0871794871794872	0.00035760598714602713
-0.14871794871794874	0.0871794871794872	0.000814706844681566
-0.13846153846153847	0.0871794871794872	0.0015727158037234302
-0.1282051282051282	0.0871794871794872	0.002778100903195264
-0.11794871794871796	0.0871794871794872	0.004497567149420661
-0.1076923076923077	0.0871794871794872	0.0069016599517326875
-0.09743589743589745	0.0871794871794872	0.01018252469542834
-0.08717948717948718	0.0871794871794872	0.01444529523956648
-0.07692307692307691	0.0871794871794872	0.01970640066037902
-0.06666666666666668	0.0871794871794872	0.025854511802360182
-0.056410256410256404	0.0871794871794872	0.032624847077116464
-0.046153846153846156	0.0871794871794872	0.03959815073201206
-0.03589743589743591	0.0871794871794872	0.04623197651345593
-0.025641025641025633	0.0871794871794872	0.051924610394931785
-0.015384615384615385	0.0871794871794872	0.05610275598782682
-0.005128205128205138	0.0871794871794872	0.05831587236015512
0.00512820512820511	0.0871794871794872	0.058315872360155105
0.015384615384615385	0.0871794871794872	0.05610275598782682
0.02564102564102566	0.0871794871794872	0.05192461039493175
0.03589743589743591	0.0871794871794872	0.04623197651345593
0.046153846153846184	0.0871794871794872	0.03959815073201203
0.056410256410256376	0.0871794871794872	0.03262484707711649
0.06666666666666665	0.0871794871794872	0.025854511802360182
0.07692307692307693	0.0871794871794872	0.01970640066037902
0.0871794871794872	0.0871794871794872	0.014445295239566473
0.09743589743589748	0.0871794871794872	0.010182524695428323
0.1076923076923077	0.0871794871794872	0.0069016599517326875
0.11794871794871797	0.0871794871794872	0.004497567149420661
0.1282051282051282	0.0871794871794872	0.002778100903195264
0.13846153846153847	0.0871794871794872	0.0015727158037234302
0.14871794871794874	0.0871794871794872	0.000814706844681566
0.15897435897435896	0.0871794871794872	0.00035760598714602713
0.16923076923076924	0.0871794871794872	0.00009328066075188767
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0000657537707578536
-0.158974358974359	0.09743589743589748	0.00025207735355755364
-0.14871794871794874	0.09743589743589748	0.0005742888897682026
-0.13846153846153847	0.09743589743589748	0.001108611298330573
-0.1282051282051282	0.09743589743589748	0.001958290265725748
-0.11794871794871796	0.09743589743589748	0.0031703463175251426
-0.1076923076923077	0.09743589743589748	0.004864997338751232
-0.09743589743589745	0.09743589743589748	0.007177687091435284
-0.08717948717948718	0.09743589743589748	0.010182524695428328
-0.07692307692307691	0.09743589743589748	0.013891091047602331
-0.06666666666666668	0.09743589743589748	0.01822490994816639
-0.056410256410256404	0.09743589743589748	0.02299733619409782
-0.046153846153846156	0.09743589743589748	0.027912835358158236
-0.03589743589743591	0.09743589743589748	0.03258903572128412
-0.025641025641025633	0.09743589743589748	0.036601787563239514
-0.015384615384615385	0.09743589743589748	0.039546972827727435
-0.005128205128205138	0.09743589743589748	0.04110700408644236
0.00512820512820511	0.09743589743589748	0.041107004086442356
0.015384615384615385	0.09743589743589748	0.039546972827727435
0.02564102564102566	0.09743589743589748	0.03660178756323949
0.03589743589743591	0.09743589743589748	0.03258903572128412
0.046153846153846184	0.09743589743589748	0.02791283535815822
0.056410256410256376	0.09743589743589748	0.02299733619409784
0.06666666666666665	0.09743589743589748	0.01822490994816639
0.07692307692307693	0.09743589743589748	0.013891091047602331
0.0871794871794872	0.09743589743589748	0.010182524695428323
0.09743589743589748	0.09743589743589748	0.007177687091435272
0.1076923076923077	0.09743589743589748	0.004864997338751232
0.11794871794871797	0.09743589743589748	0.0031703463175251426
0.1282051282051282	0.09743589743589748	0.001958290265725748
0.13846153846153847	0.09743589743589748	0.001108611298330573
0.14871794871794874	0.09743589743589748	0.0005742888897682026
0.15897435897435896	0.09743589743589748	0.00025207735355755364
0.16923076923076924	0.09743589743589748	0.0000657537707578536
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.000044567548804339106
-0.158974358974359	0.1076923076923077	0.00017085666156724678
-0.14871794871794874	0.1076923076923077	0.0003892498913376323
-0.13846153846153847	0.1076923076923077	0.0007514107187151434
-0.1282051282051282	0.1076923076923077	0.0013273185094159828
-0.11794871794871796	0.1076923076923077	0.002148843520370768
-0.1076923076923077	0.1076923076923077	0.003297468781315153
-0.09743589743589745	0.1076923076923077	0.00486499733875124
-0.08717948717948718	0.1076923076923077	0.006901659951732691
-0.07692307692307691	0.1076923076923077	0.009415306089279922
-0.06666666666666668	0.1076923076923077	0.012352745009267436
-0.056410256410256404	0.1076923076923077	0.015587469606491447
-0.046153846153846156	0.1076923076923077	0.018919168250797484
-0.03589743589743591	0.1076923076923077	0.022088671467121988
-0.025641025641025633	0.1076923076923077	0.02480849287804371
-0.015384615384615385	0.1076923076923077	0.026804723459195712
-0.005128205128205138	0.1076923076923077	0.02786210417603875
0.00512820512820511	0.1076923076923077	0.027862104176038745
0.015384615384615385	0.1076923076923077	0.026804723459195712
0.02564102564102566	0.1076923076923077	0.02480849287804369
0.03589743589743591	0.1076923076923077	0.022088671467121988
0.046153846153846184	0.1076923076923077	0.01891916825079747
0.056410256410256376	0.1076923076923077	0.015587469606491457
0.06666666666666665	0.1076923076923077	0.012352745009267436
0.07692307692307693	0.1076923076923077	0.009415306089279922
0.0871794871794872	0.1076923076923077	0.0069016599517326875
0.09743589743589748	0.1076923076923077	0.004864997338751232
0.1076923076923077	0.1076923076923077	0.003297468781315153
0.11794871794871797	0.1076923076923077	0.002148843520370768
0.1282051282051282	0.1076923076923077	0.0013273185094159828
0.13846153846153847	0.1076923076923077	0.0007514107187151434
0.14871794871794874	0.1076923076923077	0.0003892498913376323
0.15897435897435896	0.1076923076923077	0.00017085666156724678
0.16923076923076924	0.1076923076923077	0.000044567548804339106
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.000029043091782908693
-0.158974358974359	0.11794871794871797	0.00011134123003721924
-0.14871794871794874	0.11794871794871797	0.00025366035655758186
-0.13846153846153847	0.11794871794871797	0.0004896677303504872
-0.1282051282051282	0.11794871794871797	0.0008649664235150569
-0.11794871794871796	0.11794871794871797	0.00140032515279729
-0.1076923076923077	0.11794871794871797	0.002148843520370768
-0.09743589743589745	0.11794871794871797	0.0031703463175251478
-0.08717948717948718	0.11794871794871797	0.004497567149420663
-0.07692307692307691	0.11794871794871797	0.006135621236780083
-0.06666666666666668	0.11794871794871797	0.008049846058396917
-0.056410256410256404	0.11794871794871797	0.010157801418070244
-0.046153846153846156	0.11794871794871797	0.012328951326816223
-0.03589743589743591	0.11794871794871797	0.014394404224440573
-0.025641025641025633	0.11794871794871797	0.01616681542922348
-0.015384615384615385	0.11794871794871797	0.017467688139158166
-0.005128205128205138	0.11794871794871797	0.018156745671659487
0.00512820512820511	0.11794871794871797	0.018156745671659483
0.015384615384615385	0.11794871794871797	0.017467688139158166
0.02564102564102566	0.11794871794871797	0.01616681542922347
0.03589743589743591	0.11794871794871797	0.014394404224440573
0.046153846153846184	0.11794871794871797	0.012328951326816214
0.056410256410256376	0.11794871794871797	0.010157801418070253
0.06666666666666665	0.11794871794871797	0.008049846058396917
0.07692307692307693	0.11794871794871797	0.006135621236780083
0.0871794871794872	0.11794871794871797	0.004497567149420661
0.09743589743589748	0.11794871794871797	0.0031703463175251426
0.1076923076923077	0.11794871794871797	0.002148843520370768
0.11794871794871797	0.11794871794871797	0.00140032515279729
0.1282051282051282	0.11794871794871797	0.0008649664235150569
0.13846153846153847	0.11794871794871797	0.0004896677303504872
0.14871794871794874	0.11794871794871797	0.00025366035655758186
0.15897435897435896	0.11794871794871797	0.00011134123003721924
0.16923076923076924	0.11794871794871797	0.000029043091782908693
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.000017939618650068344
-0.158974358974359	0.1282051282051282	0.00006877433097782969
-0.14871794871794874	0.1282051282051282	0.00015668338954054835
-0.13846153846153847	0.1282051282051282	0.0003024627134533149
-0.1282051282051282	0.1282051282051282	0.0005342808506395034
-0.11794871794871796	0.1282051282051282	0.0008649664235150569
-0.1076923076923077	0.1282051282051282	0.0013273185094159828
-0.09743589743589745	0.1282051282051282	0.0019582902657257514
-0.08717948717948718	0.1282051282051282	0.002778100903195266
-0.07692307692307691	0.1282051282051282	0.003789910040978141
-0.06666666666666668	0.1282051282051282	0.004972306996749558
-0.056410256410256404	0.1282051282051282	0.006274369310451336
-0.046153846153846156	0.1282051282051282	0.007615466246210586
-0.03589743589743591	0.1282051282051282	0.008891275226880638
-0.025641025641025633	0.1282051282051282	0.009986075372215892
-0.015384615384615385	0.1282051282051282	0.01078961104613621
-0.005128205128205138	0.1282051282051282	0.011215234786660463
0.00512820512820511	0.1282051282051282	0.011215234786660462
0.015384615384615385	0.1282051282051282	0.01078961104613621
0.02564102564102566	0.1282051282051282	0.009986075372215885
0.03589743589743591	0.1282051282051282	0.008891275226880638
0.046153846153846184	0.1282051282051282	0.007615466246210581
0.056410256410256376	0.1282051282051282	0.006274369310451341
0.06666666666666665	0.1282051282051282	0.004972306996749558
0.07692307692307693	0.1282051282051282	0.003789910040978141
0.0871794871794872	0.1282051282051282	0.002778100903195264
0.09743589743589748	0.1282051282051282	0.001958290265725748
0.1076923076923077	0.1282051282051282	0.0013273185094159828
0.11794871794871797	0.1282051282051282	0.0008649664235150569
0.1282051282051282	0.1282051282051282	0.0005342808506395034
0.13846153846153847	0.1282051282051282	0.0003024627134533149
0.14871794871794874	0.1282051282051282	0.00015668338954054835
0.15897435897435896	0.1282051282051282	0.00006877433097782969
0.16923076923076924	0.1282051282051282	0.000017939618650068344
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.000010155830456440049
-0.158974358974359	0.13846153846153847	0.000038933962799887615
-0.14871794871794874	0.13846153846153847	0.00008870032136988035
-0.13846153846153847	0.13846153846153847	0.00017122772212412507
-0.1282051282051282	0.13846153846153847	0.0003024627134533149
-0.11794871794871796	0.13846153846153847	0.0004896677303504872
-0.1076923076923077	0.13846153846153847	0.0007514107187151434
-0.09743589743589745	0.13846153846153847	0.0011086112983305747
-0.08717948717948718	0.13846153846153847	0.001572715803723431
-0.07692307692307691	0.13846153846153847	0.002145512932694761
-0.06666666666666668	0.13846153846153847	0.0028148818445573104
-0.056410256410256404	0.13846153846153847	0.0035519947319388344
-0.046153846153846156	0.13846153846153847	0.004311205580892433
-0.03589743589743591	0.13846153846153847	0.005033456145702477
-0.025641025641025633	0.13846153846153847	0.005653235466355338
-0.015384615384615385	0.13846153846153847	0.006108126522247709
-0.005128205128205138	0.13846153846153847	0.006349077159567063
0.00512820512820511	0.13846153846153847	0.0063490771595670625
0.015384615384615385	0.13846153846153847	0.006108126522247709
0.02564102564102566	0.13846153846153847	0.005653235466355335
0.03589743589743591	0.13846153846153847	0.005033456145702477
0.046153846153846184	0.13846153846153847	0.004311205580892431
0.056410256410256376	0.13846153846153847	0.003551994731938837
0.06666666666666665	0.13846153846153847	0.0028148818445573104
0.07692307692307693	0.13846153846153847	0.002145512932694761
0.0871794871794872	0.13846153846153847	0.0015727158037234302
0.09743589743589748	0.13846153846153847	0.001108611298330573
0.1076923076923077	0.13846153846153847	0.0007514107187151434
0.11794871794871797	0.13846153846153847	0.0004896677303504872
0.1282051282051282	0.13846153846153847	0.0003024627134533149
0.13846153846153847	0.13846153846153847	0.00017122772212412507
0.14871794871794874	0.13846153846153847	0.00008870032136988035
0.15897435897435896	0.13846153846153847	0.000038933962799887615
0.16923076923076924	0.13846153846153847	0.000010155830456440049
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	5.260978853711734e-6
-0.158974358974359	0.14871794871794874	0.000020168784410094212
-0.14871794871794874	0.14871794871794874	0.00004594902573904841
-0.13846153846153847	0.14871794871794874	0.00008870032136988035
-0.1282051282051282	0.14871794871794874	0.00015668338954054835
-0.11794871794871796	0.14871794871794874	0.00025366035655758186
-0.1076923076923077	0.14871794871794874	0.0003892498913376323
-0.09743589743589745	0.14871794871794874	0.0005742888897682036
-0.08717948717948718	0.14871794871794874	0.0008147068446815664
-0.07692307692307691	0.14871794871794874	0.0011114303470982538
-0.06666666666666668	0.14871794871794874	0.001458180492814582
-0.056410256410256404	0.14871794871794874	0.0018400237433439863
-0.046153846153846156	0.14871794871794874	0.002233314300820811
-0.03589743589743591	0.14871794871794874	0.0026074584897027245
-0.025641025641025633	0.14871794871794874	0.0029285199640851447
-0.015384615384615385	0.14871794871794874	0.0031641651174831907
-0.005128205128205138	0.14871794871794874	0.0032889836848236536
0.00512820512820511	0.14871794871794874	0.003288983684823653
0.015384615384615385	0.14871794871794874	0.0031641651174831907
0.02564102564102566	0.14871794871794874	0.0029285199640851425
0.03589743589743591	0.14871794871794874	0.0026074584897027245
0.046153846153846184	0.14871794871794874	0.0022333143008208094
0.056410256410256376	0.14871794871794874	0.0018400237433439878
0.06666666666666665	0.14871794871794874	0.001458180492814582
0.07692307692307693	0.14871794871794874	0.0011114303470982538
0.0871794871794872	0.14871794871794874	0.000814706844681566
0.09743589743589748	0.14871794871794874	0.0005742888897682026
0.1076923076923077	0.14871794871794874	0.0003892498913376323
0.11794871794871797	0.14871794871794874	0.00025366035655758186
0.1282051282051282	0.14871794871794874	0.00015668338954054835
0.13846153846153847	0.14871794871794874	0.00008870032136988035
0.14871794871794874	0.14871794871794874	0.00004594902573904841
0.15897435897435896	0.14871794871794874	0.000020168784410094212
0.16923076923076924	0.14871794871794874	5.260978853711734e-6
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	2.309244789849901e-6
-0.158974358974359	0.15897435897435896	8.852850697880402e-6
-0.14871794871794874	0.15897435897435896	0.000020168784410094212
-0.13846153846153847	0.15897435897435896	0.000038933962799887615
-0.1282051282051282	0.15897435897435896	0.00006877433097782969
-0.11794871794871796	0.15897435897435896	0.00011134123003721924
-0.1076923076923077	0.15897435897435896	0.00017085666156724678
-0.09743589743589745	0.15897435897435896	0.0002520773535575541
-0.08717948717948718	0.15897435897435896	0.00035760598714602734
-0.07692307692307691	0.15897435897435896	0.0004878492785628559
-0.06666666666666668	0.15897435897435896	0.000640051176658339
-0.056410256410256404	0.15897435897435896	0.0008076567803574053
-0.046153846153846156	0.15897435897435896	0.0009802870448014
-0.03589743589743591	0.15897435897435896	0.001144513235944254
-0.025641025641025633	0.15897435897435896	0.0012854393938998311
-0.015384615384615385	0.15897435897435896	0.0013888730623993538
-0.005128205128205138	0.15897435897435896	0.0014436607044565229
0.00512820512820511	0.15897435897435896	0.0014436607044565227
0.015384615384615385	0.15897435897435896	0.0013888730623993538
0.02564102564102566	0.15897435897435896	0.0012854393938998303
0.03589743589743591	0.15897435897435896	0.001144513235944254
0.046153846153846184	0.15897435897435896	0.0009802870448013994
0.056410256410256376	0.15897435897435896	0.0008076567803574061
0.06666666666666665	0.15897435897435896	0.000640051176658339
0.07692307692307693	0.15897435897435896	0.0004878492785628559
0.0871794871794872	0.15897435897435896	0.00035760598714602713
0.09743589743589748	0.15897435897435896	0.00025207735355755364
0.1076923076923077	0.15897435897435896	0.00017085666156724678
0.11794871794871797	0.15897435897435896	0.00011134123003721924
0.1282051282051282	0.15897435897435896	0.00006877433097782969
0.13846153846153847	0.15897435897435896	0.000038933962799887615
0.14871794871794874	0.15897435897435896	0.000020168784410094212
0.15897435897435896	0.15897435897435896	8.852850697880402e-6
0.16923076923076924	0.15897435897435896	2.309244789849901e-6
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	6.023609435462044e-7
-0.158974358974359	0.16923076923076924	2.309244789849901e-6
-0.14871794871794874	0.16923076923076924	5.260978853711734e-6
-0.13846153846153847	0.16923076923076924	0.000010155830456440049
-0.1282051282051282	0.16923076923076924	0.000017939618650068344
-0.11794871794871796	0.16923076923076924	0.000029043091782908693
-0.1076923076923077	0.16923076923076924	0.000044567548804339106
-0.09743589743589745	0.16923076923076924	0.0000657537707578537
-0.08717948717948718	0.16923076923076924	0.00009328066075188772
-0.07692307692307691	0.16923076923076924	0.0001272543097358499
-0.06666666666666668	0.16923076923076924	0.0001669558084029867
-0.056410256410256404	0.16923076923076924	0.00021067532658986682
-0.046153846153846156	0.16923076923076924	0.00025570551543436533
-0.03589743589743591	0.16923076923076924	0.00029854352199244825
-0.025641025641025633	0.16923076923076924	0.00033530377099228706
-0.015384615384615385	0.16923076923076924	0.00036228419438684087
-0.005128205128205138	0.16923076923076924	0.0003765754189072059
0.00512820512820511	0.16923076923076924	0.00037657541890720583
0.015384615384615385	0.16923076923076924	0.00036228419438684087
0.02564102564102566	0.16923076923076924	0.00033530377099228684
0.03589743589743591	0.16923076923076924	0.00029854352199244825
0.046153846153846184	0.16923076923076924	0.00025570551543436517
0.056410256410256376	0.16923076923076924	0.00021067532658986698
0.06666666666666665	0.16923076923076924	0.0001669558084029867
0.07692307692307693	0.16923076923076924	0.0001272543097358499
0.0871794871794872	0.16923076923076924	0.00009328066075188767
0.09743589743589748	0.16923076923076924	0.0000657537707578536
0.1076923076923077	0.16923076923076924	0.000044567548804339106
0.11794871794871797	0.16923076923076924	0.000029043091782908693
0.1282051282051282	0.16923076923076924	0.000017939618650068344
0.13846153846153847	0.16923076923076924	0.000010155830456440049
0.14871794871794874	0.16923076923076924	5.260978853711734e-6
0.15897435897435896	0.16923076923076924	2.309244789849901e-6
0.16923076923076924	0.16923076923076924	6.023609435462044e-7
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d/config.json <==
{
  "max_iter": 2000,
  "verbose_iter": null,
  "quiet": false,
  "experiments": [
    "Experiment1D",
    "Experiment1DFast",
    "Experiment2D",
    "Experiment2DFast",
    "Experiment1D_L1"
  ],
  "algorithm": [
    "FB",
    "FISTA",
    "PDPS",
    "FW",
    "FWRelax"
  ],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "out_revision",
  "max_threads": 4,
  "num_threads": null,
  "experiment_overrides": {
    "alpha": null,
    "variance": null,
    "salt_and_pepper": null,
    "noise_seed": null
  },
  "algoritm_overrides": {
    "bootstrap_insertions": null,
    "tau0": null,
    "sigma0": null,
    "acceleration": null,
    "postprocessing": null,
    "merge_every": null,
    "merging": null,
    "final_merging": null,
    "tolerance": null
  }
}

==> results/pointsource2d/experiment.json <==
{
  "name": "pointsource2d",
  "domain": [
    [
      0.0,
      1.0
    ],
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    16,
    16
  ],
  "noise_distr": {
    "mean": 0.0,
    "std_dev": 0.25
  },
  "noise_seed": 1660255769516351611,
  "sensor": {
    "r": 0.025,
    "exponent": null
  },
  "spread": [
    {
      "r": 0.15,
      "exponent": null
    },
    {
      "variance": 0.0025000000000000005
    }
  ],
  "kernel": [
    {
      "r": 0.15,
      "exponent": null
    },
    {
      "variance": 0.0025000000000000005
    }
  ],
  "μ_hat": [
    {
      "x0": 0.15,
      "x1": 0.15,
      "weight": 10.0
    },
    {
      "x0": 0.75,
      "x1": 0.45,
      "weight": 2.0
    },
    {
      "x0": 0.8,
      "x1": 0.5,
      "weight": 4.0
    },
    {
      "x0": 0.3,
      "x1": 0.7,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.19
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L2Squared"
}

==> results/pointsource2d/fb_config.json <==
{
  "name": "fb",
  "FB": {
    "τ0": 0.99,
    "meta": "None",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource2d/fb_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.312028	15.161520616436492	15.161520616436492	1	2	0	0	1
2	0.662335	13.946778679447151	13.946778679447151	2	4	0	0	1
3	1.829514	12.823375541146643	12.823375541146643	3	4	0	0	1
4	3.401952	11.934347166076103	11.934347166076103	4	4	0	0	1
5	4.325277	11.249221230833514	11.249221230833514	5	4	0	0	1
6	5.456461	10.751978805727449	10.751978805727449	6	4	0	0	1
7	6.420071	10.401157038969725	10.401157038969725	7	4	0	0	1
8	7.773483	10.155703244868073	10.155703244868073	8	4	0	0	1
9	9.164232	9.983358902986968	9.983358902986968	9	4	0	0	1
10	10.545216	9.862630682438999	9.862630682438999	10	4	0	0	1
20	24.228105	9.533305849871022	9.533305849871022	14	28	0	0	10
30	31.711903	9.459563098683383	9.459563098683383	10	25	0	5	10
40	38.887084	9.444749014090725	9.444749014090725	9	24	0	2	10
50	48.770303	9.435348843516234	9.435348843516234	7	26	0	3	10
60	54.479524	9.433394205112709	9.433394205112709	6	21	0	1	10
70	61.123622	9.432981957730277	9.432981957730277	6	20	0	0	10
80	70.676805	9.432774810813184	9.432774810813184	5	21	0	1	10
90	83.098536	9.432596397835225	9.432596397835225	5	23	0	1	10
100	88.856613	9.43255090947197	9.43255090947197	4	21	0	1	10
200	225.199054	9.432452185450646	9.432452185450646	5	202	0	0	100
300	437.577344	9.432369454616923	9.432369454616923	5	200	0	0	100
400	880.915522	9.43233407612269	9.43233407612269	6	202	0	0	100
500	1413.170936	9.432220273352357	9.432220273352357	7	202	0	0	100
600	2034.960953	9.432079883720887	9.432079883720887	7	203	0	1	100
700	2578.061686	9.431995605182209	9.431995605182209	6	201	0	1	100
800	3265.241943	9.43195669128203	9.43195669128203	7	202	0	0	100
900	3937.050535	9.431928006504387	9.431928006504387	7	200	0	0	100
1000	4752.61482	9.431916997557458	9.431916997557458	7	200	0	0	100
2000	14394.592559	9.431697097447962	9.431697097447962	7	2009	0	3	1000


==> results/pointsource2d/fb_reco.txt <==
x0	x1	weight
0.8249453376321232	0.4411719200750486	0.4450068427262738
0.15196642889144826	0.14693799691537537	8.671512550713665
0.30205592579582524	0.7277813788830041	4.802908324990246
0.7865707481924654	0.4739943881053245	3.3544907159333675


==> results/pointsource2d/fb_stats.json <==
{
  "cpu_time": 14394.592699,
  "elapsed": 3776.105099458
}

==> results/pointsource2d/fista_config.json <==
{
  "name": "fista",
  "FB": {
    "τ0": 0.99,
    "meta": "InertiaFISTA",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource2d/fista_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.281338	15.161520616436492	15.161520616436492	1	2	0	0	1
2	0.613398	13.946778679447151	13.946778679447151	2	4	0	0	1
3	1.6784080000000001	12.589815395189408	12.589815395189408	3	4	0	0	1
4	2.818594	11.38598709134657	11.38598709134657	4	4	0	0	1
5	3.443874	10.483959502617282	10.483959502617282	5	4	0	0	1
6	4.060813	9.922263773105229	9.922263773105229	6	4	0	0	1
7	4.4133890000000005	9.63672221229407	9.63672221229407	6	2	0	0	1
8	4.710945	9.522171468290885	9.522171468290885	6	2	0	0	1
9	4.988956	9.488186339486214	9.488186339486214	6	2	0	0	1
10	5.263285	9.47868908005762	9.47868908005762	6	2	0	0	1
20	8.101519	9.433398810953818	9.433398810953818	3	20	0	3	10
30	11.321247	9.432997900356959	9.432997900356959	3	20	0	0	10
40	15.420516	9.43257778683826	9.43257778683826	4	22	0	0	10
50	19.086844	9.43258274868106	9.43258274868106	4	20	0	0	10
60	23.236365	9.432578345964334	9.432578345964334	4	20	0	0	10
70	27.708055	9.432569680613016	9.432569680613016	4	20	0	0	10
80	32.378155	9.432566802755382	9.432566802755382	4	20	0	0	10
90	37.302999	9.432566781707195	9.432566781707195	4	20	0	0	10
100	43.143823	9.432566885690958	9.432566885690958	4	19	0	0	10
200	209.907348	9.432451114402554	9.432451114402554	5	171	0	0	100
300	447.34822	9.432294282182646	9.432294282182646	5	202	0	1	100
400	903.498475	9.432257905510074	9.432257905510074	6	201	0	0	100
500	1402.304901	9.432023219377246	9.432023219377246	6	202	0	1	100
600	1889.216482	9.431950317967697	9.431950317967697	6	200	0	0	100
700	2470.627158	9.431921563216616	9.431921563216616	6	200	0	0	100
800	3179.083641	9.431889825293965	9.431889825293965	7	202	0	0	100
900	3869.256881	9.431892906746054	9.431892906746054	7	200	0	0	100
1000	4696.594266	9.431889229423627	9.431889229423627	7	200	0	0	100
2000	15297.213624	9.431685728588146	9.431685728588146	6	1973	0	3	1000


==> results/pointsource2d/fista_reco.txt <==
x0	x1	weight
0.8265692991762302	0.4399282679838292	0.38125591017037536
0.7871179917279411	0.47343075298369874	3.410378375816818
0.15196521266614427	0.14693549614760112	8.67151466277665
0.30205617114202643	0.7277818555452373	4.802908640968887


==> results/pointsource2d/fista_stats.json <==
{
  "cpu_time": 15297.213707,
  "elapsed": 4021.549543833
}

==> results/pointsource2d/fw_config.json <==
{
  "name": "fw",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "FullyCorrective",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource2d/fw_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.420552	11.69234348281434	11.69234348281434	1	832	0	0	1
2	0.89869	10.279800284612904	10.279800284612904	2	1592	0	0	1
3	1.3719649999999999	9.432931842602473	9.432931842602473	3	2000	0	0	1
4	1.918638	9.432591959291562	9.432591959291562	4	2000	0	0	1
5	2.620765	9.432563144693919	9.432563144693919	4	2000	1	2	1
6	3.427817	9.43256173241891	9.43256173241891	4	400	1	2	1
7	4.243223	9.432551268445351	9.432551268445351	4	2000	1	2	1
8	5.11721	9.432541329552373	9.432541329552373	4	2000	1	2	1
9	5.935594	9.432531654388786	9.432531654388786	4	2000	1	2	1
10	6.750978	9.432522251526652	9.432522251526652	4	2000	1	2	1
20	19.678513	9.432446419602718	9.432446419602718	4	20000	10	20	10
30	37.889741	9.432390184604692	9.432390184604692	4	20000	10	20	10
40	56.049124	9.432349150180677	9.432349150180677	4	20000	10	20	10
50	79.772376	9.432313693748085	9.432313693748085	4	20000	10	20	10
60	117.840023	9.432282822825618	9.432282822825618	4	20000	10	20	10
70	163.807551	9.432254672654345	9.432254672654345	4	20000	10	20	10
80	210.955325	9.432230542973684	9.432230542973684	4	20000	10	20	10
90	259.188161	9.432209227355706	9.432209227355706	4	20000	10	20	10
100	307.868796	9.432189625732347	9.432189625732347	4	20000	10	20	10
200	921.646954	9.432052029676113	9.432052029676113	4	200000	100	200	100
300	1619.289038	9.43197153395852	9.43197153395852	4	200000	100	200	100
400	2357.151986	9.431918172002195	9.431918172002195	4	200000	100	200	100
500	3136.294063	9.43188003432609	9.43188003432609	4	200000	100	200	100
600	3961.917639	9.431850718057941	9.431850718057941	4	200000	100	200	100
700	4797.508729	9.431826557046008	9.431826557046008	4	200000	100	200	100
800	5605.785177	9.431806329348259	9.431806329348259	4	200000	100	200	100
900	6468.30055	9.431788949883202	9.431788949883202	4	200000	100	200	100
1000	7330.345053	9.431774091191256	9.431774091191256	4	200000	100	200	100
2000	15918.748498	9.431689572699522	9.431689572699522	4	2000000	1000	2000	1000


==> results/pointsource2d/fw_reco.txt <==
x0	x1	weight
0.15201192300358798	0.14701808356653626	8.67082038795712
0.7876647575953257	0.47298911092394774	3.4643750623440126
0.3019979694176504	0.7276608064627679	4.802548379161007
0.8287244386191516	0.4379578986961551	0.32110500805966996


==> results/pointsource2d/fw_stats.json <==
{
  "cpu_time": 15918.748538,
  "elapsed": 4274.780734208
}

==> results/pointsource2d/fwrelax_config.json <==
{
  "name": "fwrelax",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "Relaxed",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource2d/fwrelax_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.429629	12.510262597676043	12.510262597676043	1	1	0	0	1
2	0.9196	11.321494285595504	11.321494285595504	2	1	0	0	1
3	1.44136	10.610591472547272	10.610591472547272	3	1	0	0	1
4	1.948736	9.887505079861938	9.887505079861938	3	1	1	2	1
5	2.469354	9.699133446438635	9.699133446438635	3	1	1	2	1
6	3.016734	9.595641183723817	9.595641183723817	3	1	1	2	1
7	3.529538	9.48005923727692	9.48005923727692	3	1	1	2	1
8	4.060576	9.457800297306814	9.457800297306814	3	1	1	2	1
9	4.653453	9.447219489210973	9.447219489210973	3	1	1	2	1
10	5.189247	9.435520267298473	9.435520267298473	3	1	1	2	1
20	15.111872	9.432317353583537	9.432317353583537	4	10	9	18	10
30	32.640408	9.43231385577982	9.43231385577982	4	10	10	20	10
40	50.488058	9.432310436806198	9.432310436806198	4	10	10	20	10
50	73.182258	9.432307129897948	9.432307129897948	4	10	10	20	10
60	106.839069	9.432303933650992	9.432303933650992	4	10	10	20	10
70	148.21799	9.432300844909456	9.432300844909456	4	10	10	20	10
80	189.86246	9.432297857838478	9.432297857838478	4	10	10	20	10
90	232.526626	9.432294964551582	9.432294964551582	4	10	10	20	10
100	276.921462	9.432292163221323	9.432292163221323	4	10	10	20	10
200	903.799999	9.432268195934572	9.432268195934572	4	100	100	200	100
300	1628.603976	9.432246483296716	9.432246483296716	4	100	100	200	100
400	2360.70688	9.432226200242425	9.432226200242425	4	100	100	200	100
500	3132.310643	9.432207202263912	9.432207202263912	4	100	100	200	100
600	3979.991732	9.432188935288218	9.432188935288218	4	100	100	200	100
700	4848.669445	9.43217259018428	9.43217259018428	4	100	100	200	100
800	5768.773394	9.432156755310363	9.432156755310363	4	100	100	200	100
900	6582.730034	9.432141882777938	9.432141882777938	4	100	100	200	100
1000	7442.999334	9.432127899357274	9.432127899357274	4	100	100	200	100
2000	16537.711561	9.432019071509462	9.432019071509462	4	1000	1000	2000	1000


==> results/pointsource2d/fwrelax_reco.txt <==
x0	x1	weight
0.7892387399869883	0.47157797031706317	3.578484065287848
0.8293353911352066	0.43742185852059373	0.17692712453245776
0.15194994401482567	0.1468996402558241	8.670983020269631
0.3021397308947158	0.7278305666355454	4.802895754865999


==> results/pointsource2d/fwrelax_stats.json <==
{
  "cpu_time": 16537.711585,
  "elapsed": 4454.453488041
}

==> results/pointsource2d/kernel.txt <==
-0.2	-0.2	7.164211731312069e-8
-0.18974358974358976	-0.2	1.7570309872015367e-7
-0.1794871794871795	-0.2	4.095829992738231e-7
-0.16923076923076924	-0.2	9.088103780074081e-7
-0.158974358974359	-0.2	1.9215459215034304e-6
-0.14871794871794874	-0.2	3.874815296601066e-6
-0.13846153846153847	-0.2	7.457210422714369e-6
-0.1282051282051282	-0.2	0.000013704823433629458
-0.11794871794871796	-0.2	0.000024062775719070766
-0.1076923076923077	-0.2	0.0000403797205704727
-0.09743589743589745	-0.2	0.00006478429657500542
-0.08717948717948718	-0.2	0.00009940020910835463
-0.07692307692307691	-0.2	0.00014588846224773631
-0.06666666666666668	-0.2	0.00020486204966830323
-0.056410256410256404	-0.2	0.00027528851481800187
-0.046153846153846156	-0.2	0.0003540543929463174
-0.03589743589743591	-0.2	0.0004358813241461795
-0.025641025641025633	-0.2	0.0005137324485509226
-0.015384615384615385	-0.2	0.0005797280589736998
-0.005128205128205138	-0.2	0.0006264310029722075
0.00512820512820511	-0.2	0.0006264310029722077
0.015384615384615385	-0.2	0.0005797280589736998
0.02564102564102566	-0.2	0.0005137324485509225
0.03589743589743591	-0.2	0.0004358813241461795
0.046153846153846184	-0.2	0.0003540543929463174
0.056410256410256376	-0.2	0.0002752885148180024
0.06666666666666665	-0.2	0.00020486204966830323
0.07692307692307693	-0.2	0.00014588846224773604
0.0871794871794872	-0.2	0.00009940020910835462
0.09743589743589748	-0.2	0.0000647842965750053
0.1076923076923077	-0.2	0.0000403797205704727
0.11794871794871797	-0.2	0.000024062775719070722
0.1282051282051282	-0.2	0.000013704823433629458
0.13846153846153847	-0.2	7.457210422714369e-6
0.14871794871794874	-0.2	3.874815296601066e-6
0.15897435897435896	-0.2	1.921545921503438e-6
0.16923076923076924	-0.2	9.088103780074081e-7
0.17948717948717952	-0.2	4.09582999273823e-7
0.18974358974358974	-0.2	1.7570309872015435e-7
0.2	-0.2	7.164211731312069e-8
-0.2	-0.18974358974358976	1.7570309872015367e-7
-0.18974358974358976	-0.18974358974358976	4.30913826359096e-7
-0.1794871794871795	-0.18974358974358976	1.0045069137330704e-6
-0.16923076923076924	-0.18974358974358976	2.2288676766353963e-6
-0.158974358974359	-0.18974358974358976	4.712612990841817e-6
-0.14871794871794874	-0.18974358974358976	9.503028108528172e-6
-0.13846153846153847	-0.18974358974358976	0.000018288892459061637
-0.1282051282051282	-0.18974358974358976	0.00003361123365710843
-0.11794871794871796	-0.18974358974358976	0.00005901422816930762
-0.1076923076923077	-0.18974358974358976	0.00009903171899117814
-0.09743589743589745	-0.18974358974358976	0.00015888421620600571
-0.08717948717948718	-0.18974358974358976	0.00024378013114040935
-0.07692307692307691	-0.18974358974358976	0.0003577930949808896
-0.06666666666666668	-0.18974358974358976	0.0005024264816122446
-0.056410256410256404	-0.18974358974358976	0.0006751481797249104
-0.046153846153846156	-0.18974358974358976	0.000868322381990209
-0.03589743589743591	-0.18974358974358976	0.0010690038513518569
-0.025641025641025633	-0.18974358974358976	0.0012599346098186562
-0.015384615384615385	-0.18974358974358976	0.0014217895868642101
-0.005128205128205138	-0.18974358974358976	0.0015363290824520768
0.00512820512820511	-0.18974358974358976	0.0015363290824520772
0.015384615384615385	-0.18974358974358976	0.0014217895868642101
0.02564102564102566	-0.18974358974358976	0.0012599346098186562
0.03589743589743591	-0.18974358974358976	0.0010690038513518569
0.046153846153846184	-0.18974358974358976	0.000868322381990209
0.056410256410256376	-0.18974358974358976	0.000675148179724911
0.06666666666666665	-0.18974358974358976	0.0005024264816122447
0.07692307692307693	-0.18974358974358976	0.000357793094980889
0.0871794871794872	-0.18974358974358976	0.00024378013114040932
0.09743589743589748	-0.18974358974358976	0.00015888421620600542
0.1076923076923077	-0.18974358974358976	0.00009903171899117814
0.11794871794871797	-0.18974358974358976	0.00005901422816930752
0.1282051282051282	-0.18974358974358976	0.00003361123365710843
0.13846153846153847	-0.18974358974358976	0.000018288892459061637
0.14871794871794874	-0.18974358974358976	9.503028108528172e-6
0.15897435897435896	-0.18974358974358976	4.712612990841835e-6
0.16923076923076924	-0.18974358974358976	2.2288676766353963e-6
0.17948717948717952	-0.18974358974358976	1.0045069137330666e-6
0.18974358974358974	-0.18974358974358976	4.309138263590977e-7
0.2	-0.18974358974358976	1.7570309872015367e-7
-0.2	-0.1794871794871795	4.095829992738231e-7
-0.18974358974358976	-0.1794871794871795	1.0045069137330704e-6
-0.1794871794871795	-0.1794871794871795	2.3416146756374212e-6
-0.16923076923076924	-0.1794871794871795	5.195732543310519e-6
-0.158974358974359	-0.1794871794871795	0.000010985612531968258
-0.14871794871794874	-0.1794871794871795	0.000022152590268619767
-0.13846153846153847	-0.1794871794871795	0.00004263339395459201
-0.1282051282051282	-0.1794871794871795	0.00007835143484007715
-0.11794871794871796	-0.1794871794871795	0.00013756857306149628
-0.1076923076923077	-0.1794871794871795	0.00023085368888258934
-0.09743589743589745	-0.1794871794871795	0.00037037635810040535
-0.08717948717948718	-0.1794871794871795	0.000568277952996637
-0.07692307692307691	-0.1794871794871795	0.0008340545501428178
-0.06666666666666668	-0.1794871794871795	0.0011712106772863286
-0.056410256410256404	-0.1794871794871795	0.0015738437080522157
-0.046153846153846156	-0.1794871794871795	0.0020241537465346153
-0.03589743589743591	-0.1794871794871795	0.0024919640396856573
-0.025641025641025633	-0.1794871794871795	0.002937044367102146
-0.015384615384615385	-0.1794871794871795	0.003314345891256255
-0.005128205128205138	-0.1794871794871795	0.0035813498910713597
0.00512820512820511	-0.1794871794871795	0.0035813498910713605
0.015384615384615385	-0.1794871794871795	0.003314345891256255
0.02564102564102566	-0.1794871794871795	0.0029370443671021458
0.03589743589743591	-0.1794871794871795	0.0024919640396856573
0.046153846153846184	-0.1794871794871795	0.0020241537465346153
0.056410256410256376	-0.1794871794871795	0.0015738437080522185
0.06666666666666665	-0.1794871794871795	0.0011712106772863288
0.07692307692307693	-0.1794871794871795	0.0008340545501428163
0.0871794871794872	-0.1794871794871795	0.0005682779529966359
0.09743589743589748	-0.1794871794871795	0.0003703763581004046
0.1076923076923077	-0.1794871794871795	0.00023085368888258934
0.11794871794871797	-0.1794871794871795	0.00013756857306149628
0.1282051282051282	-0.1794871794871795	0.00007835143484007715
0.13846153846153847	-0.1794871794871795	0.00004263339395459201
0.14871794871794874	-0.1794871794871795	0.000022152590268619767
0.15897435897435896	-0.1794871794871795	0.00001098561253196828
0.16923076923076924	-0.1794871794871795	5.195732543310519e-6
0.17948717948717952	-0.1794871794871795	2.3416146756374123e-6
0.18974358974358974	-0.1794871794871795	1.0045069137330709e-6
0.2	-0.1794871794871795	4.095829992738231e-7
-0.2	-0.16923076923076924	9.088103780074081e-7
-0.18974358974358976	-0.16923076923076924	2.2288676766353963e-6
-0.1794871794871795	-0.16923076923076924	5.195732543310519e-6
-0.16923076923076924	-0.16923076923076924	0.00001152864172849764
-0.158974358974359	-0.16923076923076924	0.000024375617873598236
-0.14871794871794874	-0.16923076923076924	0.00004915366109326259
-0.13846153846153847	-0.16923076923076924	0.00009459784938414488
-0.1282051282051282	-0.16923076923076924	0.00017385144705878925
-0.11794871794871796	-0.16923076923076924	0.0003052464265060338
-0.1076923076923077	-0.16923076923076924	0.0005122337319414188
-0.09743589743589745	-0.16923076923076924	0.0008218160387687462
-0.08717948717948718	-0.16923076923076924	0.0012609334425301084
-0.07692307692307691	-0.16923076923076924	0.001850656478266906
-0.06666666666666668	-0.16923076923076924	0.002598761228464214
-0.056410256410256404	-0.16923076923076924	0.0034921505476922412
-0.046153846153846156	-0.16923076923076924	0.0044913288266230054
-0.03589743589743591	-0.16923076923076924	0.005529337850699036
-0.025641025641025633	-0.16923076923076924	0.006516912094064101
-0.015384615384615385	-0.16923076923076924	0.007354094158254284
-0.005128205128205138	-0.16923076923076924	0.007946540637799772
0.00512820512820511	-0.16923076923076924	0.007946540637799773
0.015384615384615385	-0.16923076923076924	0.007354094158254284
0.02564102564102566	-0.16923076923076924	0.006516912094064094
0.03589743589743591	-0.16923076923076924	0.005529337850699036
0.046153846153846184	-0.16923076923076924	0.004491328826623002
0.056410256410256376	-0.16923076923076924	0.003492150547692242
0.06666666666666665	-0.16923076923076924	0.002598761228464217
0.07692307692307693	-0.16923076923076924	0.001850656478266906
0.0871794871794872	-0.16923076923076924	0.0012609334425301073
0.09743589743589748	-0.16923076923076924	0.0008218160387687461
0.1076923076923077	-0.16923076923076924	0.0005122337319414188
0.11794871794871797	-0.16923076923076924	0.0003052464265060333
0.1282051282051282	-0.16923076923076924	0.00017385144705878925
0.13846153846153847	-0.16923076923076924	0.00009459784938414488
0.14871794871794874	-0.16923076923076924	0.00004915366109326259
0.15897435897435896	-0.16923076923076924	0.00002437561787359828
0.16923076923076924	-0.16923076923076924	0.00001152864172849764
0.17948717948717952	-0.16923076923076924	5.195732543310518e-6
0.18974358974358974	-0.16923076923076924	2.2288676766354047e-6
0.2	-0.16923076923076924	9.088103780074081e-7
-0.2	-0.158974358974359	1.9215459215034304e-6
-0.18974358974358976	-0.158974358974359	4.712612990841817e-6
-0.1794871794871795	-0.158974358974359	0.000010985612531968258
-0.16923076923076924	-0.158974358974359	0.000024375617873598236
-0.158974358974359	-0.158974358974359	0.00005153866003580894
-0.14871794871794874	-0.158974358974359	0.00010392818929709768
-0.13846153846153847	-0.158974358974359	0.00020001324375899427
-0.1282051282051282	-0.158974358974359	0.0003675833233503888
-0.11794871794871796	-0.158974358974359	0.0006453986883294436
-0.1076923076923077	-0.158974358974359	0.001083042912237181
-0.09743589743589745	-0.158974358974359	0.0017376091819995922
-0.08717948717948718	-0.158974358974359	0.002666058368626225
-0.07692307692307691	-0.158974358974359	0.003912941020452007
-0.06666666666666668	-0.158974358974359	0.005494698520570767
-0.056410256410256404	-0.158974358974359	0.007383638880650317
-0.046153846153846156	-0.158974358974359	0.009496254441823601
-0.03589743589743591	-0.158974358974359	0.01169097190430486
-0.025641025641025633	-0.158974358974359	0.013779052438420977
-0.015384615384615385	-0.158974358974359	0.01554915082190066
-0.005128205128205138	-0.158974358974359	0.01680179179523076
0.00512820512820511	-0.158974358974359	0.016801791795230763
0.015384615384615385	-0.158974358974359	0.01554915082190066
0.02564102564102566	-0.158974358974359	0.013779052438420963
0.03589743589743591	-0.158974358974359	0.01169097190430486
0.046153846153846184	-0.158974358974359	0.009496254441823592
0.056410256410256376	-0.158974358974359	0.007383638880650317
0.06666666666666665	-0.158974358974359	0.005494698520570768
0.07692307692307693	-0.158974358974359	0.0039129410204520034
0.0871794871794872	-0.158974358974359	0.0026660583686262244
0.09743589743589748	-0.158974358974359	0.0017376091819995888
0.1076923076923077	-0.158974358974359	0.001083042912237181
0.11794871794871797	-0.158974358974359	0.0006453986883294431
0.1282051282051282	-0.158974358974359	0.0003675833233503888
0.13846153846153847	-0.158974358974359	0.00020001324375899427
0.14871794871794874	-0.158974358974359	0.00010392818929709768
0.15897435897435896	-0.158974358974359	0.00005153866003580914
0.16923076923076924	-0.158974358974359	0.000024375617873598236
0.17948717948717952	-0.158974358974359	0.00001098561253196824
0.18974358974358974	-0.158974358974359	4.712612990841836e-6
0.2	-0.158974358974359	1.9215459215034304e-6
-0.2	-0.14871794871794874	3.874815296601066e-6
-0.18974358974358976	-0.14871794871794874	9.503028108528172e-6
-0.1794871794871795	-0.14871794871794874	0.000022152590268619767
-0.16923076923076924	-0.14871794871794874	0.00004915366109326259
-0.158974358974359	-0.14871794871794874	0.00010392818929709768
-0.14871794871794874	-0.14871794871794874	0.00020957216433389628
-0.13846153846153847	-0.14871794871794874	0.00040332857402323855
-0.1282051282051282	-0.14871794871794874	0.0007412352045061439
-0.11794871794871796	-0.14871794871794874	0.001301452482586805
-0.1076923076923077	-0.14871794871794874	0.0021839661473864484
-0.09743589743589745	-0.14871794871794874	0.003503905143551602
-0.08717948717948718	-0.14871794871794874	0.005376131599447558
-0.07692307692307691	-0.14871794871794874	0.007890482111862523
-0.06666666666666668	-0.14871794871794874	0.011080110883356175
-0.056410256410256404	-0.14871794871794874	0.01488917676083294
-0.046153846153846156	-0.14871794871794874	0.01914928577028451
-0.03589743589743591	-0.14871794871794874	0.0235749540304977
-0.025641025641025633	-0.14871794871794874	0.027785587928748568
-0.015384615384615385	-0.14871794871794874	0.03135500785051111
-0.005128205128205138	-0.14871794871794874	0.03388097007201821
0.00512820512820511	-0.14871794871794874	0.033880970072018214
0.015384615384615385	-0.14871794871794874	0.03135500785051111
0.02564102564102566	-0.14871794871794874	0.027785587928748533
0.03589743589743591	-0.14871794871794874	0.0235749540304977
0.046153846153846184	-0.14871794871794874	0.01914928577028449
0.056410256410256376	-0.14871794871794874	0.014889176760832953
0.06666666666666665	-0.14871794871794874	0.011080110883356187
0.07692307692307693	-0.14871794871794874	0.007890482111862523
0.0871794871794872	-0.14871794871794874	0.005376131599447552
0.09743589743589748	-0.14871794871794874	0.0035039051435516015
0.1076923076923077	-0.14871794871794874	0.0021839661473864484
0.11794871794871797	-0.14871794871794874	0.0013014524825868026
0.1282051282051282	-0.14871794871794874	0.0007412352045061439
0.13846153846153847	-0.14871794871794874	0.00040332857402323855
0.14871794871794874	-0.14871794871794874	0.00020957216433389628
0.15897435897435896	-0.14871794871794874	0.00010392818929709788
0.16923076923076924	-0.14871794871794874	0.00004915366109326259
0.17948717948717952	-0.14871794871794874	0.000022152590268619763
0.18974358974358974	-0.14871794871794874	9.503028108528207e-6
0.2	-0.14871794871794874	3.874815296601066e-6
-0.2	-0.13846153846153847	7.457210422714369e-6
-0.18974358974358976	-0.13846153846153847	0.000018288892459061637
-0.1794871794871795	-0.13846153846153847	0.00004263339395459201
-0.16923076923076924	-0.13846153846153847	0.00009459784938414488
-0.158974358974359	-0.13846153846153847	0.00020001324375899427
-0.14871794871794874	-0.13846153846153847	0.00040332857402323855
-0.13846153846153847	-0.13846153846153847	0.0007762192042090204
-0.1282051282051282	-0.13846153846153847	0.001426531710446875
-0.11794871794871796	-0.13846153846153847	0.002504688423813928
-0.1076923076923077	-0.13846153846153847	0.004203115212080353
-0.09743589743589745	-0.13846153846153847	0.0067433815437901905
-0.08717948717948718	-0.13846153846153847	0.010346543390713784
-0.07692307692307691	-0.13846153846153847	0.015185494259929508
-0.06666666666666668	-0.13846153846153847	0.021324040512762935
-0.056410256410256404	-0.13846153846153847	0.028654713999894534
-0.046153846153846156	-0.13846153846153847	0.03685343493894124
-0.03589743589743591	-0.13846153846153847	0.045370780141559784
-0.025641025641025633	-0.13846153846153847	0.05347428458983995
-0.015384615384615385	-0.13846153846153847	0.060343751495000764
-0.005128205128205138	-0.13846153846153847	0.06520504948309551
0.00512820512820511	-0.13846153846153847	0.06520504948309552
0.015384615384615385	-0.13846153846153847	0.060343751495000764
0.02564102564102566	-0.13846153846153847	0.05347428458983992
0.03589743589743591	-0.13846153846153847	0.045370780141559784
0.046153846153846184	-0.13846153846153847	0.036853434938941214
0.056410256410256376	-0.13846153846153847	0.028654713999894537
0.06666666666666665	-0.13846153846153847	0.02132404051276294
0.07692307692307693	-0.13846153846153847	0.015185494259929494
0.0871794871794872	-0.13846153846153847	0.010346543390713774
0.09743589743589748	-0.13846153846153847	0.006743381543790177
0.1076923076923077	-0.13846153846153847	0.004203115212080353
0.11794871794871797	-0.13846153846153847	0.0025046884238139255
0.1282051282051282	-0.13846153846153847	0.001426531710446875
0.13846153846153847	-0.13846153846153847	0.0007762192042090204
0.14871794871794874	-0.13846153846153847	0.00040332857402323855
0.15897435897435896	-0.13846153846153847	0.00020001324375899503
0.16923076923076924	-0.13846153846153847	0.00009459784938414488
0.17948717948717952	-0.13846153846153847	0.00004263339395459191
0.18974358974358974	-0.13846153846153847	0.0000182888924590617
0.2	-0.13846153846153847	7.457210422714369e-6
-0.2	-0.1282051282051282	0.000013704823433629458
-0.18974358974358976	-0.1282051282051282	0.00003361123365710843
-0.1794871794871795	-0.1282051282051282	0.00007835143484007715
-0.16923076923076924	-0.1282051282051282	0.00017385144705878925
-0.158974358974359	-0.1282051282051282	0.0003675833233503888
-0.14871794871794874	-0.1282051282051282	0.0007412352045061439
-0.13846153846153847	-0.1282051282051282	0.001426531710446875
-0.1282051282051282	-0.1282051282051282	0.002621672730944832
-0.11794871794871796	-0.1282051282051282	0.004603103661936229
-0.1076923076923077	-0.1282051282051282	0.007724463785721662
-0.09743589743589745	-0.1282051282051282	0.012392952346059864
-0.08717948717948718	-0.1282051282051282	0.01901482488494738
-0.07692307692307691	-0.1282051282051282	0.02790782421142613
-0.06666666666666668	-0.1282051282051282	0.03918921333221588
-0.056410256410256404	-0.1282051282051282	0.052661487828415295
-0.046153846153846156	-0.1282051282051282	0.06772905552222551
-0.03589743589743591	-0.1282051282051282	0.08338218926907635
-0.025641025641025633	-0.1282051282051282	0.09827476857983777
-0.015384615384615385	-0.1282051282051282	0.11089943996253454
-0.005128205128205138	-0.1282051282051282	0.11983350871057
0.00512820512820511	-0.1282051282051282	0.11983350871057001
0.015384615384615385	-0.1282051282051282	0.11089943996253454
0.02564102564102566	-0.1282051282051282	0.09827476857983769
0.03589743589743591	-0.1282051282051282	0.08338218926907635
0.046153846153846184	-0.1282051282051282	0.06772905552222545
0.056410256410256376	-0.1282051282051282	0.05266148782841534
0.06666666666666665	-0.1282051282051282	0.03918921333221592
0.07692307692307693	-0.1282051282051282	0.027907824211426104
0.0871794871794872	-0.1282051282051282	0.01901482488494736
0.09743589743589748	-0.1282051282051282	0.01239295234605985
0.1076923076923077	-0.1282051282051282	0.007724463785721662
0.11794871794871797	-0.1282051282051282	0.0046031036619362245
0.1282051282051282	-0.1282051282051282	0.002621672730944832
0.13846153846153847	-0.1282051282051282	0.001426531710446875
0.14871794871794874	-0.1282051282051282	0.0007412352045061439
0.15897435897435896	-0.1282051282051282	0.00036758332335039013
0.16923076923076924	-0.1282051282051282	0.00017385144705878925
0.17948717948717952	-0.1282051282051282	0.00007835143484007699
0.18974358974358974	-0.1282051282051282	0.000033611233657108555
0.2	-0.1282051282051282	0.000013704823433629458
-0.2	-0.11794871794871796	0.000024062775719070766
-0.18974358974358976	-0.11794871794871796	0.00005901422816930762
-0.1794871794871795	-0.11794871794871796	0.00013756857306149628
-0.16923076923076924	-0.11794871794871796	0.0003052464265060338
-0.158974358974359	-0.11794871794871796	0.0006453986883294436
-0.14871794871794874	-0.11794871794871796	0.001301452482586805
-0.13846153846153847	-0.11794871794871796	0.002504688423813928
-0.1282051282051282	-0.11794871794871796	0.004603103661936229
-0.11794871794871796	-0.11794871794871796	0.008082077931555753
-0.1076923076923077	-0.11794871794871796	0.013562527129667653
-0.09743589743589745	-0.11794871794871796	0.021759407134616052
-0.08717948717948718	-0.11794871794871796	0.0333860168837448
-0.07692307692307691	-0.11794871794871796	0.049000245647743856
-0.06666666666666668	-0.11794871794871796	0.0688079825024198
-0.056410256410256404	-0.11794871794871796	0.0924624513978246
-0.046153846153846156	-0.11794871794871796	0.11891791824888878
-0.03589743589743591	-0.11794871794871796	0.14640151542729757
-0.025641025641025633	-0.11794871794871796	0.1725497396323592
-0.015384615384615385	-0.11794871794871796	0.19471599646010965
-0.005128205128205138	-0.11794871794871796	0.21040233445518464
0.00512820512820511	-0.11794871794871796	0.2104023344551847
0.015384615384615385	-0.11794871794871796	0.19471599646010965
0.02564102564102566	-0.11794871794871796	0.17254973963235917
0.03589743589743591	-0.11794871794871796	0.14640151542729757
0.046153846153846184	-0.11794871794871796	0.11891791824888867
0.056410256410256376	-0.11794871794871796	0.09246245139782469
0.06666666666666665	-0.11794871794871796	0.06880798250241983
0.07692307692307693	-0.11794871794871796	0.049000245647743856
0.0871794871794872	-0.11794871794871796	0.033386016883744755
0.09743589743589748	-0.11794871794871796	0.021759407134616028
0.1076923076923077	-0.11794871794871796	0.013562527129667653
0.11794871794871797	-0.11794871794871796	0.008082077931555746
0.1282051282051282	-0.11794871794871796	0.004603103661936229
0.13846153846153847	-0.11794871794871796	0.002504688423813928
0.14871794871794874	-0.11794871794871796	0.001301452482586805
0.15897435897435896	-0.11794871794871796	0.0006453986883294448
0.16923076923076924	-0.11794871794871796	0.0003052464265060338
0.17948717948717952	-0.11794871794871796	0.00013756857306149623
0.18974358974358974	-0.11794871794871796	0.00005901422816930785
0.2	-0.11794871794871796	0.000024062775719070766
-0.2	-0.1076923076923077	0.0000403797205704727
-0.18974358974358976	-0.1076923076923077	0.00009903171899117814
-0.1794871794871795	-0.1076923076923077	0.00023085368888258934
-0.16923076923076924	-0.1076923076923077	0.0005122337319414188
-0.158974358974359	-0.1076923076923077	0.001083042912237181
-0.14871794871794874	-0.1076923076923077	0.0021839661473864484
-0.13846153846153847	-0.1076923076923077	0.004203115212080353
-0.1282051282051282	-0.1076923076923077	0.007724463785721662
-0.11794871794871796	-0.1076923076923077	0.013562527129667653
-0.1076923076923077	-0.1076923076923077	0.022759263607788953
-0.09743589743589745	-0.1076923076923077	0.03651443998535001
-0.08717948717948718	-0.1076923076923077	0.05602504251653139
-0.07692307692307691	-0.1076923076923077	0.08222726464479665
-0.06666666666666668	-0.1076923076923077	0.11546660862834913
-0.056410256410256404	-0.1076923076923077	0.1551611499144727
-0.046153846153846156	-0.1076923076923077	0.1995560431503652
-0.03589743589743591	-0.1076923076923077	0.245676240890314
-0.025641025641025633	-0.1076923076923077	0.28955555054026616
-0.015384615384615385	-0.1076923076923077	0.3267527246006351
-0.005128205128205138	-0.1076923076923077	0.3530759531595546
0.00512820512820511	-0.1076923076923077	0.35307595315955465
0.015384615384615385	-0.1076923076923077	0.3267527246006351
0.02564102564102566	-0.1076923076923077	0.2895555505402661
0.03589743589743591	-0.1076923076923077	0.245676240890314
0.046153846153846184	-0.1076923076923077	0.1995560431503652
0.056410256410256376	-0.1076923076923077	0.15516114991447277
0.06666666666666665	-0.1076923076923077	0.1154666086283492
0.07692307692307693	-0.1076923076923077	0.08222726464479659
0.0871794871794872	-0.1076923076923077	0.05602504251653131
0.09743589743589748	-0.1076923076923077	0.03651443998534997
0.1076923076923077	-0.1076923076923077	0.022759263607788953
0.11794871794871797	-0.1076923076923077	0.013562527129667653
0.1282051282051282	-0.1076923076923077	0.007724463785721662
0.13846153846153847	-0.1076923076923077	0.004203115212080353
0.14871794871794874	-0.1076923076923077	0.0021839661473864484
0.15897435897435896	-0.1076923076923077	0.0010830429122371831
0.16923076923076924	-0.1076923076923077	0.0005122337319414188
0.17948717948717952	-0.1076923076923077	0.00023085368888258885
0.18974358974358974	-0.1076923076923077	0.0000990317189911785
0.2	-0.1076923076923077	0.0000403797205704727
-0.2	-0.09743589743589745	0.00006478429657500542
-0.18974358974358976	-0.09743589743589745	0.00015888421620600571
-0.1794871794871795	-0.09743589743589745	0.00037037635810040535
-0.16923076923076924	-0.09743589743589745	0.0008218160387687462
-0.158974358974359	-0.09743589743589745	0.0017376091819995922
-0.14871794871794874	-0.09743589743589745	0.003503905143551602
-0.13846153846153847	-0.09743589743589745	0.0067433815437901905
-0.1282051282051282	-0.09743589743589745	0.012392952346059864
-0.11794871794871796	-0.09743589743589745	0.021759407134616052
-0.1076923076923077	-0.09743589743589745	0.03651443998535001
-0.09743589743589745	-0.09743589743589745	0.058582929150107786
-0.08717948717948718	-0.09743589743589745	0.08988529189259244
-0.07692307692307691	-0.09743589743589745	0.13192353547873018
-0.06666666666666668	-0.09743589743589745	0.1852519757989371
-0.056410256410256404	-0.09743589743589745	0.24893698646167745
-0.046153846153846156	-0.09743589743589745	0.3201631338737247
-0.03589743589743591	-0.09743589743589745	0.3941573202195207
-0.025641025641025633	-0.09743589743589745	0.4645562771639552
-0.015384615384615385	-0.09743589743589745	0.5242345691886202
-0.005128205128205138	-0.09743589743589745	0.5664669527138223
0.00512820512820511	-0.09743589743589745	0.5664669527138224
0.015384615384615385	-0.09743589743589745	0.5242345691886202
0.02564102564102566	-0.09743589743589745	0.4645562771639551
0.03589743589743591	-0.09743589743589745	0.3941573202195207
0.046153846153846184	-0.09743589743589745	0.3201631338737245
0.056410256410256376	-0.09743589743589745	0.24893698646167747
0.06666666666666665	-0.09743589743589745	0.1852519757989373
0.07692307692307693	-0.09743589743589745	0.13192353547873012
0.0871794871794872	-0.09743589743589745	0.0898852918925923
0.09743589743589748	-0.09743589743589745	0.058582929150107724
0.1076923076923077	-0.09743589743589745	0.03651443998535001
0.11794871794871797	-0.09743589743589745	0.021759407134616052
0.1282051282051282	-0.09743589743589745	0.012392952346059864
0.13846153846153847	-0.09743589743589745	0.0067433815437901905
0.14871794871794874	-0.09743589743589745	0.003503905143551602
0.15897435897435896	-0.09743589743589745	0.0017376091819995938
0.16923076923076924	-0.09743589743589745	0.0008218160387687462
0.17948717948717952	-0.09743589743589745	0.00037037635810040453
0.18974358974358974	-0.09743589743589745	0.00015888421620600634
0.2	-0.09743589743589745	0.00006478429657500542
-0.2	-0.08717948717948718	0.00009940020910835463
-0.18974358974358976	-0.08717948717948718	0.00024378013114040935
-0.1794871794871795	-0.08717948717948718	0.000568277952996637
-0.16923076923076924	-0.08717948717948718	0.0012609334425301084
-0.158974358974359	-0.08717948717948718	0.002666058368626225
-0.14871794871794874	-0.08717948717948718	0.005376131599447558
-0.13846153846153847	-0.08717948717948718	0.010346543390713784
-0.1282051282051282	-0.08717948717948718	0.01901482488494738
-0.11794871794871796	-0.08717948717948718	0.0333860168837448
-0.1076923076923077	-0.08717948717948718	0.05602504251653139
-0.09743589743589745	-0.08717948717948718	0.08988529189259244
-0.08717948717948718	-0.08717948717948718	0.13791331051260144
-0.07692307692307691	-0.08717948717948718	0.20241366667795954
-0.06666666666666668	-0.08717948717948718	0.28423686148742705
-0.056410256410256404	-0.08717948717948718	0.38195040800429203
-0.046153846153846156	-0.08717948717948718	0.4912345142003528
-0.03589743589743591	-0.08717948717948718	0.6047656935820607
-0.025641025641025633	-0.08717948717948718	0.712780620211466
-0.015384615384615385	-0.08717948717948718	0.8043465554780965
-0.005128205128205138	-0.08717948717948718	0.8691447855351149
0.00512820512820511	-0.08717948717948718	0.8691447855351153
0.015384615384615385	-0.08717948717948718	0.8043465554780965
0.02564102564102566	-0.08717948717948718	0.7127806202114655
0.03589743589743591	-0.08717948717948718	0.6047656935820607
0.046153846153846184	-0.08717948717948718	0.4912345142003527
0.056410256410256376	-0.08717948717948718	0.38195040800429236
0.06666666666666665	-0.08717948717948718	0.2842368614874272
0.07692307692307693	-0.08717948717948718	0.2024136666779594
0.0871794871794872	-0.08717948717948718	0.1379133105126013
0.09743589743589748	-0.08717948717948718	0.0898852918925923
0.1076923076923077	-0.08717948717948718	0.05602504251653139
0.11794871794871797	-0.08717948717948718	0.03338601688374476
0.1282051282051282	-0.08717948717948718	0.01901482488494738
0.13846153846153847	-0.08717948717948718	0.010346543390713784
0.14871794871794874	-0.08717948717948718	0.005376131599447558
0.15897435897435896	-0.08717948717948718	0.0026660583686262326
0.16923076923076924	-0.08717948717948718	0.0012609334425301084
0.17948717948717952	-0.08717948717948718	0.0005682779529966358
0.18974358974358974	-0.08717948717948718	0.00024378013114041027
0.2	-0.08717948717948718	0.00009940020910835463
-0.2	-0.07692307692307691	0.00014588846224773631
-0.18974358974358976	-0.07692307692307691	0.0003577930949808896
-0.1794871794871795	-0.07692307692307691	0.0008340545501428178
-0.16923076923076924	-0.07692307692307691	0.001850656478266906
-0.158974358974359	-0.07692307692307691	0.003912941020452007
-0.14871794871794874	-0.07692307692307691	0.007890482111862523
-0.13846153846153847	-0.07692307692307691	0.015185494259929508
-0.1282051282051282	-0.07692307692307691	0.02790782421142613
-0.11794871794871796	-0.07692307692307691	0.049000245647743856
-0.1076923076923077	-0.07692307692307691	0.08222726464479665
-0.09743589743589745	-0.07692307692307691	0.13192353547873018
-0.08717948717948718	-0.07692307692307691	0.20241366667795954
-0.07692307692307691	-0.07692307692307691	0.2970800447450101
-0.06666666666666668	-0.07692307692307691	0.41717093966393065
-0.056410256410256404	-0.07692307692307691	0.5605839080066697
-0.046153846153846156	-0.07692307692307691	0.7209788442354462
-0.03589743589743591	-0.07692307692307691	0.8876071574527182
-0.025641025641025633	-0.07692307692307691	1.0461393344684455
-0.015384615384615385	-0.07692307692307691	1.1805295295208795
-0.005128205128205138	-0.07692307692307691	1.2756330934287634
0.00512820512820511	-0.07692307692307691	1.275633093428764
0.015384615384615385	-0.07692307692307691	1.1805295295208795
0.02564102564102566	-0.07692307692307691	1.046139334468445
0.03589743589743591	-0.07692307692307691	0.8876071574527182
0.046153846153846184	-0.07692307692307691	0.7209788442354459
0.056410256410256376	-0.07692307692307691	0.56058390800667
0.06666666666666665	-0.07692307692307691	0.41717093966393104
0.07692307692307693	-0.07692307692307691	0.29708004474501
0.0871794871794872	-0.07692307692307691	0.20241366667795932
0.09743589743589748	-0.07692307692307691	0.13192353547872998
0.1076923076923077	-0.07692307692307691	0.08222726464479665
0.11794871794871797	-0.07692307692307691	0.04900024564774383
0.1282051282051282	-0.07692307692307691	0.02790782421142613
0.13846153846153847	-0.07692307692307691	0.015185494259929508
0.14871794871794874	-0.07692307692307691	0.007890482111862523
0.15897435897435896	-0.07692307692307691	0.003912941020452015
0.16923076923076924	-0.07692307692307691	0.001850656478266906
0.17948717948717952	-0.07692307692307691	0.000834054550142816
0.18974358974358974	-0.07692307692307691	0.00035779309498089096
0.2	-0.07692307692307691	0.00014588846224773631
-0.2	-0.06666666666666668	0.00020486204966830323
-0.18974358974358976	-0.06666666666666668	0.0005024264816122446
-0.1794871794871795	-0.06666666666666668	0.0011712106772863286
-0.16923076923076924	-0.06666666666666668	0.002598761228464214
-0.158974358974359	-0.06666666666666668	0.005494698520570767
-0.14871794871794874	-0.06666666666666668	0.011080110883356175
-0.13846153846153847	-0.06666666666666668	0.021324040512762935
-0.1282051282051282	-0.06666666666666668	0.03918921333221588
-0.11794871794871796	-0.06666666666666668	0.0688079825024198
-0.1076923076923077	-0.06666666666666668	0.11546660862834913
-0.09743589743589745	-0.06666666666666668	0.1852519757989371
-0.08717948717948718	-0.06666666666666668	0.28423686148742705
-0.07692307692307691	-0.06666666666666668	0.41717093966393065
-0.06666666666666668	-0.06666666666666668	0.5858070778515664
-0.056410256410256404	-0.06666666666666668	0.7871929461446902
-0.046153846153846156	-0.06666666666666668	1.0124255305861227
-0.03589743589743591	-0.06666666666666668	1.2464112567533887
-0.025641025641025633	-0.06666666666666668	1.4690280848523094
-0.015384615384615385	-0.06666666666666668	1.6577438365271262
-0.005128205128205138	-0.06666666666666668	1.791291827456285
0.00512820512820511	-0.06666666666666668	1.7912918274562857
0.015384615384615385	-0.06666666666666668	1.6577438365271262
0.02564102564102566	-0.06666666666666668	1.4690280848523083
0.03589743589743591	-0.06666666666666668	1.2464112567533887
0.046153846153846184	-0.06666666666666668	1.0124255305861223
0.056410256410256376	-0.06666666666666668	0.7871929461446908
0.06666666666666665	-0.06666666666666668	0.5858070778515668
0.07692307692307693	-0.06666666666666668	0.4171709396639305
0.0871794871794872	-0.06666666666666668	0.2842368614874268
0.09743589743589748	-0.06666666666666668	0.1852519757989369
0.1076923076923077	-0.06666666666666668	0.11546660862834913
0.11794871794871797	-0.06666666666666668	0.06880798250241975
0.1282051282051282	-0.06666666666666668	0.03918921333221588
0.13846153846153847	-0.06666666666666668	0.021324040512762935
0.14871794871794874	-0.06666666666666668	0.011080110883356175
0.15897435897435896	-0.06666666666666668	0.0054946985205707784
0.16923076923076924	-0.06666666666666668	0.002598761228464214
0.17948717948717952	-0.06666666666666668	0.0011712106772863273
0.18974358974358974	-0.06666666666666668	0.0005024264816122465
0.2	-0.06666666666666668	0.00020486204966830323
-0.2	-0.056410256410256404	0.00027528851481800187
-0.18974358974358976	-0.056410256410256404	0.0006751481797249104
-0.1794871794871795	-0.056410256410256404	0.0015738437080522157
-0.16923076923076924	-0.056410256410256404	0.0034921505476922412
-0.158974358974359	-0.056410256410256404	0.007383638880650317
-0.14871794871794874	-0.056410256410256404	0.01488917676083294
-0.13846153846153847	-0.056410256410256404	0.028654713999894534
-0.1282051282051282	-0.056410256410256404	0.052661487828415295
-0.11794871794871796	-0.056410256410256404	0.0924624513978246
-0.1076923076923077	-0.056410256410256404	0.1551611499144727
-0.09743589743589745	-0.056410256410256404	0.24893698646167745
-0.08717948717948718	-0.056410256410256404	0.38195040800429203
-0.07692307692307691	-0.056410256410256404	0.5605839080066697
-0.06666666666666668	-0.056410256410256404	0.7871929461446902
-0.056410256410256404	-0.056410256410256404	1.0578102550972794
-0.046153846153846156	-0.056410256410256404	1.360472186674622
-0.03589743589743591	-0.056410256410256404	1.6748963718738419
-0.025641025641025633	-0.056410256410256404	1.9740433152929502
-0.015384615384615385	-0.056410256410256404	2.2276348374193695
-0.005128205128205138	-0.056410256410256404	2.4070932980729753
0.00512820512820511	-0.056410256410256404	2.407093298072976
0.015384615384615385	-0.056410256410256404	2.2276348374193695
0.02564102564102566	-0.056410256410256404	1.9740433152929493
0.03589743589743591	-0.056410256410256404	1.6748963718738419
0.046153846153846184	-0.056410256410256404	1.3604721866746212
0.056410256410256376	-0.056410256410256404	1.0578102550972799
0.06666666666666665	-0.056410256410256404	0.7871929461446908
0.07692307692307693	-0.056410256410256404	0.5605839080066695
0.0871794871794872	-0.056410256410256404	0.38195040800429175
0.09743589743589748	-0.056410256410256404	0.24893698646167706
0.1076923076923077	-0.056410256410256404	0.1551611499144727
0.11794871794871797	-0.056410256410256404	0.09246245139782457
0.1282051282051282	-0.056410256410256404	0.052661487828415295
0.13846153846153847	-0.056410256410256404	0.028654713999894534
0.14871794871794874	-0.056410256410256404	0.01488917676083294
0.15897435897435896	-0.056410256410256404	0.007383638880650332
0.16923076923076924	-0.056410256410256404	0.0034921505476922412
0.17948717948717952	-0.056410256410256404	0.001573843708052214
0.18974358974358974	-0.056410256410256404	0.0006751481797249123
0.2	-0.056410256410256404	0.00027528851481800187
-0.2	-0.046153846153846156	0.0003540543929463174
-0.18974358974358976	-0.046153846153846156	0.000868322381990209
-0.1794871794871795	-0.046153846153846156	0.0020241537465346153
-0.16923076923076924	-0.046153846153846156	0.0044913288266230054
-0.158974358974359	-0.046153846153846156	0.009496254441823601
-0.14871794871794874	-0.046153846153846156	0.01914928577028451
-0.13846153846153847	-0.046153846153846156	0.03685343493894124
-0.1282051282051282	-0.046153846153846156	0.06772905552222551
-0.11794871794871796	-0.046153846153846156	0.11891791824888878
-0.1076923076923077	-0.046153846153846156	0.1995560431503652
-0.09743589743589745	-0.046153846153846156	0.3201631338737247
-0.08717948717948718	-0.046153846153846156	0.4912345142003528
-0.07692307692307691	-0.046153846153846156	0.7209788442354462
-0.06666666666666668	-0.046153846153846156	1.0124255305861227
-0.056410256410256404	-0.046153846153846156	1.360472186674622
-0.046153846153846156	-0.046153846153846156	1.7497321110249733
-0.03589743589743591	-0.046153846153846156	2.1541197190294263
-0.025641025641025633	-0.046153846153846156	2.5388589426182504
-0.015384615384615385	-0.046153846153846156	2.8650083734514276
-0.005128205128205138	-0.046153846153846156	3.095813702863006
0.00512820512820511	-0.046153846153846156	3.0958137028630066
0.015384615384615385	-0.046153846153846156	2.8650083734514276
0.02564102564102566	-0.046153846153846156	2.5388589426182495
0.03589743589743591	-0.046153846153846156	2.1541197190294263
0.046153846153846184	-0.046153846153846156	1.7497321110249724
0.056410256410256376	-0.046153846153846156	1.360472186674623
0.06666666666666665	-0.046153846153846156	1.0124255305861236
0.07692307692307693	-0.046153846153846156	0.7209788442354459
0.0871794871794872	-0.046153846153846156	0.49123451420035247
0.09743589743589748	-0.046153846153846156	0.3201631338737243
0.1076923076923077	-0.046153846153846156	0.1995560431503652
0.11794871794871797	-0.046153846153846156	0.11891791824888867
0.1282051282051282	-0.046153846153846156	0.06772905552222551
0.13846153846153847	-0.046153846153846156	0.03685343493894124
0.14871794871794874	-0.046153846153846156	0.01914928577028451
0.15897435897435896	-0.046153846153846156	0.00949625444182362
0.16923076923076924	-0.046153846153846156	0.0044913288266230054
0.17948717948717952	-0.046153846153846156	0.002024153746534613
0.18974358974358974	-0.046153846153846156	0.0008683223819902116
0.2	-0.046153846153846156	0.0003540543929463174
-0.2	-0.03589743589743591	0.0004358813241461795
-0.18974358974358976	-0.03589743589743591	0.0010690038513518569
-0.1794871794871795	-0.03589743589743591	0.0024919640396856573
-0.16923076923076924	-0.03589743589743591	0.005529337850699036
-0.158974358974359	-0.03589743589743591	0.01169097190430486
-0.14871794871794874	-0.03589743589743591	0.0235749540304977
-0.13846153846153847	-0.03589743589743591	0.045370780141559784
-0.1282051282051282	-0.03589743589743591	0.08338218926907635
-0.11794871794871796	-0.03589743589743591	0.14640151542729757
-0.1076923076923077	-0.03589743589743591	0.245676240890314
-0.09743589743589745	-0.03589743589743591	0.3941573202195207
-0.08717948717948718	-0.03589743589743591	0.6047656935820607
-0.07692307692307691	-0.03589743589743591	0.8876071574527182
-0.06666666666666668	-0.03589743589743591	1.2464112567533887
-0.056410256410256404	-0.03589743589743591	1.6748963718738419
-0.046153846153846156	-0.03589743589743591	2.1541197190294263
-0.03589743589743591	-0.03589743589743591	2.6519669694998167
-0.025641025641025633	-0.03589743589743591	3.1256248186040847
-0.015384615384615385	-0.03589743589743591	3.527151952890039
-0.005128205128205138	-0.03589743589743591	3.8112996279597486
0.00512820512820511	-0.03589743589743591	3.8112996279597504
0.015384615384615385	-0.03589743589743591	3.527151952890039
0.02564102564102566	-0.03589743589743591	3.1256248186040825
0.03589743589743591	-0.03589743589743591	2.6519669694998167
0.046153846153846184	-0.03589743589743591	2.1541197190294255
0.056410256410256376	-0.03589743589743591	1.6748963718738437
0.06666666666666665	-0.03589743589743591	1.2464112567533896
0.07692307692307693	-0.03589743589743591	0.8876071574527179
0.0871794871794872	-0.03589743589743591	0.60476569358206
0.09743589743589748	-0.03589743589743591	0.39415732021952027
0.1076923076923077	-0.03589743589743591	0.245676240890314
0.11794871794871797	-0.03589743589743591	0.14640151542729746
0.1282051282051282	-0.03589743589743591	0.08338218926907635
0.13846153846153847	-0.03589743589743591	0.045370780141559784
0.14871794871794874	-0.03589743589743591	0.0235749540304977
0.15897435897435896	-0.03589743589743591	0.011690971904304882
0.16923076923076924	-0.03589743589743591	0.005529337850699036
0.17948717948717952	-0.03589743589743591	0.0024919640396856542
0.18974358974358974	-0.03589743589743591	0.00106900385135186
0.2	-0.03589743589743591	0.0004358813241461795
-0.2	-0.025641025641025633	0.0005137324485509226
-0.18974358974358976	-0.025641025641025633	0.0012599346098186562
-0.1794871794871795	-0.025641025641025633	0.002937044367102146
-0.16923076923076924	-0.025641025641025633	0.006516912094064101
-0.158974358974359	-0.025641025641025633	0.013779052438420977
-0.14871794871794874	-0.025641025641025633	0.027785587928748568
-0.13846153846153847	-0.025641025641025633	0.05347428458983995
-0.1282051282051282	-0.025641025641025633	0.09827476857983777
-0.11794871794871796	-0.025641025641025633	0.1725497396323592
-0.1076923076923077	-0.025641025641025633	0.28955555054026616
-0.09743589743589745	-0.025641025641025633	0.4645562771639552
-0.08717948717948718	-0.025641025641025633	0.712780620211466
-0.07692307692307691	-0.025641025641025633	1.0461393344684455
-0.06666666666666668	-0.025641025641025633	1.4690280848523094
-0.056410256410256404	-0.025641025641025633	1.9740433152929502
-0.046153846153846156	-0.025641025641025633	2.5388589426182504
-0.03589743589743591	-0.025641025641025633	3.1256248186040847
-0.025641025641025633	-0.025641025641025633	3.683880915197231
-0.015384615384615385	-0.025641025641025633	4.157123301207742
-0.005128205128205138	-0.025641025641025633	4.492021524134721
0.00512820512820511	-0.025641025641025633	4.492021524134722
0.015384615384615385	-0.025641025641025633	4.157123301207742
0.02564102564102566	-0.025641025641025633	3.6838809151972294
0.03589743589743591	-0.025641025641025633	3.1256248186040847
0.046153846153846184	-0.025641025641025633	2.538858942618249
0.056410256410256376	-0.025641025641025633	1.9740433152929515
0.06666666666666665	-0.025641025641025633	1.4690280848523105
0.07692307692307693	-0.025641025641025633	1.0461393344684449
0.0871794871794872	-0.025641025641025633	0.7127806202114654
0.09743589743589748	-0.025641025641025633	0.4645562771639547
0.1076923076923077	-0.025641025641025633	0.28955555054026616
0.11794871794871797	-0.025641025641025633	0.17254973963235912
0.1282051282051282	-0.025641025641025633	0.09827476857983777
0.13846153846153847	-0.025641025641025633	0.05347428458983995
0.14871794871794874	-0.025641025641025633	0.027785587928748568
0.15897435897435896	-0.025641025641025633	0.013779052438421004
0.16923076923076924	-0.025641025641025633	0.006516912094064101
0.17948717948717952	-0.025641025641025633	0.002937044367102143
0.18974358974358974	-0.025641025641025633	0.00125993460981866
0.2	-0.025641025641025633	0.0005137324485509226
-0.2	-0.015384615384615385	0.0005797280589736998
-0.18974358974358976	-0.015384615384615385	0.0014217895868642101
-0.1794871794871795	-0.015384615384615385	0.003314345891256255
-0.16923076923076924	-0.015384615384615385	0.007354094158254284
-0.158974358974359	-0.015384615384615385	0.01554915082190066
-0.14871794871794874	-0.015384615384615385	0.03135500785051111
-0.13846153846153847	-0.015384615384615385	0.060343751495000764
-0.1282051282051282	-0.015384615384615385	0.11089943996253454
-0.11794871794871796	-0.015384615384615385	0.19471599646010965
-0.1076923076923077	-0.015384615384615385	0.3267527246006351
-0.09743589743589745	-0.015384615384615385	0.5242345691886202
-0.08717948717948718	-0.015384615384615385	0.8043465554780965
-0.07692307692307691	-0.015384615384615385	1.1805295295208795
-0.06666666666666668	-0.015384615384615385	1.6577438365271262
-0.056410256410256404	-0.015384615384615385	2.2276348374193695
-0.046153846153846156	-0.015384615384615385	2.8650083734514276
-0.03589743589743591	-0.015384615384615385	3.527151952890039
-0.025641025641025633	-0.015384615384615385	4.157123301207742
-0.015384615384615385	-0.015384615384615385	4.691159822824813
-0.005128205128205138	-0.015384615384615385	5.069080075436527
0.00512820512820511	-0.015384615384615385	5.069080075436528
0.015384615384615385	-0.015384615384615385	4.691159822824813
0.02564102564102566	-0.015384615384615385	4.15712330120774
0.03589743589743591	-0.015384615384615385	3.527151952890039
0.046153846153846184	-0.015384615384615385	2.8650083734514262
0.056410256410256376	-0.015384615384615385	2.2276348374193717
0.06666666666666665	-0.015384615384615385	1.6577438365271278
0.07692307692307693	-0.015384615384615385	1.180529529520879
0.0871794871794872	-0.015384615384615385	0.804346555478096
0.09743589743589748	-0.015384615384615385	0.5242345691886197
0.1076923076923077	-0.015384615384615385	0.3267527246006351
0.11794871794871797	-0.015384615384615385	0.19471599646010945
0.1282051282051282	-0.015384615384615385	0.11089943996253454
0.13846153846153847	-0.015384615384615385	0.060343751495000764
0.14871794871794874	-0.015384615384615385	0.03135500785051111
0.15897435897435896	-0.015384615384615385	0.015549150821900693
0.16923076923076924	-0.015384615384615385	0.007354094158254284
0.17948717948717952	-0.015384615384615385	0.0033143458912562513
0.18974358974358974	-0.015384615384615385	0.0014217895868642145
0.2	-0.015384615384615385	0.0005797280589736998
-0.2	-0.005128205128205138	0.0006264310029722075
-0.18974358974358976	-0.005128205128205138	0.0015363290824520768
-0.1794871794871795	-0.005128205128205138	0.0035813498910713597
-0.16923076923076924	-0.005128205128205138	0.007946540637799772
-0.158974358974359	-0.005128205128205138	0.01680179179523076
-0.14871794871794874	-0.005128205128205138	0.03388097007201821
-0.13846153846153847	-0.005128205128205138	0.06520504948309551
-0.1282051282051282	-0.005128205128205138	0.11983350871057
-0.11794871794871796	-0.005128205128205138	0.21040233445518464
-0.1076923076923077	-0.005128205128205138	0.3530759531595546
-0.09743589743589745	-0.005128205128205138	0.5664669527138223
-0.08717948717948718	-0.005128205128205138	0.8691447855351149
-0.07692307692307691	-0.005128205128205138	1.2756330934287634
-0.06666666666666668	-0.005128205128205138	1.791291827456285
-0.056410256410256404	-0.005128205128205138	2.4070932980729753
-0.046153846153846156	-0.005128205128205138	3.095813702863006
-0.03589743589743591	-0.005128205128205138	3.8112996279597486
-0.025641025641025633	-0.005128205128205138	4.492021524134721
-0.015384615384615385	-0.005128205128205138	5.069080075436527
-0.005128205128205138	-0.005128205128205138	5.477445617215152
0.00512820512820511	-0.005128205128205138	5.477445617215153
0.015384615384615385	-0.005128205128205138	5.069080075436527
0.02564102564102566	-0.005128205128205138	4.492021524134718
0.03589743589743591	-0.005128205128205138	3.8112996279597486
0.046153846153846184	-0.005128205128205138	3.0958137028630044
0.056410256410256376	-0.005128205128205138	2.407093298072977
0.06666666666666665	-0.005128205128205138	1.7912918274562863
0.07692307692307693	-0.005128205128205138	1.275633093428763
0.0871794871794872	-0.005128205128205138	0.8691447855351141
0.09743589743589748	-0.005128205128205138	0.5664669527138216
0.1076923076923077	-0.005128205128205138	0.3530759531595546
0.11794871794871797	-0.005128205128205138	0.21040233445518447
0.1282051282051282	-0.005128205128205138	0.11983350871057
0.13846153846153847	-0.005128205128205138	0.06520504948309551
0.14871794871794874	-0.005128205128205138	0.03388097007201821
0.15897435897435896	-0.005128205128205138	0.016801791795230794
0.16923076923076924	-0.005128205128205138	0.007946540637799772
0.17948717948717952	-0.005128205128205138	0.003581349891071356
0.18974358974358974	-0.005128205128205138	0.0015363290824520813
0.2	-0.005128205128205138	0.0006264310029722075
-0.2	0.00512820512820511	0.0006264310029722077
-0.18974358974358976	0.00512820512820511	0.0015363290824520772
-0.1794871794871795	0.00512820512820511	0.0035813498910713605
-0.16923076923076924	0.00512820512820511	0.007946540637799773
-0.158974358974359	0.00512820512820511	0.016801791795230763
-0.14871794871794874	0.00512820512820511	0.033880970072018214
-0.13846153846153847	0.00512820512820511	0.06520504948309552
-0.1282051282051282	0.00512820512820511	0.11983350871057001
-0.11794871794871796	0.00512820512820511	0.2104023344551847
-0.1076923076923077	0.00512820512820511	0.35307595315955465
-0.09743589743589745	0.00512820512820511	0.5664669527138224
-0.08717948717948718	0.00512820512820511	0.8691447855351153
-0.07692307692307691	0.00512820512820511	1.275633093428764
-0.06666666666666668	0.00512820512820511	1.7912918274562857
-0.056410256410256404	0.00512820512820511	2.407093298072976
-0.046153846153846156	0.00512820512820511	3.0958137028630066
-0.03589743589743591	0.00512820512820511	3.8112996279597504
-0.025641025641025633	0.00512820512820511	4.492021524134722
-0.015384615384615385	0.00512820512820511	5.069080075436528
-0.005128205128205138	0.00512820512820511	5.477445617215153
0.00512820512820511	0.00512820512820511	5.477445617215156
0.015384615384615385	0.00512820512820511	5.069080075436528
0.02564102564102566	0.00512820512820511	4.49202152413472
0.03589743589743591	0.00512820512820511	3.8112996279597504
0.046153846153846184	0.00512820512820511	3.095813702863005
0.056410256410256376	0.00512820512820511	2.4070932980729776
0.06666666666666665	0.00512820512820511	1.7912918274562872
0.07692307692307693	0.00512820512820511	1.2756330934287632
0.0871794871794872	0.00512820512820511	0.8691447855351145
0.09743589743589748	0.00512820512820511	0.5664669527138216
0.1076923076923077	0.00512820512820511	0.35307595315955465
0.11794871794871797	0.00512820512820511	0.21040233445518453
0.1282051282051282	0.00512820512820511	0.11983350871057001
0.13846153846153847	0.00512820512820511	0.06520504948309552
0.14871794871794874	0.00512820512820511	0.033880970072018214
0.15897435897435896	0.00512820512820511	0.016801791795230798
0.16923076923076924	0.00512820512820511	0.007946540637799773
0.17948717948717952	0.00512820512820511	0.0035813498910713566
0.18974358974358974	0.00512820512820511	0.0015363290824520815
0.2	0.00512820512820511	0.0006264310029722077
-0.2	0.015384615384615385	0.0005797280589736998
-0.18974358974358976	0.015384615384615385	0.0014217895868642101
-0.1794871794871795	0.015384615384615385	0.003314345891256255
-0.16923076923076924	0.015384615384615385	0.007354094158254284
-0.158974358974359	0.015384615384615385	0.01554915082190066
-0.14871794871794874	0.015384615384615385	0.03135500785051111
-0.13846153846153847	0.015384615384615385	0.060343751495000764
-0.1282051282051282	0.015384615384615385	0.11089943996253454
-0.11794871794871796	0.015384615384615385	0.19471599646010965
-0.1076923076923077	0.015384615384615385	0.3267527246006351
-0.09743589743589745	0.015384615384615385	0.5242345691886202
-0.08717948717948718	0.015384615384615385	0.8043465554780965
-0.07692307692307691	0.015384615384615385	1.1805295295208795
-0.06666666666666668	0.015384615384615385	1.6577438365271262
-0.056410256410256404	0.015384615384615385	2.2276348374193695
-0.046153846153846156	0.015384615384615385	2.8650083734514276
-0.03589743589743591	0.015384615384615385	3.527151952890039
-0.025641025641025633	0.015384615384615385	4.157123301207742
-0.015384615384615385	0.015384615384615385	4.691159822824813
-0.005128205128205138	0.015384615384615385	5.069080075436527
0.00512820512820511	0.015384615384615385	5.069080075436528
0.015384615384615385	0.015384615384615385	4.691159822824813
0.02564102564102566	0.015384615384615385	4.15712330120774
0.03589743589743591	0.015384615384615385	3.527151952890039
0.046153846153846184	0.015384615384615385	2.8650083734514262
0.056410256410256376	0.015384615384615385	2.2276348374193717
0.06666666666666665	0.015384615384615385	1.6577438365271278
0.07692307692307693	0.015384615384615385	1.180529529520879
0.0871794871794872	0.015384615384615385	0.804346555478096
0.09743589743589748	0.015384615384615385	0.5242345691886197
0.1076923076923077	0.015384615384615385	0.3267527246006351
0.11794871794871797	0.015384615384615385	0.19471599646010945
0.1282051282051282	0.015384615384615385	0.11089943996253454
0.13846153846153847	0.015384615384615385	0.060343751495000764
0.14871794871794874	0.015384615384615385	0.03135500785051111
0.15897435897435896	0.015384615384615385	0.015549150821900693
0.16923076923076924	0.015384615384615385	0.007354094158254284
0.17948717948717952	0.015384615384615385	0.0033143458912562513
0.18974358974358974	0.015384615384615385	0.0014217895868642145
0.2	0.015384615384615385	0.0005797280589736998
-0.2	0.02564102564102566	0.0005137324485509225
-0.18974358974358976	0.02564102564102566	0.0012599346098186562
-0.1794871794871795	0.02564102564102566	0.0029370443671021458
-0.16923076923076924	0.02564102564102566	0.006516912094064094
-0.158974358974359	0.02564102564102566	0.013779052438420963
-0.14871794871794874	0.02564102564102566	0.027785587928748533
-0.13846153846153847	0.02564102564102566	0.05347428458983992
-0.1282051282051282	0.02564102564102566	0.09827476857983769
-0.11794871794871796	0.02564102564102566	0.17254973963235917
-0.1076923076923077	0.02564102564102566	0.2895555505402661
-0.09743589743589745	0.02564102564102566	0.4645562771639551
-0.08717948717948718	0.02564102564102566	0.7127806202114655
-0.07692307692307691	0.02564102564102566	1.046139334468445
-0.06666666666666668	0.02564102564102566	1.4690280848523083
-0.056410256410256404	0.02564102564102566	1.9740433152929493
-0.046153846153846156	0.02564102564102566	2.5388589426182495
-0.03589743589743591	0.02564102564102566	3.1256248186040825
-0.025641025641025633	0.02564102564102566	3.6838809151972294
-0.015384615384615385	0.02564102564102566	4.15712330120774
-0.005128205128205138	0.02564102564102566	4.492021524134718
0.00512820512820511	0.02564102564102566	4.49202152413472
0.015384615384615385	0.02564102564102566	4.15712330120774
0.02564102564102566	0.02564102564102566	3.683880915197228
0.03589743589743591	0.02564102564102566	3.1256248186040825
0.046153846153846184	0.02564102564102566	2.5388589426182486
0.056410256410256376	0.02564102564102566	1.9740433152929506
0.06666666666666665	0.02564102564102566	1.4690280848523098
0.07692307692307693	0.02564102564102566	1.0461393344684446
0.0871794871794872	0.02564102564102566	0.7127806202114649
0.09743589743589748	0.02564102564102566	0.46455627716395465
0.1076923076923077	0.02564102564102566	0.2895555505402661
0.11794871794871797	0.02564102564102566	0.172549739632359
0.1282051282051282	0.02564102564102566	0.09827476857983769
0.13846153846153847	0.02564102564102566	0.05347428458983992
0.14871794871794874	0.02564102564102566	0.027785587928748533
0.15897435897435896	0.02564102564102566	0.013779052438420989
0.16923076923076924	0.02564102564102566	0.006516912094064094
0.17948717948717952	0.02564102564102566	0.0029370443671021427
0.18974358974358974	0.02564102564102566	0.0012599346098186596
0.2	0.02564102564102566	0.0005137324485509225
-0.2	0.03589743589743591	0.0004358813241461795
-0.18974358974358976	0.03589743589743591	0.0010690038513518569
-0.1794871794871795	0.03589743589743591	0.0024919640396856573
-0.16923076923076924	0.03589743589743591	0.005529337850699036
-0.158974358974359	0.03589743589743591	0.01169097190430486
-0.14871794871794874	0.03589743589743591	0.0235749540304977
-0.13846153846153847	0.03589743589743591	0.045370780141559784
-0.1282051282051282	0.03589743589743591	0.08338218926907635
-0.11794871794871796	0.03589743589743591	0.14640151542729757
-0.1076923076923077	0.03589743589743591	0.245676240890314
-0.09743589743589745	0.03589743589743591	0.3941573202195207
-0.08717948717948718	0.03589743589743591	0.6047656935820607
-0.07692307692307691	0.03589743589743591	0.8876071574527182
-0.06666666666666668	0.03589743589743591	1.2464112567533887
-0.056410256410256404	0.03589743589743591	1.6748963718738419
-0.046153846153846156	0.03589743589743591	2.1541197190294263
-0.03589743589743591	0.03589743589743591	2.6519669694998167
-0.025641025641025633	0.03589743589743591	3.1256248186040847
-0.015384615384615385	0.03589743589743591	3.527151952890039
-0.005128205128205138	0.03589743589743591	3.8112996279597486
0.00512820512820511	0.03589743589743591	3.8112996279597504
0.015384615384615385	0.03589743589743591	3.527151952890039
0.02564102564102566	0.03589743589743591	3.1256248186040825
0.03589743589743591	0.03589743589743591	2.6519669694998167
0.046153846153846184	0.03589743589743591	2.1541197190294255
0.056410256410256376	0.03589743589743591	1.6748963718738437
0.06666666666666665	0.03589743589743591	1.2464112567533896
0.07692307692307693	0.03589743589743591	0.8876071574527179
0.0871794871794872	0.03589743589743591	0.60476569358206
0.09743589743589748	0.03589743589743591	0.39415732021952027
0.1076923076923077	0.03589743589743591	0.245676240890314
0.11794871794871797	0.03589743589743591	0.14640151542729746
0.1282051282051282	0.03589743589743591	0.08338218926907635
0.13846153846153847	0.03589743589743591	0.045370780141559784
0.14871794871794874	0.03589743589743591	0.0235749540304977
0.15897435897435896	0.03589743589743591	0.011690971904304882
0.16923076923076924	0.03589743589743591	0.005529337850699036
0.17948717948717952	0.03589743589743591	0.0024919640396856542
0.18974358974358974	0.03589743589743591	0.00106900385135186
0.2	0.03589743589743591	0.0004358813241461795
-0.2	0.046153846153846184	0.0003540543929463174
-0.18974358974358976	0.046153846153846184	0.000868322381990209
-0.1794871794871795	0.046153846153846184	0.0020241537465346153
-0.16923076923076924	0.046153846153846184	0.004491328826623002
-0.158974358974359	0.046153846153846184	0.009496254441823592
-0.14871794871794874	0.046153846153846184	0.01914928577028449
-0.13846153846153847	0.046153846153846184	0.036853434938941214
-0.1282051282051282	0.046153846153846184	0.06772905552222545
-0.11794871794871796	0.046153846153846184	0.11891791824888867
-0.1076923076923077	0.046153846153846184	0.1995560431503652
-0.09743589743589745	0.046153846153846184	0.3201631338737245
-0.08717948717948718	0.046153846153846184	0.4912345142003527
-0.07692307692307691	0.046153846153846184	0.7209788442354459
-0.06666666666666668	0.046153846153846184	1.0124255305861223
-0.056410256410256404	0.046153846153846184	1.3604721866746212
-0.046153846153846156	0.046153846153846184	1.7497321110249724
-0.03589743589743591	0.046153846153846184	2.1541197190294255
-0.025641025641025633	0.046153846153846184	2.538858942618249
-0.015384615384615385	0.046153846153846184	2.8650083734514262
-0.005128205128205138	0.046153846153846184	3.0958137028630044
0.00512820512820511	0.046153846153846184	3.095813702863005
0.015384615384615385	0.046153846153846184	2.8650083734514262
0.02564102564102566	0.046153846153846184	2.5388589426182486
0.03589743589743591	0.046153846153846184	2.1541197190294255
0.046153846153846184	0.046153846153846184	1.7497321110249713
0.056410256410256376	0.046153846153846184	1.3604721866746223
0.06666666666666665	0.046153846153846184	1.0124255305861232
0.07692307692307693	0.046153846153846184	0.7209788442354459
0.0871794871794872	0.046153846153846184	0.4912345142003522
0.09743589743589748	0.046153846153846184	0.320163133873724
0.1076923076923077	0.046153846153846184	0.1995560431503652
0.11794871794871797	0.046153846153846184	0.11891791824888857
0.1282051282051282	0.046153846153846184	0.06772905552222545
0.13846153846153847	0.046153846153846184	0.036853434938941214
0.14871794871794874	0.046153846153846184	0.01914928577028449
0.15897435897435896	0.046153846153846184	0.00949625444182361
0.16923076923076924	0.046153846153846184	0.004491328826623002
0.17948717948717952	0.046153846153846184	0.002024153746534613
0.18974358974358974	0.046153846153846184	0.0008683223819902116
0.2	0.046153846153846184	0.0003540543929463174
-0.2	0.056410256410256376	0.0002752885148180024
-0.18974358974358976	0.056410256410256376	0.000675148179724911
-0.1794871794871795	0.056410256410256376	0.0015738437080522185
-0.16923076923076924	0.056410256410256376	0.003492150547692242
-0.158974358974359	0.056410256410256376	0.007383638880650317
-0.14871794871794874	0.056410256410256376	0.014889176760832953
-0.13846153846153847	0.056410256410256376	0.028654713999894537
-0.1282051282051282	0.056410256410256376	0.05266148782841534
-0.11794871794871796	0.056410256410256376	0.09246245139782469
-0.1076923076923077	0.056410256410256376	0.15516114991447277
-0.09743589743589745	0.056410256410256376	0.24893698646167747
-0.08717948717948718	0.056410256410256376	0.38195040800429236
-0.07692307692307691	0.056410256410256376	0.56058390800667
-0.06666666666666668	0.056410256410256376	0.7871929461446908
-0.056410256410256404	0.056410256410256376	1.0578102550972799
-0.046153846153846156	0.056410256410256376	1.360472186674623
-0.03589743589743591	0.056410256410256376	1.6748963718738437
-0.025641025641025633	0.056410256410256376	1.9740433152929515
-0.015384615384615385	0.056410256410256376	2.2276348374193717
-0.005128205128205138	0.056410256410256376	2.407093298072977
0.00512820512820511	0.056410256410256376	2.4070932980729776
0.015384615384615385	0.056410256410256376	2.2276348374193717
0.02564102564102566	0.056410256410256376	1.9740433152929506
0.03589743589743591	0.056410256410256376	1.6748963718738437
0.046153846153846184	0.056410256410256376	1.3604721866746223
0.056410256410256376	0.056410256410256376	1.0578102550972808
0.06666666666666665	0.056410256410256376	0.7871929461446915
0.07692307692307693	0.056410256410256376	0.5605839080066697
0.0871794871794872	0.056410256410256376	0.38195040800429203
0.09743589743589748	0.056410256410256376	0.2489369864616773
0.1076923076923077	0.056410256410256376	0.15516114991447277
0.11794871794871797	0.056410256410256376	0.09246245139782461
0.1282051282051282	0.056410256410256376	0.05266148782841534
0.13846153846153847	0.056410256410256376	0.028654713999894537
0.14871794871794874	0.056410256410256376	0.014889176760832953
0.15897435897435896	0.056410256410256376	0.007383638880650339
0.16923076923076924	0.056410256410256376	0.003492150547692242
0.17948717948717952	0.056410256410256376	0.0015738437080522157
0.18974358974358974	0.056410256410256376	0.000675148179724913
0.2	0.056410256410256376	0.0002752885148180024
-0.2	0.06666666666666665	0.00020486204966830323
-0.18974358974358976	0.06666666666666665	0.0005024264816122447
-0.1794871794871795	0.06666666666666665	0.0011712106772863288
-0.16923076923076924	0.06666666666666665	0.002598761228464217
-0.158974358974359	0.06666666666666665	0.005494698520570768
-0.14871794871794874	0.06666666666666665	0.011080110883356187
-0.13846153846153847	0.06666666666666665	0.02132404051276294
-0.1282051282051282	0.06666666666666665	0.03918921333221592
-0.11794871794871796	0.06666666666666665	0.06880798250241983
-0.1076923076923077	0.06666666666666665	0.1154666086283492
-0.09743589743589745	0.06666666666666665	0.1852519757989373
-0.08717948717948718	0.06666666666666665	0.2842368614874272
-0.07692307692307691	0.06666666666666665	0.41717093966393104
-0.06666666666666668	0.06666666666666665	0.5858070778515668
-0.056410256410256404	0.06666666666666665	0.7871929461446908
-0.046153846153846156	0.06666666666666665	1.0124255305861236
-0.03589743589743591	0.06666666666666665	1.2464112567533896
-0.025641025641025633	0.06666666666666665	1.4690280848523105
-0.015384615384615385	0.06666666666666665	1.6577438365271278
-0.005128205128205138	0.06666666666666665	1.7912918274562863
0.00512820512820511	0.06666666666666665	1.7912918274562872
0.015384615384615385	0.06666666666666665	1.6577438365271278
0.02564102564102566	0.06666666666666665	1.4690280848523098
0.03589743589743591	0.06666666666666665	1.2464112567533896
0.046153846153846184	0.06666666666666665	1.0124255305861232
0.056410256410256376	0.06666666666666665	0.7871929461446915
0.06666666666666665	0.06666666666666665	0.5858070778515673
0.07692307692307693	0.06666666666666665	0.41717093966393065
0.0871794871794872	0.06666666666666665	0.28423686148742705
0.09743589743589748	0.06666666666666665	0.1852519757989371
0.1076923076923077	0.06666666666666665	0.1154666086283492
0.11794871794871797	0.06666666666666665	0.0688079825024198
0.1282051282051282	0.06666666666666665	0.03918921333221592
0.13846153846153847	0.06666666666666665	0.02132404051276294
0.14871794871794874	0.06666666666666665	0.011080110883356187
0.15897435897435896	0.06666666666666665	0.005494698520570784
0.16923076923076924	0.06666666666666665	0.002598761228464217
0.17948717948717952	0.06666666666666665	0.0011712106772863275
0.18974358974358974	0.06666666666666665	0.0005024264816122467
0.2	0.06666666666666665	0.00020486204966830323
-0.2	0.07692307692307693	0.00014588846224773604
-0.18974358974358976	0.07692307692307693	0.000357793094980889
-0.1794871794871795	0.07692307692307693	0.0008340545501428163
-0.16923076923076924	0.07692307692307693	0.001850656478266906
-0.158974358974359	0.07692307692307693	0.0039129410204520034
-0.14871794871794874	0.07692307692307693	0.007890482111862523
-0.13846153846153847	0.07692307692307693	0.015185494259929494
-0.1282051282051282	0.07692307692307693	0.027907824211426104
-0.11794871794871796	0.07692307692307693	0.049000245647743856
-0.1076923076923077	0.07692307692307693	0.08222726464479659
-0.09743589743589745	0.07692307692307693	0.13192353547873012
-0.08717948717948718	0.07692307692307693	0.2024136666779594
-0.07692307692307691	0.07692307692307693	0.29708004474501
-0.06666666666666668	0.07692307692307693	0.4171709396639305
-0.056410256410256404	0.07692307692307693	0.5605839080066695
-0.046153846153846156	0.07692307692307693	0.7209788442354459
-0.03589743589743591	0.07692307692307693	0.8876071574527179
-0.025641025641025633	0.07692307692307693	1.0461393344684449
-0.015384615384615385	0.07692307692307693	1.180529529520879
-0.005128205128205138	0.07692307692307693	1.275633093428763
0.00512820512820511	0.07692307692307693	1.2756330934287632
0.015384615384615385	0.07692307692307693	1.180529529520879
0.02564102564102566	0.07692307692307693	1.0461393344684446
0.03589743589743591	0.07692307692307693	0.8876071574527179
0.046153846153846184	0.07692307692307693	0.7209788442354459
0.056410256410256376	0.07692307692307693	0.5605839080066697
0.06666666666666665	0.07692307692307693	0.41717093966393065
0.07692307692307693	0.07692307692307693	0.2970800447450099
0.0871794871794872	0.07692307692307693	0.20241366667795924
0.09743589743589748	0.07692307692307693	0.13192353547872993
0.1076923076923077	0.07692307692307693	0.08222726464479659
0.11794871794871797	0.07692307692307693	0.04900024564774378
0.1282051282051282	0.07692307692307693	0.027907824211426104
0.13846153846153847	0.07692307692307693	0.015185494259929494
0.14871794871794874	0.07692307692307693	0.007890482111862523
0.15897435897435896	0.07692307692307693	0.003912941020452015
0.16923076923076924	0.07692307692307693	0.001850656478266906
0.17948717948717952	0.07692307692307693	0.0008340545501428153
0.18974358974358974	0.07692307692307693	0.0003577930949808903
0.2	0.07692307692307693	0.00014588846224773604
-0.2	0.0871794871794872	0.00009940020910835462
-0.18974358974358976	0.0871794871794872	0.00024378013114040932
-0.1794871794871795	0.0871794871794872	0.0005682779529966359
-0.16923076923076924	0.0871794871794872	0.0012609334425301073
-0.158974358974359	0.0871794871794872	0.0026660583686262244
-0.14871794871794874	0.0871794871794872	0.005376131599447552
-0.13846153846153847	0.0871794871794872	0.010346543390713774
-0.1282051282051282	0.0871794871794872	0.01901482488494736
-0.11794871794871796	0.0871794871794872	0.033386016883744755
-0.1076923076923077	0.0871794871794872	0.05602504251653131
-0.09743589743589745	0.0871794871794872	0.0898852918925923
-0.08717948717948718	0.0871794871794872	0.1379133105126013
-0.07692307692307691	0.0871794871794872	0.20241366667795932
-0.06666666666666668	0.0871794871794872	0.2842368614874268
-0.056410256410256404	0.0871794871794872	0.38195040800429175
-0.046153846153846156	0.0871794871794872	0.49123451420035247
-0.03589743589743591	0.0871794871794872	0.60476569358206
-0.025641025641025633	0.0871794871794872	0.7127806202114654
-0.015384615384615385	0.0871794871794872	0.804346555478096
-0.005128205128205138	0.0871794871794872	0.8691447855351141
0.00512820512820511	0.0871794871794872	0.8691447855351145
0.015384615384615385	0.0871794871794872	0.804346555478096
0.02564102564102566	0.0871794871794872	0.7127806202114649
0.03589743589743591	0.0871794871794872	0.60476569358206
0.046153846153846184	0.0871794871794872	0.4912345142003522
0.056410256410256376	0.0871794871794872	0.38195040800429203
0.06666666666666665	0.0871794871794872	0.28423686148742705
0.07692307692307693	0.0871794871794872	0.20241366667795924
0.0871794871794872	0.0871794871794872	0.13791331051260117
0.09743589743589748	0.0871794871794872	0.08988529189259226
0.1076923076923077	0.0871794871794872	0.05602504251653131
0.11794871794871797	0.0871794871794872	0.03338601688374473
0.1282051282051282	0.0871794871794872	0.01901482488494736
0.13846153846153847	0.0871794871794872	0.010346543390713774
0.14871794871794874	0.0871794871794872	0.005376131599447552
0.15897435897435896	0.0871794871794872	0.002666058368626227
0.16923076923076924	0.0871794871794872	0.0012609334425301073
0.17948717948717952	0.0871794871794872	0.0005682779529966357
0.18974358974358974	0.0871794871794872	0.00024378013114041024
0.2	0.0871794871794872	0.00009940020910835462
-0.2	0.09743589743589748	0.0000647842965750053
-0.18974358974358976	0.09743589743589748	0.00015888421620600542
-0.1794871794871795	0.09743589743589748	0.0003703763581004046
-0.16923076923076924	0.09743589743589748	0.0008218160387687461
-0.158974358974359	0.09743589743589748	0.0017376091819995888
-0.14871794871794874	0.09743589743589748	0.0035039051435516015
-0.13846153846153847	0.09743589743589748	0.006743381543790177
-0.1282051282051282	0.09743589743589748	0.01239295234605985
-0.11794871794871796	0.09743589743589748	0.021759407134616028
-0.1076923076923077	0.09743589743589748	0.03651443998534997
-0.09743589743589745	0.09743589743589748	0.058582929150107724
-0.08717948717948718	0.09743589743589748	0.0898852918925923
-0.07692307692307691	0.09743589743589748	0.13192353547872998
-0.06666666666666668	0.09743589743589748	0.1852519757989369
-0.056410256410256404	0.09743589743589748	0.24893698646167706
-0.046153846153846156	0.09743589743589748	0.3201631338737243
-0.03589743589743591	0.09743589743589748	0.39415732021952027
-0.025641025641025633	0.09743589743589748	0.4645562771639547
-0.015384615384615385	0.09743589743589748	0.5242345691886197
-0.005128205128205138	0.09743589743589748	0.5664669527138216
0.00512820512820511	0.09743589743589748	0.5664669527138216
0.015384615384615385	0.09743589743589748	0.5242345691886197
0.02564102564102566	0.09743589743589748	0.46455627716395465
0.03589743589743591	0.09743589743589748	0.39415732021952027
0.046153846153846184	0.09743589743589748	0.320163133873724
0.056410256410256376	0.09743589743589748	0.2489369864616773
0.06666666666666665	0.09743589743589748	0.1852519757989371
0.07692307692307693	0.09743589743589748	0.13192353547872993
0.0871794871794872	0.09743589743589748	0.08988529189259226
0.09743589743589748	0.09743589743589748	0.058582929150107634
0.1076923076923077	0.09743589743589748	0.03651443998534997
0.11794871794871797	0.09743589743589748	0.02175940713461601
0.1282051282051282	0.09743589743589748	0.01239295234605985
0.13846153846153847	0.09743589743589748	0.006743381543790177
0.14871794871794874	0.09743589743589748	0.0035039051435516015
0.15897435897435896	0.09743589743589748	0.0017376091819995935
0.16923076923076924	0.09743589743589748	0.0008218160387687461
0.17948717948717952	0.09743589743589748	0.00037037635810040383
0.18974358974358974	0.09743589743589748	0.00015888421620600604
0.2	0.09743589743589748	0.0000647842965750053
-0.2	0.1076923076923077	0.0000403797205704727
-0.18974358974358976	0.1076923076923077	0.00009903171899117814
-0.1794871794871795	0.1076923076923077	0.00023085368888258934
-0.16923076923076924	0.1076923076923077	0.0005122337319414188
-0.158974358974359	0.1076923076923077	0.001083042912237181
-0.14871794871794874	0.1076923076923077	0.0021839661473864484
-0.13846153846153847	0.1076923076923077	0.004203115212080353
-0.1282051282051282	0.1076923076923077	0.007724463785721662
-0.11794871794871796	0.1076923076923077	0.013562527129667653
-0.1076923076923077	0.1076923076923077	0.022759263607788953
-0.09743589743589745	0.1076923076923077	0.03651443998535001
-0.08717948717948718	0.1076923076923077	0.05602504251653139
-0.07692307692307691	0.1076923076923077	0.08222726464479665
-0.06666666666666668	0.1076923076923077	0.11546660862834913
-0.056410256410256404	0.1076923076923077	0.1551611499144727
-0.046153846153846156	0.1076923076923077	0.1995560431503652
-0.03589743589743591	0.1076923076923077	0.245676240890314
-0.025641025641025633	0.1076923076923077	0.28955555054026616
-0.015384615384615385	0.1076923076923077	0.3267527246006351
-0.005128205128205138	0.1076923076923077	0.3530759531595546
0.00512820512820511	0.1076923076923077	0.35307595315955465
0.015384615384615385	0.1076923076923077	0.3267527246006351
0.02564102564102566	0.1076923076923077	0.2895555505402661
0.03589743589743591	0.1076923076923077	0.245676240890314
0.046153846153846184	0.1076923076923077	0.1995560431503652
0.056410256410256376	0.1076923076923077	0.15516114991447277
0.06666666666666665	0.1076923076923077	0.1154666086283492
0.07692307692307693	0.1076923076923077	0.08222726464479659
0.0871794871794872	0.1076923076923077	0.05602504251653131
0.09743589743589748	0.1076923076923077	0.03651443998534997
0.1076923076923077	0.1076923076923077	0.022759263607788953
0.11794871794871797	0.1076923076923077	0.013562527129667653
0.1282051282051282	0.1076923076923077	0.007724463785721662
0.13846153846153847	0.1076923076923077	0.004203115212080353
0.14871794871794874	0.1076923076923077	0.0021839661473864484
0.15897435897435896	0.1076923076923077	0.0010830429122371831
0.16923076923076924	0.1076923076923077	0.0005122337319414188
0.17948717948717952	0.1076923076923077	0.00023085368888258885
0.18974358974358974	0.1076923076923077	0.0000990317189911785
0.2	0.1076923076923077	0.0000403797205704727
-0.2	0.11794871794871797	0.000024062775719070722
-0.18974358974358976	0.11794871794871797	0.00005901422816930752
-0.1794871794871795	0.11794871794871797	0.00013756857306149628
-0.16923076923076924	0.11794871794871797	0.0003052464265060333
-0.158974358974359	0.11794871794871797	0.0006453986883294431
-0.14871794871794874	0.11794871794871797	0.0013014524825868026
-0.13846153846153847	0.11794871794871797	0.0025046884238139255
-0.1282051282051282	0.11794871794871797	0.0046031036619362245
-0.11794871794871796	0.11794871794871797	0.008082077931555746
-0.1076923076923077	0.11794871794871797	0.013562527129667653
-0.09743589743589745	0.11794871794871797	0.021759407134616052
-0.08717948717948718	0.11794871794871797	0.03338601688374476
-0.07692307692307691	0.11794871794871797	0.04900024564774383
-0.06666666666666668	0.11794871794871797	0.06880798250241975
-0.056410256410256404	0.11794871794871797	0.09246245139782457
-0.046153846153846156	0.11794871794871797	0.11891791824888867
-0.03589743589743591	0.11794871794871797	0.14640151542729746
-0.025641025641025633	0.11794871794871797	0.17254973963235912
-0.015384615384615385	0.11794871794871797	0.19471599646010945
-0.005128205128205138	0.11794871794871797	0.21040233445518447
0.00512820512820511	0.11794871794871797	0.21040233445518453
0.015384615384615385	0.11794871794871797	0.19471599646010945
0.02564102564102566	0.11794871794871797	0.172549739632359
0.03589743589743591	0.11794871794871797	0.14640151542729746
0.046153846153846184	0.11794871794871797	0.11891791824888857
0.056410256410256376	0.11794871794871797	0.09246245139782461
0.06666666666666665	0.11794871794871797	0.0688079825024198
0.07692307692307693	0.11794871794871797	0.04900024564774378
0.0871794871794872	0.11794871794871797	0.03338601688374473
0.09743589743589748	0.11794871794871797	0.02175940713461601
0.1076923076923077	0.11794871794871797	0.013562527129667653
0.11794871794871797	0.11794871794871797	0.00808207793155574
0.1282051282051282	0.11794871794871797	0.0046031036619362245
0.13846153846153847	0.11794871794871797	0.0025046884238139255
0.14871794871794874	0.11794871794871797	0.0013014524825868026
0.15897435897435896	0.11794871794871797	0.0006453986883294437
0.16923076923076924	0.11794871794871797	0.0003052464265060333
0.17948717948717952	0.11794871794871797	0.00013756857306149598
0.18974358974358974	0.11794871794871797	0.00005901422816930775
0.2	0.11794871794871797	0.000024062775719070722
-0.2	0.1282051282051282	0.000013704823433629458
-0.18974358974358976	0.1282051282051282	0.00003361123365710843
-0.1794871794871795	0.1282051282051282	0.00007835143484007715
-0.16923076923076924	0.1282051282051282	0.00017385144705878925
-0.158974358974359	0.1282051282051282	0.0003675833233503888
-0.14871794871794874	0.1282051282051282	0.0007412352045061439
-0.13846153846153847	0.1282051282051282	0.001426531710446875
-0.1282051282051282	0.1282051282051282	0.002621672730944832
-0.11794871794871796	0.1282051282051282	0.004603103661936229
-0.1076923076923077	0.1282051282051282	0.007724463785721662
-0.09743589743589745	0.1282051282051282	0.012392952346059864
-0.08717948717948718	0.1282051282051282	0.01901482488494738
-0.07692307692307691	0.1282051282051282	0.02790782421142613
-0.06666666666666668	0.1282051282051282	0.03918921333221588
-0.056410256410256404	0.1282051282051282	0.052661487828415295
-0.046153846153846156	0.1282051282051282	0.06772905552222551
-0.03589743589743591	0.1282051282051282	0.08338218926907635
-0.025641025641025633	0.1282051282051282	0.09827476857983777
-0.015384615384615385	0.1282051282051282	0.11089943996253454
-0.005128205128205138	0.1282051282051282	0.11983350871057
0.00512820512820511	0.1282051282051282	0.11983350871057001
0.015384615384615385	0.1282051282051282	0.11089943996253454
0.02564102564102566	0.1282051282051282	0.09827476857983769
0.03589743589743591	0.1282051282051282	0.08338218926907635
0.046153846153846184	0.1282051282051282	0.06772905552222545
0.056410256410256376	0.1282051282051282	0.05266148782841534
0.06666666666666665	0.1282051282051282	0.03918921333221592
0.07692307692307693	0.1282051282051282	0.027907824211426104
0.0871794871794872	0.1282051282051282	0.01901482488494736
0.09743589743589748	0.1282051282051282	0.01239295234605985
0.1076923076923077	0.1282051282051282	0.007724463785721662
0.11794871794871797	0.1282051282051282	0.0046031036619362245
0.1282051282051282	0.1282051282051282	0.002621672730944832
0.13846153846153847	0.1282051282051282	0.001426531710446875
0.14871794871794874	0.1282051282051282	0.0007412352045061439
0.15897435897435896	0.1282051282051282	0.00036758332335039013
0.16923076923076924	0.1282051282051282	0.00017385144705878925
0.17948717948717952	0.1282051282051282	0.00007835143484007699
0.18974358974358974	0.1282051282051282	0.000033611233657108555
0.2	0.1282051282051282	0.000013704823433629458
-0.2	0.13846153846153847	7.457210422714369e-6
-0.18974358974358976	0.13846153846153847	0.000018288892459061637
-0.1794871794871795	0.13846153846153847	0.00004263339395459201
-0.16923076923076924	0.13846153846153847	0.00009459784938414488
-0.158974358974359	0.13846153846153847	0.00020001324375899427
-0.14871794871794874	0.13846153846153847	0.00040332857402323855
-0.13846153846153847	0.13846153846153847	0.0007762192042090204
-0.1282051282051282	0.13846153846153847	0.001426531710446875
-0.11794871794871796	0.13846153846153847	0.002504688423813928
-0.1076923076923077	0.13846153846153847	0.004203115212080353
-0.09743589743589745	0.13846153846153847	0.0067433815437901905
-0.08717948717948718	0.13846153846153847	0.010346543390713784
-0.07692307692307691	0.13846153846153847	0.015185494259929508
-0.06666666666666668	0.13846153846153847	0.021324040512762935
-0.056410256410256404	0.13846153846153847	0.028654713999894534
-0.046153846153846156	0.13846153846153847	0.03685343493894124
-0.03589743589743591	0.13846153846153847	0.045370780141559784
-0.025641025641025633	0.13846153846153847	0.05347428458983995
-0.015384615384615385	0.13846153846153847	0.060343751495000764
-0.005128205128205138	0.13846153846153847	0.06520504948309551
0.00512820512820511	0.13846153846153847	0.06520504948309552
0.015384615384615385	0.13846153846153847	0.060343751495000764
0.02564102564102566	0.13846153846153847	0.05347428458983992
0.03589743589743591	0.13846153846153847	0.045370780141559784
0.046153846153846184	0.13846153846153847	0.036853434938941214
0.056410256410256376	0.13846153846153847	0.028654713999894537
0.06666666666666665	0.13846153846153847	0.02132404051276294
0.07692307692307693	0.13846153846153847	0.015185494259929494
0.0871794871794872	0.13846153846153847	0.010346543390713774
0.09743589743589748	0.13846153846153847	0.006743381543790177
0.1076923076923077	0.13846153846153847	0.004203115212080353
0.11794871794871797	0.13846153846153847	0.0025046884238139255
0.1282051282051282	0.13846153846153847	0.001426531710446875
0.13846153846153847	0.13846153846153847	0.0007762192042090204
0.14871794871794874	0.13846153846153847	0.00040332857402323855
0.15897435897435896	0.13846153846153847	0.00020001324375899503
0.16923076923076924	0.13846153846153847	0.00009459784938414488
0.17948717948717952	0.13846153846153847	0.00004263339395459191
0.18974358974358974	0.13846153846153847	0.0000182888924590617
0.2	0.13846153846153847	7.457210422714369e-6
-0.2	0.14871794871794874	3.874815296601066e-6
-0.18974358974358976	0.14871794871794874	9.503028108528172e-6
-0.1794871794871795	0.14871794871794874	0.000022152590268619767
-0.16923076923076924	0.14871794871794874	0.00004915366109326259
-0.158974358974359	0.14871794871794874	0.00010392818929709768
-0.14871794871794874	0.14871794871794874	0.00020957216433389628
-0.13846153846153847	0.14871794871794874	0.00040332857402323855
-0.1282051282051282	0.14871794871794874	0.0007412352045061439
-0.11794871794871796	0.14871794871794874	0.001301452482586805
-0.1076923076923077	0.14871794871794874	0.0021839661473864484
-0.09743589743589745	0.14871794871794874	0.003503905143551602
-0.08717948717948718	0.14871794871794874	0.005376131599447558
-0.07692307692307691	0.14871794871794874	0.007890482111862523
-0.06666666666666668	0.14871794871794874	0.011080110883356175
-0.056410256410256404	0.14871794871794874	0.01488917676083294
-0.046153846153846156	0.14871794871794874	0.01914928577028451
-0.03589743589743591	0.14871794871794874	0.0235749540304977
-0.025641025641025633	0.14871794871794874	0.027785587928748568
-0.015384615384615385	0.14871794871794874	0.03135500785051111
-0.005128205128205138	0.14871794871794874	0.03388097007201821
0.00512820512820511	0.14871794871794874	0.033880970072018214
0.015384615384615385	0.14871794871794874	0.03135500785051111
0.02564102564102566	0.14871794871794874	0.027785587928748533
0.03589743589743591	0.14871794871794874	0.0235749540304977
0.046153846153846184	0.14871794871794874	0.01914928577028449
0.056410256410256376	0.14871794871794874	0.014889176760832953
0.06666666666666665	0.14871794871794874	0.011080110883356187
0.07692307692307693	0.14871794871794874	0.007890482111862523
0.0871794871794872	0.14871794871794874	0.005376131599447552
0.09743589743589748	0.14871794871794874	0.0035039051435516015
0.1076923076923077	0.14871794871794874	0.0021839661473864484
0.11794871794871797	0.14871794871794874	0.0013014524825868026
0.1282051282051282	0.14871794871794874	0.0007412352045061439
0.13846153846153847	0.14871794871794874	0.00040332857402323855
0.14871794871794874	0.14871794871794874	0.00020957216433389628
0.15897435897435896	0.14871794871794874	0.00010392818929709788
0.16923076923076924	0.14871794871794874	0.00004915366109326259
0.17948717948717952	0.14871794871794874	0.000022152590268619763
0.18974358974358974	0.14871794871794874	9.503028108528207e-6
0.2	0.14871794871794874	3.874815296601066e-6
-0.2	0.15897435897435896	1.921545921503438e-6
-0.18974358974358976	0.15897435897435896	4.712612990841835e-6
-0.1794871794871795	0.15897435897435896	0.00001098561253196828
-0.16923076923076924	0.15897435897435896	0.00002437561787359828
-0.158974358974359	0.15897435897435896	0.00005153866003580914
-0.14871794871794874	0.15897435897435896	0.00010392818929709788
-0.13846153846153847	0.15897435897435896	0.00020001324375899503
-0.1282051282051282	0.15897435897435896	0.00036758332335039013
-0.11794871794871796	0.15897435897435896	0.0006453986883294448
-0.1076923076923077	0.15897435897435896	0.0010830429122371831
-0.09743589743589745	0.15897435897435896	0.0017376091819995938
-0.08717948717948718	0.15897435897435896	0.0026660583686262326
-0.07692307692307691	0.15897435897435896	0.003912941020452015
-0.06666666666666668	0.15897435897435896	0.0054946985205707784
-0.056410256410256404	0.15897435897435896	0.007383638880650332
-0.046153846153846156	0.15897435897435896	0.00949625444182362
-0.03589743589743591	0.15897435897435896	0.011690971904304882
-0.025641025641025633	0.15897435897435896	0.013779052438421004
-0.015384615384615385	0.15897435897435896	0.015549150821900693
-0.005128205128205138	0.15897435897435896	0.016801791795230794
0.00512820512820511	0.15897435897435896	0.016801791795230798
0.015384615384615385	0.15897435897435896	0.015549150821900693
0.02564102564102566	0.15897435897435896	0.013779052438420989
0.03589743589743591	0.15897435897435896	0.011690971904304882
0.046153846153846184	0.15897435897435896	0.00949625444182361
0.056410256410256376	0.15897435897435896	0.007383638880650339
0.06666666666666665	0.15897435897435896	0.005494698520570784
0.07692307692307693	0.15897435897435896	0.003912941020452015
0.0871794871794872	0.15897435897435896	0.002666058368626227
0.09743589743589748	0.15897435897435896	0.0017376091819995935
0.1076923076923077	0.15897435897435896	0.0010830429122371831
0.11794871794871797	0.15897435897435896	0.0006453986883294437
0.1282051282051282	0.15897435897435896	0.00036758332335039013
0.13846153846153847	0.15897435897435896	0.00020001324375899503
0.14871794871794874	0.15897435897435896	0.00010392818929709788
0.15897435897435896	0.15897435897435896	0.00005153866003580923
0.16923076923076924	0.15897435897435896	0.00002437561787359828
0.17948717948717952	0.15897435897435896	0.000010985612531968278
0.18974358974358974	0.15897435897435896	4.712612990841844e-6
0.2	0.15897435897435896	1.921545921503438e-6
-0.2	0.16923076923076924	9.088103780074081e-7
-0.18974358974358976	0.16923076923076924	2.2288676766353963e-6
-0.1794871794871795	0.16923076923076924	5.195732543310519e-6
-0.16923076923076924	0.16923076923076924	0.00001152864172849764
-0.158974358974359	0.16923076923076924	0.000024375617873598236
-0.14871794871794874	0.16923076923076924	0.00004915366109326259
-0.13846153846153847	0.16923076923076924	0.00009459784938414488
-0.1282051282051282	0.16923076923076924	0.00017385144705878925
-0.11794871794871796	0.16923076923076924	0.0003052464265060338
-0.1076923076923077	0.16923076923076924	0.0005122337319414188
-0.09743589743589745	0.16923076923076924	0.0008218160387687462
-0.08717948717948718	0.16923076923076924	0.0012609334425301084
-0.07692307692307691	0.16923076923076924	0.001850656478266906
-0.06666666666666668	0.16923076923076924	0.002598761228464214
-0.056410256410256404	0.16923076923076924	0.0034921505476922412
-0.046153846153846156	0.16923076923076924	0.0044913288266230054
-0.03589743589743591	0.16923076923076924	0.005529337850699036
-0.025641025641025633	0.16923076923076924	0.006516912094064101
-0.015384615384615385	0.16923076923076924	0.007354094158254284
-0.005128205128205138	0.16923076923076924	0.007946540637799772
0.00512820512820511	0.16923076923076924	0.007946540637799773
0.015384615384615385	0.16923076923076924	0.007354094158254284
0.02564102564102566	0.16923076923076924	0.006516912094064094
0.03589743589743591	0.16923076923076924	0.005529337850699036
0.046153846153846184	0.16923076923076924	0.004491328826623002
0.056410256410256376	0.16923076923076924	0.003492150547692242
0.06666666666666665	0.16923076923076924	0.002598761228464217
0.07692307692307693	0.16923076923076924	0.001850656478266906
0.0871794871794872	0.16923076923076924	0.0012609334425301073
0.09743589743589748	0.16923076923076924	0.0008218160387687461
0.1076923076923077	0.16923076923076924	0.0005122337319414188
0.11794871794871797	0.16923076923076924	0.0003052464265060333
0.1282051282051282	0.16923076923076924	0.00017385144705878925
0.13846153846153847	0.16923076923076924	0.00009459784938414488
0.14871794871794874	0.16923076923076924	0.00004915366109326259
0.15897435897435896	0.16923076923076924	0.00002437561787359828
0.16923076923076924	0.16923076923076924	0.00001152864172849764
0.17948717948717952	0.16923076923076924	5.195732543310518e-6
0.18974358974358974	0.16923076923076924	2.2288676766354047e-6
0.2	0.16923076923076924	9.088103780074081e-7
-0.2	0.17948717948717952	4.09582999273823e-7
-0.18974358974358976	0.17948717948717952	1.0045069137330666e-6
-0.1794871794871795	0.17948717948717952	2.3416146756374123e-6
-0.16923076923076924	0.17948717948717952	5.195732543310518e-6
-0.158974358974359	0.17948717948717952	0.00001098561253196824
-0.14871794871794874	0.17948717948717952	0.000022152590268619763
-0.13846153846153847	0.17948717948717952	0.00004263339395459191
-0.1282051282051282	0.17948717948717952	0.00007835143484007699
-0.11794871794871796	0.17948717948717952	0.00013756857306149623
-0.1076923076923077	0.17948717948717952	0.00023085368888258885
-0.09743589743589745	0.17948717948717952	0.00037037635810040453
-0.08717948717948718	0.17948717948717952	0.0005682779529966358
-0.07692307692307691	0.17948717948717952	0.000834054550142816
-0.06666666666666668	0.17948717948717952	0.0011712106772863273
-0.056410256410256404	0.17948717948717952	0.001573843708052214
-0.046153846153846156	0.17948717948717952	0.002024153746534613
-0.03589743589743591	0.17948717948717952	0.0024919640396856542
-0.025641025641025633	0.17948717948717952	0.002937044367102143
-0.015384615384615385	0.17948717948717952	0.0033143458912562513
-0.005128205128205138	0.17948717948717952	0.003581349891071356
0.00512820512820511	0.17948717948717952	0.0035813498910713566
0.015384615384615385	0.17948717948717952	0.0033143458912562513
0.02564102564102566	0.17948717948717952	0.0029370443671021427
0.03589743589743591	0.17948717948717952	0.0024919640396856542
0.046153846153846184	0.17948717948717952	0.002024153746534613
0.056410256410256376	0.17948717948717952	0.0015738437080522157
0.06666666666666665	0.17948717948717952	0.0011712106772863275
0.07692307692307693	0.17948717948717952	0.0008340545501428153
0.0871794871794872	0.17948717948717952	0.0005682779529966357
0.09743589743589748	0.17948717948717952	0.00037037635810040383
0.1076923076923077	0.17948717948717952	0.00023085368888258885
0.11794871794871797	0.17948717948717952	0.00013756857306149598
0.1282051282051282	0.17948717948717952	0.00007835143484007699
0.13846153846153847	0.17948717948717952	0.00004263339395459191
0.14871794871794874	0.17948717948717952	0.000022152590268619763
0.15897435897435896	0.17948717948717952	0.000010985612531968278
0.16923076923076924	0.17948717948717952	5.195732543310518e-6
0.17948717948717952	0.17948717948717952	2.3416146756374115e-6
0.18974358974358974	0.17948717948717952	1.0045069137330704e-6
0.2	0.17948717948717952	4.09582999273823e-7
-0.2	0.18974358974358974	1.7570309872015435e-7
-0.18974358974358976	0.18974358974358974	4.309138263590977e-7
-0.1794871794871795	0.18974358974358974	1.0045069137330709e-6
-0.16923076923076924	0.18974358974358974	2.2288676766354047e-6
-0.158974358974359	0.18974358974358974	4.712612990841836e-6
-0.14871794871794874	0.18974358974358974	9.503028108528207e-6
-0.13846153846153847	0.18974358974358974	0.0000182888924590617
-0.1282051282051282	0.18974358974358974	0.000033611233657108555
-0.11794871794871796	0.18974358974358974	0.00005901422816930785
-0.1076923076923077	0.18974358974358974	0.0000990317189911785
-0.09743589743589745	0.18974358974358974	0.00015888421620600634
-0.08717948717948718	0.18974358974358974	0.00024378013114041027
-0.07692307692307691	0.18974358974358974	0.00035779309498089096
-0.06666666666666668	0.18974358974358974	0.0005024264816122465
-0.056410256410256404	0.18974358974358974	0.0006751481797249123
-0.046153846153846156	0.18974358974358974	0.0008683223819902116
-0.03589743589743591	0.18974358974358974	0.00106900385135186
-0.025641025641025633	0.18974358974358974	0.00125993460981866
-0.015384615384615385	0.18974358974358974	0.0014217895868642145
-0.005128205128205138	0.18974358974358974	0.0015363290824520813
0.00512820512820511	0.18974358974358974	0.0015363290824520815
0.015384615384615385	0.18974358974358974	0.0014217895868642145
0.02564102564102566	0.18974358974358974	0.0012599346098186596
0.03589743589743591	0.18974358974358974	0.00106900385135186
0.046153846153846184	0.18974358974358974	0.0008683223819902116
0.056410256410256376	0.18974358974358974	0.000675148179724913
0.06666666666666665	0.18974358974358974	0.0005024264816122467
0.07692307692307693	0.18974358974358974	0.0003577930949808903
0.0871794871794872	0.18974358974358974	0.00024378013114041024
0.09743589743589748	0.18974358974358974	0.00015888421620600604
0.1076923076923077	0.18974358974358974	0.0000990317189911785
0.11794871794871797	0.18974358974358974	0.00005901422816930775
0.1282051282051282	0.18974358974358974	0.000033611233657108555
0.13846153846153847	0.18974358974358974	0.0000182888924590617
0.14871794871794874	0.18974358974358974	9.503028108528207e-6
0.15897435897435896	0.18974358974358974	4.712612990841844e-6
0.16923076923076924	0.18974358974358974	2.2288676766354047e-6
0.17948717948717952	0.18974358974358974	1.0045069137330704e-6
0.18974358974358974	0.18974358974358974	4.309138263590986e-7
0.2	0.18974358974358974	1.7570309872015435e-7
-0.2	0.2	7.164211731312069e-8
-0.18974358974358976	0.2	1.7570309872015367e-7
-0.1794871794871795	0.2	4.095829992738231e-7
-0.16923076923076924	0.2	9.088103780074081e-7
-0.158974358974359	0.2	1.9215459215034304e-6
-0.14871794871794874	0.2	3.874815296601066e-6
-0.13846153846153847	0.2	7.457210422714369e-6
-0.1282051282051282	0.2	0.000013704823433629458
-0.11794871794871796	0.2	0.000024062775719070766
-0.1076923076923077	0.2	0.0000403797205704727
-0.09743589743589745	0.2	0.00006478429657500542
-0.08717948717948718	0.2	0.00009940020910835463
-0.07692307692307691	0.2	0.00014588846224773631
-0.06666666666666668	0.2	0.00020486204966830323
-0.056410256410256404	0.2	0.00027528851481800187
-0.046153846153846156	0.2	0.0003540543929463174
-0.03589743589743591	0.2	0.0004358813241461795
-0.025641025641025633	0.2	0.0005137324485509226
-0.015384615384615385	0.2	0.0005797280589736998
-0.005128205128205138	0.2	0.0006264310029722075
0.00512820512820511	0.2	0.0006264310029722077
0.015384615384615385	0.2	0.0005797280589736998
0.02564102564102566	0.2	0.0005137324485509225
0.03589743589743591	0.2	0.0004358813241461795
0.046153846153846184	0.2	0.0003540543929463174
0.056410256410256376	0.2	0.0002752885148180024
0.06666666666666665	0.2	0.00020486204966830323
0.07692307692307693	0.2	0.00014588846224773604
0.0871794871794872	0.2	0.00009940020910835462
0.09743589743589748	0.2	0.0000647842965750053
0.1076923076923077	0.2	0.0000403797205704727
0.11794871794871797	0.2	0.000024062775719070722
0.1282051282051282	0.2	0.000013704823433629458
0.13846153846153847	0.2	7.457210422714369e-6
0.14871794871794874	0.2	3.874815296601066e-6
0.15897435897435896	0.2	1.921545921503438e-6
0.16923076923076924	0.2	9.088103780074081e-7
0.17948717948717952	0.2	4.09582999273823e-7
0.18974358974358974	0.2	1.7570309872015435e-7
0.2	0.2	7.164211731312069e-8


==> results/pointsource2d/omega_hat.txt <==
0.0	0.0	0.0017677152311757725
0.02564102564102564	0.0	0.008452514518113657
0.05128205128205128	0.0	0.030408223254858015
0.07692307692307693	0.0	0.08273281702091752
0.10256410256410256	0.0	0.17083271515507964
0.1282051282051282	0.0	0.26838110778420565
0.15384615384615385	0.0	0.3132410677939723
0.1794871794871795	0.0	0.24116306688458197
0.20512820512820512	0.0	0.14145244403281068
0.23076923076923078	0.0	0.06308252417793371
0.2564102564102564	0.0	0.02133108185469644
0.28205128205128205	0.0	0.0054477520354656046
0.3076923076923077	0.0	0.0010446389970378152
0.3333333333333333	0.0	0.00014899407072803213
0.358974358974359	0.0	0.000015547386634013493
0.38461538461538464	0.0	1.1482271224294895e-6
0.41025641025641024	0.0	5.5165176552106777e-8
0.4358974358974359	0.0	1.1894024145223977e-9
0.46153846153846156	0.0	0.0
0.48717948717948717	0.0	0.0
0.5128205128205128	0.0	0.0
0.5384615384615384	0.0	0.0
0.5641025641025641	0.0	0.0
0.5897435897435898	0.0	0.0
0.6153846153846154	0.0	0.0
0.6410256410256411	0.0	0.0
0.6666666666666666	0.0	0.0
0.6923076923076923	0.0	0.0
0.717948717948718	0.0	0.0
0.7435897435897436	0.0	0.0
0.7692307692307693	0.0	0.0
0.7948717948717948	0.0	0.0
0.8205128205128205	0.0	0.0
0.8461538461538461	0.0	0.0
0.8717948717948718	0.0	0.0
0.8974358974358975	0.0	0.0
0.9230769230769231	0.0	0.0
0.9487179487179487	0.0	0.0
0.9743589743589743	0.0	0.0
1.0	0.0	0.0
0.0	0.02564102564102564	0.008452514518113657
0.02564102564102564	0.02564102564102564	0.04041657865413158
0.05128205128205128	0.02564102564102564	0.1454000870721532
0.07692307692307693	0.02564102564102564	0.39559558273909046
0.10256410256410256	0.02564102564102564	0.8168544229019556
0.1282051282051282	0.02564102564102564	1.2832922237280056
0.15384615384615385	0.02564102564102564	1.4977947955095168
0.1794871794871795	0.02564102564102564	1.15314632590392
0.20512820512820512	0.02564102564102564	0.6763695960320113
0.23076923076923078	0.02564102564102564	0.301635660568804
0.2564102564102564	0.02564102564102564	0.10199678991506289
0.28205128205128205	0.02564102564102564	0.0260489938417448
0.3076923076923077	0.02564102564102564	0.004995050182815236
0.3333333333333333	0.02564102564102564	0.0007124306696751634
0.358974358974359	0.02564102564102564	0.00007434144873850343
0.38461538461538464	0.02564102564102564	5.49036759499532e-6
0.41025641025641024	0.02564102564102564	2.63778038157675e-7
0.4358974358974359	0.02564102564102564	5.687251543306006e-9
0.46153846153846156	0.02564102564102564	0.0
0.48717948717948717	0.02564102564102564	0.0
0.5128205128205128	0.02564102564102564	0.0
0.5384615384615384	0.02564102564102564	0.0
0.5641025641025641	0.02564102564102564	0.0
0.5897435897435898	0.02564102564102564	0.0
0.6153846153846154	0.02564102564102564	0.0
0.6410256410256411	0.02564102564102564	0.0
0.6666666666666666	0.02564102564102564	0.0
0.6923076923076923	0.02564102564102564	0.0
0.717948717948718	0.02564102564102564	0.0
0.7435897435897436	0.02564102564102564	0.0
0.7692307692307693	0.02564102564102564	0.0
0.7948717948717948	0.02564102564102564	0.0
0.8205128205128205	0.02564102564102564	0.0
0.8461538461538461	0.02564102564102564	0.0
0.8717948717948718	0.02564102564102564	0.0
0.8974358974358975	0.02564102564102564	0.0
0.9230769230769231	0.02564102564102564	0.0
0.9487179487179487	0.02564102564102564	0.0
0.9743589743589743	0.02564102564102564	0.0
1.0	0.02564102564102564	0.0
0.0	0.05128205128205128	0.030408223254858015
0.02564102564102564	0.05128205128205128	0.1454000870721532
0.05128205128205128	0.05128205128205128	0.5230820129904425
0.07692307692307693	0.05128205128205128	1.4231692560583162
0.10256410256410256	0.05128205128205128	2.938662998459331
0.1282051282051282	0.05128205128205128	4.616689667520751
0.15384615384615385	0.05128205128205128	5.388370340472621
0.1794871794871795	0.05128205128205128	4.148485145865351
0.20512820512820512	0.05128205128205128	2.4332638098241954
0.23076923076923078	0.05128205128205128	1.0851450758879897
0.2564102564102564	0.05128205128205128	0.3669370992938866
0.28205128205128205	0.05128205128205128	0.09371218690091904
0.3076923076923077	0.05128205128205128	0.017969871663960475
0.3333333333333333	0.05128205128205128	0.002562994811859261
0.358974358974359	0.05128205128205128	0.00026744602041032535
0.38461538461538464	0.05128205128205128	0.00001975179376765085
0.41025641025641024	0.05128205128205128	9.489509254125588e-7
0.4358974358974359	0.05128205128205128	2.0460090812595253e-8
0.46153846153846156	0.05128205128205128	0.0
0.48717948717948717	0.05128205128205128	0.0
0.5128205128205128	0.05128205128205128	0.0
0.5384615384615384	0.05128205128205128	0.0
0.5641025641025641	0.05128205128205128	0.0
0.5897435897435898	0.05128205128205128	0.0
0.6153846153846154	0.05128205128205128	0.0
0.6410256410256411	0.05128205128205128	0.0
0.6666666666666666	0.05128205128205128	0.0
0.6923076923076923	0.05128205128205128	0.0
0.717948717948718	0.05128205128205128	0.0
0.7435897435897436	0.05128205128205128	0.0
0.7692307692307693	0.05128205128205128	0.0
0.7948717948717948	0.05128205128205128	0.0
0.8205128205128205	0.05128205128205128	0.0
0.8461538461538461	0.05128205128205128	0.0
0.8717948717948718	0.05128205128205128	0.0
0.8974358974358975	0.05128205128205128	0.0
0.9230769230769231	0.05128205128205128	0.0
0.9487179487179487	0.05128205128205128	0.0
0.9743589743589743	0.05128205128205128	0.0
1.0	0.05128205128205128	0.0
0.0	0.07692307692307693	0.08273281702091752
0.02564102564102564	0.07692307692307693	0.39559558273909046
0.05128205128205128	0.07692307692307693	1.4231692560583162
0.07692307692307693	0.07692307692307693	3.8720710731580574
0.10256410256410256	0.07692307692307693	7.9953329104434
0.1282051282051282	0.07692307692307693	12.560804302972027
0.15384615384615385	0.07692307692307693	14.660345449418514
0.1794871794871795	0.07692307692307693	11.286942338271604
0.20512820512820512	0.07692307692307693	6.6202739914981485
0.23076923076923078	0.07692307692307693	2.9523957467737905
0.2564102564102564	0.07692307692307693	0.9983398122156774
0.28205128205128205	0.07692307692307693	0.2549663341565058
0.3076923076923077	0.07692307692307693	0.048891317713746954
0.3333333333333333	0.07692307692307693	0.006973238094772179
0.358974358974359	0.07692307692307693	0.000727650625428931
0.38461538461538464	0.07692307692307693	0.00005373946139233533
0.41025641025641024	0.07692307692307693	2.5818471081320086e-6
0.4358974358974359	0.07692307692307693	5.5666552275768736e-8
0.46153846153846156	0.07692307692307693	0.0
0.48717948717948717	0.07692307692307693	0.0
0.5128205128205128	0.07692307692307693	0.0
0.5384615384615384	0.07692307692307693	0.0
0.5641025641025641	0.07692307692307693	0.0
0.5897435897435898	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6410256410256411	0.07692307692307693	0.0
0.6666666666666666	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.717948717948718	0.07692307692307693	0.0
0.7435897435897436	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7948717948717948	0.07692307692307693	0.0
0.8205128205128205	0.07692307692307693	0.0
0.8461538461538461	0.07692307692307693	0.0
0.8717948717948718	0.07692307692307693	0.0
0.8974358974358975	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	0.0
0.9487179487179487	0.07692307692307693	0.0
0.9743589743589743	0.07692307692307693	0.0
1.0	0.07692307692307693	0.0
0.0	0.10256410256410256	0.17083271515507964
0.02564102564102564	0.10256410256410256	0.8168544229019556
0.05128205128205128	0.10256410256410256	2.938662998459331
0.07692307692307693	0.10256410256410256	7.9953329104434
0.10256410256410256	0.10256410256410256	16.509342711181656
0.1282051282051282	0.10256410256410256	25.936458842756327
0.15384615384615385	0.10256410256410256	30.271743528355508
0.1794871794871795	0.10256410256410256	23.306096357848606
0.20512820512820512	0.10256410256410256	13.670021422723245
0.23076923076923078	0.10256410256410256	6.0963206596259765
0.2564102564102564	0.10256410256410256	2.0614443809534015
0.28205128205128205	0.10256410256410256	0.5264729608576084
0.3076923076923077	0.10256410256410256	0.10095433533270498
0.3333333333333333	0.10256410256410256	0.014398847277877385
0.358974358974359	0.10256410256410256	0.001502505734754415
0.38461538461538464	0.10256410256410256	0.0001109651336821167
0.41025641025641024	0.10256410256410256	5.3311849817221374e-6
0.4358974358974359	0.10256410256410256	1.1494433056942094e-7
0.46153846153846156	0.10256410256410256	0.0
0.48717948717948717	0.10256410256410256	0.0
0.5128205128205128	0.10256410256410256	0.0
0.5384615384615384	0.10256410256410256	0.0
0.5641025641025641	0.10256410256410256	0.0
0.5897435897435898	0.10256410256410256	0.0
0.6153846153846154	0.10256410256410256	0.0
0.6410256410256411	0.10256410256410256	0.0
0.6666666666666666	0.10256410256410256	0.0
0.6923076923076923	0.10256410256410256	0.0
0.717948717948718	0.10256410256410256	0.0
0.7435897435897436	0.10256410256410256	0.0
0.7692307692307693	0.10256410256410256	0.0
0.7948717948717948	0.10256410256410256	0.0
0.8205128205128205	0.10256410256410256	0.0
0.8461538461538461	0.10256410256410256	0.0
0.8717948717948718	0.10256410256410256	0.0
0.8974358974358975	0.10256410256410256	0.0
0.9230769230769231	0.10256410256410256	0.0
0.9487179487179487	0.10256410256410256	0.0
0.9743589743589743	0.10256410256410256	0.0
1.0	0.10256410256410256	0.0
0.0	0.1282051282051282	0.26838110778420565
0.02564102564102564	0.1282051282051282	1.2832922237280056
0.05128205128205128	0.1282051282051282	4.616689667520751
0.07692307692307693	0.1282051282051282	12.560804302972027
0.10256410256410256	0.1282051282051282	25.936458842756327
0.1282051282051282	0.1282051282051282	40.7466189944908
0.15384615384615385	0.1282051282051282	47.55742514145623
0.1794871794871795	0.1282051282051282	36.61427468952141
0.20512820512820512	0.1282051282051282	21.475836695177648
0.23076923076923078	0.1282051282051282	9.577423683472436
0.2564102564102564	0.1282051282051282	3.2385642650095745
0.28205128205128205	0.1282051282051282	0.8270979965700932
0.3076923076923077	0.1282051282051282	0.1586009818295856
0.3333333333333333	0.1282051282051282	0.022620834538304328
0.358974358974359	0.1282051282051282	0.0023604621233084787
0.38461538461538464	0.1282051282051282	0.00017432811669588116
0.41025641025641024	0.1282051282051282	8.375382489813241e-6
0.4358974358974359	0.1282051282051282	1.8057950284130805e-7
0.46153846153846156	0.1282051282051282	0.0
0.48717948717948717	0.1282051282051282	0.0
0.5128205128205128	0.1282051282051282	0.0
0.5384615384615384	0.1282051282051282	0.0
0.5641025641025641	0.1282051282051282	0.0
0.5897435897435898	0.1282051282051282	0.0
0.6153846153846154	0.1282051282051282	0.0
0.6410256410256411	0.1282051282051282	0.0
0.6666666666666666	0.1282051282051282	0.0
0.6923076923076923	0.1282051282051282	0.0
0.717948717948718	0.1282051282051282	0.0
0.7435897435897436	0.1282051282051282	0.0
0.7692307692307693	0.1282051282051282	0.0
0.7948717948717948	0.1282051282051282	0.0
0.8205128205128205	0.1282051282051282	0.0
0.8461538461538461	0.1282051282051282	0.0
0.8717948717948718	0.1282051282051282	0.0
0.8974358974358975	0.1282051282051282	0.0
0.9230769230769231	0.1282051282051282	0.0
0.9487179487179487	0.1282051282051282	0.0
0.9743589743589743	0.1282051282051282	0.0
1.0	0.1282051282051282	0.0
0.0	0.15384615384615385	0.3132410677939723
0.02564102564102564	0.15384615384615385	1.4977947955095168
0.05128205128205128	0.15384615384615385	5.388370340472621
0.07692307692307693	0.15384615384615385	14.660345449418514
0.10256410256410256	0.15384615384615385	30.271743528355508
0.1282051282051282	0.15384615384615385	47.55742514145623
0.15384615384615385	0.15384615384615385	55.506659003806206
0.1794871794871795	0.15384615384615385	42.73435859527541
0.20512820512820512	0.15384615384615385	25.065527427420196
0.23076923076923078	0.15384615384615385	11.178292116367587
0.2564102564102564	0.15384615384615385	3.7798909799071234
0.28205128205128205	0.15384615384615385	0.9653476049595412
0.3076923076923077	0.15384615384615385	0.18511117012534936
0.3333333333333333	0.15384615384615385	0.026401911906804555
0.358974358974359	0.15384615384615385	0.0027550138759651153
0.38461538461538464	0.15384615384615385	0.00020346709897418392
0.41025641025641024	0.15384615384615385	9.775329478114766e-6
0.4358974358974359	0.15384615384615385	2.1076340566116753e-7
0.46153846153846156	0.15384615384615385	8.06136912828583e-18
0.48717948717948717	0.15384615384615385	4.388870559562663e-16
0.5128205128205128	0.15384615384615385	9.632221239237591e-15
0.5384615384615384	0.15384615384615385	1.3543851177821287e-13
0.5641025641025641	0.15384615384615385	1.3410127917649436e-12
0.5897435897435898	0.15384615384615385	9.691842814145464e-12
0.6153846153846154	0.15384615384615385	5.203477044222563e-11
0.6410256410256411	0.15384615384615385	2.0960487930770435e-10
0.6666666666666666	0.15384615384615385	6.373824922619998e-10
0.6923076923076923	0.15384615384615385	1.4691314426834782e-9
0.717948717948718	0.15384615384615385	2.574054146531677e-9
0.7435897435897436	0.15384615384615385	3.435314762074252e-9
0.7692307692307693	0.15384615384615385	3.0762522740097018e-9
0.7948717948717948	0.15384615384615385	2.0121706382079753e-9
0.8205128205128205	0.15384615384615385	1.0015803110462523e-9
0.8461538461538461	0.15384615384615385	3.784757054143059e-10
0.8717948717948718	0.15384615384615385	1.0820589876571856e-10
0.8974358974358975	0.15384615384615385	2.3289784494303384e-11
0.9230769230769231	0.15384615384615385	3.744753141313453e-12
0.9487179487179487	0.15384615384615385	4.4398847774027477e-13
0.9743589743589743	0.15384615384615385	3.7873927854254755e-14
1.0	0.15384615384615385	2.198283949990265e-15
0.0	0.1794871794871795	0.24116306688458197
0.02564102564102564	0.1794871794871795	1.15314632590392
0.05128205128205128	0.1794871794871795	4.148485145865351
0.07692307692307693	0.1794871794871795	11.286942338271604
0.10256410256410256	0.1794871794871795	23.306096357848606
0.1282051282051282	0.1794871794871795	36.61427468952141
0.15384615384615385	0.1794871794871795	42.73435859527541
0.1794871794871795	0.1794871794871795	32.90101471292591
0.20512820512820512	0.1794871794871795	19.297851045036488
0.23076923076923078	0.1794871794871795	8.60612316354396
0.2564102564102564	0.1794871794871795	2.9101232083761603
0.28205128205128205	0.1794871794871795	0.7432173267103404
0.3076923076923077	0.1794871794871795	0.1425163622906085
0.3333333333333333	0.1794871794871795	0.020326728202987133
0.358974358974359	0.1794871794871795	0.0021210743543829485
0.38461538461538464	0.1794871794871795	0.0001566485197624113
0.41025641025641024	0.1794871794871795	7.525987742769343e-6
0.4358974358974359	0.1794871794871795	1.6226591760221456e-7
0.46153846153846156	0.1794871794871795	1.1299721239933706e-15
0.48717948717948717	0.1794871794871795	6.151934378888285e-14
0.5128205128205128	0.1794871794871795	1.3501604155905707e-12
0.5384615384615384	0.1794871794871795	1.8984584428411065e-11
0.5641025641025641	0.1794871794871795	1.8797142873609342e-10
0.5897435897435898	0.1794871794871795	1.3585176458032558e-9
0.6153846153846154	0.1794871794871795	7.2937784069208534e-9
0.6410256410256411	0.1794871794871795	2.9380576289410638e-8
0.6666666666666666	0.1794871794871795	8.934269565331684e-8
0.6923076923076923	0.1794871794871795	2.0592997917557243e-7
0.717948717948718	0.1794871794871795	3.608083670334104e-7
0.7435897435897436	0.1794871794871795	4.815323373130636e-7
0.7692307692307693	0.1794871794871795	4.312021023581823e-7
0.7948717948717948	0.1794871794871795	2.8204845773840005e-7
0.8205128205128205	0.1794871794871795	1.403927562939346e-7
0.8461538461538461	0.1794871794871795	5.3051409744567105e-8
0.8717948717948718	0.1794871794871795	1.5167355235959834e-8
0.8974358974358975	0.1794871794871795	3.2645580215444074e-9
0.9230769230769231	0.1794871794871795	5.249066992942179e-10
0.9487179487179487	0.1794871794871795	6.223441641698444e-11
0.9743589743589743	0.1794871794871795	5.308835511734527e-12
1.0	0.1794871794871795	3.0813619182815663e-13
0.0	0.20512820512820512	0.14145244403281068
0.02564102564102564	0.20512820512820512	0.6763695960320113
0.05128205128205128	0.20512820512820512	2.4332638098241954
0.07692307692307693	0.20512820512820512	6.6202739914981485
0.10256410256410256	0.20512820512820512	13.670021422723245
0.1282051282051282	0.20512820512820512	21.475836695177648
0.15384615384615385	0.20512820512820512	25.065527427420196
0.1794871794871795	0.20512820512820512	19.297851045036488
0.20512820512820512	0.20512820512820512	11.319014267669607
0.23076923076923078	0.20512820512820512	5.047858989591024
0.2564102564102564	0.20512820512820512	1.7069116161904707
0.28205128205128205	0.20512820512820512	0.4359287210467582
0.3076923076923077	0.20512820512820512	0.08359193644821279
0.3333333333333333	0.20512820512820512	0.011922494686465673
0.358974358974359	0.20512820512820512	0.0012441007459337709
0.38461538461538464	0.20512820512820512	0.00009188105069637343
0.41025641025641024	0.20512820512820512	4.414313409296573e-6
0.4358974358974359	0.20512820512820512	9.517589457031111e-8
0.46153846153846156	0.20512820512820512	2.969257132441377e-14
0.48717948717948717	0.20512820512820512	1.6165597933752622e-12
0.5128205128205128	0.20512820512820512	3.54785485319736e-11
0.5384615384615384	0.20512820512820512	4.988644730905061e-10
0.5641025641025641	0.20512820512820512	4.939408542590802e-9
0.5897435897435898	0.20512820512820512	3.569859648510444e-8
0.6153846153846154	0.20512820512820512	1.9166513908283873e-7
0.6410256410256411	0.20512820512820512	7.720739814792711e-7
0.6666666666666666	0.20512820512820512	2.3478555338446265e-6
0.6923076923076923	0.20512820512820512	5.411967787907057e-6
0.717948717948718	0.20512820512820512	9.483130972929353e-6
0.7435897435897436	0.20512820512820512	0.000012658069357723208
0.7692307692307693	0.20512820512820512	0.000011338965634392279
0.7948717948717948	0.20512820512820512	7.42219877001843e-6
0.8205128205128205	0.20512820512820512	3.6985426923706537e-6
0.8461538461538461	0.20512820512820512	1.4001147905642493e-6
0.8717948717948718	0.20512820512820512	4.0153635461089863e-7
0.8974358974358975	0.20512820512820512	8.689415440032713e-8
0.9230769230769231	0.20512820512820512	1.4106172149143407e-8
0.9487179487179487	0.20512820512820512	1.7017709491422593e-9
0.9743589743589743	0.20512820512820512	1.50023895130663e-10
1.0	0.20512820512820512	9.325044090249942e-12
0.0	0.23076923076923078	0.06308252417793371
0.02564102564102564	0.23076923076923078	0.301635660568804
0.05128205128205128	0.23076923076923078	1.0851450758879897
0.07692307692307693	0.23076923076923078	2.9523957467737905
0.10256410256410256	0.23076923076923078	6.0963206596259765
0.1282051282051282	0.23076923076923078	9.577423683472436
0.15384615384615385	0.23076923076923078	11.178292116367587
0.1794871794871795	0.23076923076923078	8.60612316354396
0.20512820512820512	0.23076923076923078	5.047858989591024
0.23076923076923078	0.23076923076923078	2.25115719233394
0.2564102564102564	0.23076923076923078	0.7612190374947158
0.28205128205128205	0.23076923076923078	0.1944079812357939
0.3076923076923077	0.23076923076923078	0.03727889177264085
0.3333333333333333	0.23076923076923078	0.005316988790563443
0.358974358974359	0.23076923076923078	0.0005548226184550649
0.38461538461538464	0.23076923076923078	0.00004097552814784515
0.41025641025641024	0.23076923076923078	1.9686194485712605e-6
0.4358974358974359	0.23076923076923078	4.244490585822258e-8
0.46153846153846156	0.23076923076923078	4.700526222671242e-13
0.48717948717948717	0.23076923076923078	2.5591187830299577e-11
0.5128205128205128	0.23076923076923078	5.616513641460789e-10
0.5384615384615384	0.23076923076923078	7.89749646086228e-9
0.5641025641025641	0.23076923076923078	7.81972169703139e-8
0.5897435897435898	0.23076923076923078	5.65175799994164e-7
0.6153846153846154	0.23076923076923078	3.034610933061727e-6
0.6410256410256411	0.23076923076923078	0.00001222547554218396
0.6666666666666666	0.23076923076923078	0.00003718418320274295
0.6923076923076923	0.23076923076923078	0.00008573893478110327
0.717948717948718	0.23076923076923078	0.00015031596899622455
0.7435897435897436	0.23076923076923078	0.00020082162669844168
0.7692307692307693	0.23076923076923078	0.00018025705719299043
0.7948717948717948	0.23076923076923078	0.000118490793380557
0.8205128205128205	0.23076923076923078	0.00005941974858824925
0.8461538461538461	0.23076923076923078	0.000022725724218250925
0.8717948717948718	0.23076923076923078	6.632021469997535e-6
0.8974358974358975	0.23076923076923078	1.4782417323689077e-6
0.9230769230769231	0.23076923076923078	2.5224792814204774e-7
0.9487179487179487	0.23076923076923078	3.307979889535073e-8
0.9743589743589743	0.23076923076923078	3.347604936387615e-9
1.0	0.23076923076923078	2.6113876004288275e-10
0.0	0.2564102564102564	0.02133108185469644
0.02564102564102564	0.2564102564102564	0.10199678991506289
0.05128205128205128	0.2564102564102564	0.3669370992938866
0.07692307692307693	0.2564102564102564	0.9983398122156774
0.10256410256410256	0.2564102564102564	2.0614443809534015
0.1282051282051282	0.2564102564102564	3.2385642650095745
0.15384615384615385	0.2564102564102564	3.7798909799071234
0.1794871794871795	0.2564102564102564	2.9101232083761603
0.20512820512820512	0.2564102564102564	1.7069116161904707
0.23076923076923078	0.2564102564102564	0.7612190374947158
0.2564102564102564	0.2564102564102564	0.2574029148287147
0.28205128205128205	0.2564102564102564	0.0657382153772091
0.3076923076923077	0.2564102564102564	0.012605695511035556
0.3333333333333333	0.2564102564102564	0.0017979166907161474
0.358974358974359	0.2564102564102564	0.00018761086122235168
0.38461538461538464	0.2564102564102564	0.000013855697062719094
0.41025641025641024	0.2564102564102564	6.656801252875343e-7
0.4358974358974359	0.2564102564102564	1.4352560760295885e-8
0.46153846153846156	0.2564102564102564	5.143961610827733e-12
0.48717948717948717	0.2564102564102564	2.8005393766260954e-10
0.5128205128205128	0.2564102564102564	6.146411425034091e-9
0.5384615384615384	0.2564102564102564	8.64277847204755e-8
0.5641025641025641	0.2564102564102564	8.55795394475717e-7
0.5897435897435898	0.2564102564102564	6.185675269825655e-6
0.6153846153846154	0.2564102564102564	0.000033216140395715814
0.6410256410256411	0.2564102564102564	0.0001338396165914958
0.6666666666666666	0.2564102564102564	0.00040719380391481143
0.6923076923076923	0.2564102564102564	0.0009393589485349133
0.717948717948718	0.2564102564102564	0.0016482197120941385
0.7435897435897436	0.2564102564102564	0.0022050680784309524
0.7692307692307693	0.2564102564102564	0.0019854133758237355
0.7948717948717948	0.2564102564102564	0.0013135324611717033
0.8205128205128205	0.2564102564102564	0.0006650060122968335
0.8461538461538461	0.2564102564102564	0.0002582158702899439
0.8717948717948718	0.2564102564102564	0.00007725072357963491
0.8974358974358975	0.2564102564102564	0.00001791886449298315
0.9230769230769231	0.2564102564102564	3.2515015631464223e-6
0.9487179487179487	0.2564102564102564	4.6619018158574397e-7
0.9743589743589743	0.2564102564102564	5.3138901427462835e-8
1.0	0.2564102564102564	4.784043827550512e-9
0.0	0.28205128205128205	0.0054477520354656046
0.02564102564102564	0.28205128205128205	0.0260489938417448
0.05128205128205128	0.28205128205128205	0.09371218690091904
0.07692307692307693	0.28205128205128205	0.2549663341565058
0.10256410256410256	0.28205128205128205	0.5264729608576084
0.1282051282051282	0.28205128205128205	0.8270979965700932
0.15384615384615385	0.28205128205128205	0.9653476049595412
0.1794871794871795	0.28205128205128205	0.7432173267103404
0.20512820512820512	0.28205128205128205	0.4359287210467582
0.23076923076923078	0.28205128205128205	0.1944079812357939
0.2564102564102564	0.28205128205128205	0.0657382153772091
0.28205128205128205	0.28205128205128205	0.01678890452291895
0.3076923076923077	0.28205128205128205	0.0032193727372333935
0.3333333333333333	0.28205128205128205	0.0004591705370672526
0.358974358974359	0.28205128205128205	0.00004791399977092574
0.38461538461538464	0.28205128205128205	3.538611046096755e-6
0.41025641025641024	0.28205128205128205	1.7000826691336972e-7
0.4358974358974359	0.28205128205128205	3.665505229817071e-9
0.46153846153846156	0.28205128205128205	4.07622047104738e-11
0.48717948717948717	0.28205128205128205	2.219226502963857e-9
0.5128205128205128	0.28205128205128205	4.87065731190429e-8
0.5384615384615384	0.28205128205128205	6.849118423079948e-7
0.5641025641025641	0.28205128205128205	6.782283689577871e-6
0.5897435897435898	0.28205128205128205	0.00004902696157424371
0.6153846153846154	0.28205128205128205	0.00026331073970942636
0.6410256410256411	0.28205128205128205	0.0010612709895300653
0.6666666666666666	0.28205128205128205	0.0032303594852799195
0.6923076923076923	0.28205128205128205	0.007458204749912437
0.717948717948718	0.28205128205128205	0.013104318330517823
0.7435897435897436	0.28205128205128205	0.017572157246330836
0.7692307692307693	0.28205128205128205	0.015903346814759616
0.7948717948717948	0.28205128205128205	0.010633113873472013
0.8205128205128205	0.28205128205128205	0.005466174686566683
0.8461538461538461	0.28205128205128205	0.0021729548518157303
0.8717948717948718	0.28205128205128205	0.000674402882826108
0.8974358974358975	0.28205128205128205	0.00016519202487876264
0.9230769230769231	0.28205128205128205	0.00003230547322143594
0.9487179487179487	0.28205128205128205	5.081711783525308e-6
0.9743589743589743	0.28205128205128205	6.408900982908372e-7
1.0	0.28205128205128205	6.356363605047548e-8
0.0	0.3076923076923077	0.0010446389970378152
0.02564102564102564	0.3076923076923077	0.004995050182815236
0.05128205128205128	0.3076923076923077	0.017969871663960475
0.07692307692307693	0.3076923076923077	0.048891317713746954
0.10256410256410256	0.3076923076923077	0.10095433533270498
0.1282051282051282	0.3076923076923077	0.1586009818295856
0.15384615384615385	0.3076923076923077	0.18511117012534936
0.1794871794871795	0.3076923076923077	0.1425163622906085
0.20512820512820512	0.3076923076923077	0.08359193644821279
0.23076923076923078	0.3076923076923077	0.03727889177264085
0.2564102564102564	0.3076923076923077	0.012605695511035556
0.28205128205128205	0.3076923076923077	0.0032193727372333935
0.3076923076923077	0.3076923076923077	0.0006173339545229403
0.3333333333333333	0.3076923076923077	0.0000880486935140494
0.358974358974359	0.3076923076923077	9.187795688738981e-6
0.38461538461538464	0.3076923076923077	6.785498073400298e-7
0.41025641025641024	0.3076923076923077	3.2600100790259326e-8
0.4358974358974359	0.3076923076923077	7.028825251195021e-10
0.46153846153846156	0.3076923076923077	2.3895354919769636e-10
0.48717948717948717	0.3076923076923077	1.3009405480478037e-8
0.5128205128205128	0.3076923076923077	2.8553124794042274e-7
0.5384615384615384	0.3076923076923077	4.015382808709932e-6
0.5641025641025641	0.3076923076923077	0.00003976586503224886
0.5897435897435898	0.3076923076923077	0.00028750203584969835
0.6153846153846154	0.3076923076923077	0.0015445309949687945
0.6410256410256411	0.3076923076923077	0.006228203514171637
0.6666666666666666	0.3076923076923077	0.018973258890633816
0.6923076923076923	0.3076923076923077	0.04386578373710089
0.717948717948718	0.3076923076923077	0.07725344860879392
0.7435897435897436	0.3076923076923077	0.10399739730919424
0.7692307692307693	0.3076923076923077	0.09493349841341646
0.7948717948717948	0.3076923076923077	0.06457879823479311
0.8205128205128205	0.3076923076923077	0.034010814766210935
0.8461538461538461	0.3076923076923077	0.01400760569266398
0.8717948717948718	0.3076923076923077	0.004576717759520298
0.8974358974358975	0.3076923076923077	0.00120066001603022
0.9230769230769231	0.3076923076923077	0.00025486109758005504
0.9487179487179487	0.3076923076923077	0.000043682709060326383
0.9743589743589743	0.3076923076923077	5.957881899666538e-6
1.0	0.3076923076923077	6.294891755600645e-7
0.0	0.3333333333333333	0.00014899407072803213
0.02564102564102564	0.3333333333333333	0.0007124306696751634
0.05128205128205128	0.3333333333333333	0.002562994811859261
0.07692307692307693	0.3333333333333333	0.006973238094772179
0.10256410256410256	0.3333333333333333	0.014398847277877385
0.1282051282051282	0.3333333333333333	0.022620834538304328
0.15384615384615385	0.3333333333333333	0.026401911906804555
0.1794871794871795	0.3333333333333333	0.020326728202987133
0.20512820512820512	0.3333333333333333	0.011922494686465673
0.23076923076923078	0.3333333333333333	0.005316988790563443
0.2564102564102564	0.3333333333333333	0.0017979166907161474
0.28205128205128205	0.3333333333333333	0.0004591705370672526
0.3076923076923077	0.3333333333333333	0.0000880486935140494
0.3333333333333333	0.3333333333333333	0.000012558150046229043
0.358974358974359	0.3333333333333333	1.3104307656180027e-6
0.38461538461538464	0.3333333333333333	9.677974714134994e-8
0.41025641025641024	0.3333333333333333	4.6496653261634484e-9
0.4358974358974359	0.3333333333333333	1.0025025770444366e-10
0.46153846153846156	0.3333333333333333	1.0483817762667456e-9
0.48717948717948717	0.3333333333333333	5.707730088793943e-8
0.5128205128205128	0.3333333333333333	1.2527867399913273e-6
0.5384615384615384	0.3333333333333333	0.000017619568928342746
0.5641025641025641	0.3333333333333333	0.00017452229117416028
0.5897435897435898	0.3333333333333333	0.001262128352202446
0.6153846153846154	0.3333333333333333	0.006783717901662924
0.6410256410256411	0.3333333333333333	0.027377235569950812
0.6666666666666666	0.3333333333333333	0.08351656710973625
0.6923076923076923	0.3333333333333333	0.19354249834697856
0.717948717948718	0.3333333333333333	0.342198424915441
0.7435897435897436	0.3333333333333333	0.463682804936243
0.7692307692307693	0.3333333333333333	0.42930996572732083
0.7948717948717948	0.3333333333333333	0.30018474234987447
0.8205128205128205	0.3333333333333333	0.16398010738044289
0.8461538461538461	0.3333333333333333	0.07098172918719978
0.8717948717948718	0.3333333333333333	0.024756402172097052
0.8974358974358975	0.3333333333333333	0.007010618081940816
0.9230769230769231	0.3333333333333333	0.001609498937674811
0.9487179487179487	0.3333333333333333	0.00029589506300534173
0.9743589743589743	0.3333333333333333	0.000042653299085840214
1.0	0.3333333333333333	4.689162678021034e-6
0.0	0.358974358974359	0.000015547386634013493
0.02564102564102564	0.358974358974359	0.00007434144873850343
0.05128205128205128	0.358974358974359	0.00026744602041032535
0.07692307692307693	0.358974358974359	0.000727650625428931
0.10256410256410256	0.358974358974359	0.001502505734754415
0.1282051282051282	0.358974358974359	0.0023604621233084787
0.15384615384615385	0.358974358974359	0.0027550138759651153
0.1794871794871795	0.358974358974359	0.0021210743543829485
0.20512820512820512	0.358974358974359	0.0012441007459337709
0.23076923076923078	0.358974358974359	0.0005548226184550649
0.2564102564102564	0.358974358974359	0.00018761086122235168
0.28205128205128205	0.358974358974359	0.00004791399977092574
0.3076923076923077	0.358974358974359	9.187795688738981e-6
0.3333333333333333	0.358974358974359	1.3104307656180027e-6
0.358974358974359	0.358974358974359	1.367421781995537e-7
0.38461538461538464	0.358974358974359	1.00988726584644e-8
0.41025641025641024	0.358974358974359	4.851880627960384e-10
0.4358974358974359	0.358974358974359	1.0461017066481436e-11
0.46153846153846156	0.358974358974359	3.4668352213323624e-9
0.48717948717948717	0.358974358974359	1.8874574275940626e-7
0.5128205128205128	0.358974358974359	4.14305585677666e-6
0.5384615384615384	0.358974358974359	0.00005827944035486324
0.5641025641025641	0.358974358974359	0.0005774229298099982
0.5897435897435898	0.358974358974359	0.0041778685027168755
0.6153846153846154	0.358974358974359	0.022473673474602128
0.6410256410256411	0.358974358974359	0.09082392660110596
0.6666666666666666	0.358974358974359	0.2777196144888254
0.6923076923076923	0.358974358974359	0.6461441690654011
0.717948717948718	0.358974358974359	1.149977266509398
0.7435897435897436	0.358974358974359	1.5751131116153148
0.7692307692307693	0.358974358974359	1.491881860979366
0.7948717948717948	0.358974358974359	1.0877507410973164
0.8205128205128205	0.358974358974359	0.6255449575364839
0.8461538461538461	0.358974358974359	0.2884677753464562
0.8717948717948718	0.358974358974359	0.10825202151406825
0.8974358974358975	0.358974358974359	0.03301669211111405
0.9230769230769231	0.358974358974359	0.008094547512219627
0.9487179487179487	0.358974358974359	0.001566640791588308
0.9743589743589743	0.358974358974359	0.00023422290376107655
1.0	0.358974358974359	0.000026380955871763884
0.0	0.38461538461538464	1.1482271224294895e-6
0.02564102564102564	0.38461538461538464	5.49036759499532e-6
0.05128205128205128	0.38461538461538464	0.00001975179376765085
0.07692307692307693	0.38461538461538464	0.00005373946139233533
0.10256410256410256	0.38461538461538464	0.0001109651336821167
0.1282051282051282	0.38461538461538464	0.00017432811669588116
0.15384615384615385	0.38461538461538464	0.00020346709897418392
0.1794871794871795	0.38461538461538464	0.0001566485197624113
0.20512820512820512	0.38461538461538464	0.00009188105069637343
0.23076923076923078	0.38461538461538464	0.00004097552814784515
0.2564102564102564	0.38461538461538464	0.000013855697062719094
0.28205128205128205	0.38461538461538464	3.538611046096755e-6
0.3076923076923077	0.38461538461538464	6.785498073400298e-7
0.3333333333333333	0.38461538461538464	9.677974714134994e-8
0.358974358974359	0.38461538461538464	1.00988726584644e-8
0.38461538461538464	0.38461538461538464	7.458359250577766e-10
0.41025641025641024	0.38461538461538464	3.583278053706046e-11
0.4358974358974359	0.38461538461538464	7.725815152530816e-13
0.46153846153846156	0.38461538461538464	8.68052463700539e-9
0.48717948717948717	0.38461538461538464	4.725958880512466e-7
0.5128205128205128	0.38461538461538464	0.000010374912309601664
0.5384615384615384	0.38461538461538464	0.00014598527055912687
0.5641025641025641	0.38461538461538464	0.0014470941495635268
0.5897435897435898	0.38461538461538464	0.010478784067103269
0.6153846153846154	0.38461538461538464	0.05644584102040498
0.6410256410256411	0.38461538461538464	0.22865436276436096
0.6666666666666666	0.38461538461538464	0.7019500617319394
0.6923076923076923	0.38461538461538464	1.6439755857615062
0.717948717948718	0.38461538461538464	2.957701075054618
0.7435897435897436	0.38461538461538464	4.121898232338173
0.7692307692307693	0.38461538461538464	4.043148717230248
0.7948717948717948	0.38461538461538464	3.1286638238601916
0.8205128205128205	0.38461538461538464	1.9210970327040102
0.8461538461538461	0.38461538461538464	0.9512308137050606
0.8717948717948718	0.38461538461538464	0.38345657374739234
0.8974358974358975	0.38461538461538464	0.12456137563563605
0.9230769230769231	0.38461538461538464	0.03207731968462682
0.9487179487179487	0.38461538461538464	0.00642825833583697
0.9743589743589743	0.38461538461538464	0.000983393253508301
1.0	0.38461538461538464	0.00011238081157384997
0.0	0.41025641025641024	5.5165176552106777e-8
0.02564102564102564	0.41025641025641024	2.6377803939573896e-7
0.05128205128205128	0.41025641025641024	9.489509616155514e-7
0.07692307692307693	0.41025641025641024	2.581847718503498e-6
0.10256410256410256	0.41025641025641024	5.331192013717967e-6
0.1282051282051282	0.41025641025641024	8.375440877512754e-6
0.15384615384615385	0.41025641025641024	9.775687263400353e-6
0.1794871794871795	0.41025641025641024	7.527626355214859e-6
0.20512820512820512	0.41025641025641024	4.419964890641214e-6
0.23076923076923078	0.41025641025641024	1.9833695851471428e-6
0.2564102564102564	0.41025641025641024	6.949096579349154e-7
0.28205128205128205	0.41025641025641024	2.1409115244928388e-7
0.3076923076923077	0.41025641025641024	8.075325684090298e-8
0.3333333333333333	0.41025641025641024	4.0244168843968336e-8
0.358974358974359	0.41025641025641024	2.0525028870024296e-8
0.38461538461538464	0.41025641025641024	8.611138883665851e-9
0.41025641025641024	0.41025641025641024	2.7826711257579644e-9
0.4358974358974359	0.41025641025641024	6.806803624141541e-10
0.46153846153846156	0.41025641025641024	1.663418860512916e-8
0.48717948717948717	0.41025641025641024	8.988340588244473e-7
0.5128205128205128	0.41025641025641024	0.00001973568199473701
0.5384615384615384	0.41025641025641024	0.000277841540766325
0.5641025641025641	0.41025641025641024	0.0027563801454731623
0.5897435897435898	0.41025641025641024	0.01998714364826828
0.6153846153846154	0.41025641025641024	0.10791612107071086
0.6410256410256411	0.41025641025641024	0.4388814191759383
0.6666666666666666	0.41025641025641024	1.3562376778130518
0.6923076923076923	0.41025641025641024	3.210898907135392
0.717948717948718	0.41025641025641024	5.87786917605609
0.7435897435897436	0.41025641025641024	8.413815698452893
0.7692307692307693	0.41025641025641024	8.682465747654568
0.7948717948717948	0.41025641025641024	7.257599718554442
0.8205128205128205	0.41025641025641024	4.798755420534215
0.8461538461538461	0.41025641025641024	2.5479853517453552
0.8717948717948718	0.41025641025641024	1.0920549288177939
0.8974358974358975	0.41025641025641024	0.37209629402193867
0.9230769230769231	0.41025641025641024	0.09911986106708257
0.9487179487179487	0.41025641025641024	0.020311965787049652
0.9743589743589743	0.41025641025641024	0.0031512894969638176
1.0	0.41025641025641024	0.000363241803016206
0.0	0.4358974358974359	1.1894024145223977e-9
0.02564102564102564	0.4358974358974359	5.687325727306268e-9
0.05128205128205128	0.4358974358974359	2.0462260072730638e-8
0.07692307692307693	0.4358974358974359	5.570312534466637e-8
0.10256410256410256	0.4358974358974359	1.1536568325762199e-7
0.1282051282051282	0.4358974358974359	1.840780564162019e-7
0.15384615384615385	0.4358974358974359	2.3220167091898958e-7
0.1794871794871795	0.4358974358974359	2.604505262958418e-7
0.20512820512820512	0.4358974358974359	4.3380903865593453e-7
0.23076923076923078	0.4358974358974359	9.262636464296756e-7
0.2564102564102564	0.4358974358974359	1.7657674442089715e-6
0.28205128205128205	0.4358974358974359	2.645083784624784e-6
0.3076923076923077	0.4358974358974359	2.8860091653705368e-6
0.3333333333333333	0.4358974358974359	2.132900113400077e-6
0.358974358974359	0.4358974358974359	1.2007848926556916e-6
0.38461538461538464	0.4358974358974359	5.13827624359582e-7
0.41025641025641024	0.4358974358974359	1.6663275578583439e-7
0.4358974358974359	0.4358974358974359	4.0783708272532595e-8
0.46153846153846156	0.4358974358974359	3.138967505033919e-8
0.48717948717948717	0.4358974358974359	1.3023987318714558e-6
0.5128205128205128	0.4358974358974359	0.000028584597852199126
0.5384615384615384	0.4358974358974359	0.0004027619717931177
0.5641025641025641	0.4358974358974359	0.004001181583509586
0.5897435897435898	0.4358974358974359	0.02908074616752483
0.6153846153846154	0.4358974358974359	0.15763048354554893
0.6410256410256411	0.4358974358974359	0.6452774638640932
0.6666666666666666	0.4358974358974359	2.015682920879439
0.6923076923076923	0.4358974358974359	4.855566646639135
0.717948717948718	0.4358974358974359	9.129911973268927
0.7435897435897436	0.4358974358974359	13.590497380962653
0.7692307692307693	0.4358974358974359	15.005188387057256
0.7948717948717948	0.4358974358974359	13.71279445214704
0.8205128205128205	0.4358974358974359	9.755052035865312
0.8461538461538461	0.4358974358974359	5.500429983652204
0.8717948717948718	0.4358974358974359	2.4704564127319064
0.8974358974358975	0.4358974358974359	0.8701709680574037
0.9230769230769231	0.4358974358974359	0.23694350013456186
0.9487179487179487	0.4358974358974359	0.049231872047372664
0.9743589743589743	0.4358974358974359	0.0077029313929231815
1.0	0.4358974358974359	0.0008924336507903511
0.0	0.46153846153846156	0.0
0.02564102564102564	0.46153846153846156	1.6737080041011354e-12
0.05128205128205128	0.46153846153846156	4.894192870074713e-11
0.07692307692307693	0.46153846153846156	8.251460952774721e-10
0.10256410256410256	0.46153846153846156	9.50638094869514e-9
0.1282051282051282	0.46153846153846156	7.893288445448372e-8
0.15384615384615385	0.46153846153846156	4.836810636954683e-7
0.1794871794871795	0.46153846153846156	2.215199569570093e-6
0.20512820512820512	0.46153846153846156	7.640097618164946e-6
0.23076923076923078	0.46153846153846156	0.00001994034421220788
0.2564102564102564	0.46153846153846156	0.00003951468104395455
0.28205128205128205	0.46153846153846156	0.00005959456083212051
0.3076923076923077	0.46153846153846156	0.00006509705870276489
0.3333333333333333	0.46153846153846156	0.00004811932747580203
0.358974358974359	0.46153846153846156	0.000027091364313695194
0.38461538461538464	0.46153846153846156	0.000011592743873370525
0.41025641025641024	0.46153846153846156	3.7594968455969105e-6
0.4358974358974359	0.46153846153846156	9.201447399958605e-7
0.46153846153846156	0.46153846153846156	1.9333917184581837e-7
0.48717948717948717	0.46153846153846156	1.3534466226880658e-6
0.5128205128205128	0.46153846153846156	0.000029244725512833397
0.5384615384615384	0.46153846153846156	0.0004127456272521386
0.5641025641025641	0.46153846153846156	0.004111706595257508
0.5897435897435898	0.46153846153846156	0.030022490141587824
0.6153846153846154	0.46153846153846156	0.16399905675856968
0.6410256410256411	0.46153846153846156	0.6799674591126228
0.6666666666666666	0.46153846153846156	2.168015369203898
0.6923076923076923	0.46153846153846156	5.390236561958679
0.717948717948718	0.46153846153846156	10.612036212542334
0.7435897435897436	0.46153846153846156	16.800025698831263
0.7692307692307693	0.46153846153846156	20.36293870547229
0.7948717948717948	0.46153846153846156	20.63196388757796
0.8205128205128205	0.46153846153846156	15.765328243984044
0.8461538461538461	0.46153846153846156	9.360869431515061
0.8717948717948718	0.46153846153846156	4.360723205946365
0.8974358974358975	0.46153846153846156	1.5735054674073041
0.9230769230769231	0.46153846153846156	0.43503204326923184
0.9487179487179487	0.46153846153846156	0.09123621376570065
0.9743589743589743	0.46153846153846156	0.014355001788719584
1.0	0.46153846153846156	0.0016686611851071515
0.0	0.48717948717948717	0.0
0.02564102564102564	0.48717948717948717	2.398947399799513e-11
0.05128205128205128	0.48717948717948717	7.014910146222608e-10
0.07692307692307693	0.48717948717948717	1.1826926052036741e-8
0.10256410256410256	0.48717948717948717	1.3625619165646224e-7
0.1282051282051282	0.48717948717948717	1.131355274974936e-6
0.15384615384615385	0.48717948717948717	6.932663446917439e-6
0.1794871794871795	0.48717948717948717	0.0000317507428681452
0.20512820512820512	0.48717948717948717	0.00010950651051677563
0.23076923076923078	0.48717948717948717	0.0002858075409914382
0.2564102564102564	0.48717948717948717	0.0005663690507067317
0.28205128205128205	0.48717948717948717	0.0008541765732140851
0.3076923076923077	0.48717948717948717	0.0009330445891812661
0.3333333333333333	0.48717948717948717	0.0006897005645269128
0.358974358974359	0.48717948717948717	0.00038830404000047604
0.38461538461538464	0.48717948717948717	0.00016616030217588378
0.41025641025641024	0.48717948717948717	0.000053885356108712305
0.4358974358974359	0.48717948717948717	0.000013188553953517961
0.46153846153846156	0.48717948717948717	2.4382393873566903e-6
0.48717948717948717	0.48717948717948717	1.274097589214033e-6
0.5128205128205128	0.48717948717948717	0.00002081719330026131
0.5384615384615384	0.48717948717948717	0.00029449127985361134
0.5641025641025641	0.48717948717948717	0.0029515278565930836
0.5897435897435898	0.48717948717948717	0.02176870914089207
0.6153846153846154	0.48717948717948717	0.12088900705346906
0.6410256410256411	0.48717948717948717	0.5146018124017879
0.6666666666666666	0.48717948717948717	1.708129045564711
0.6923076923076923	0.48717948717948717	4.498595126468034
0.717948717948718	0.48717948717948717	9.550028630424368
0.7435897435897436	0.48717948717948717	16.512321043360746
0.7692307692307693	0.48717948717948717	22.383574105843785
0.7948717948717948	0.48717948717948717	25.085918069708296
0.8205128205128205	0.48717948717948717	20.33627689558695
0.8461538461538461	0.48717948717948717	12.545974136682968
0.8717948717948718	0.48717948717948717	5.992858093147108
0.8974358974358975	0.48717948717948717	2.1967598833633475
0.9230769230769231	0.48717948717948717	0.6132145428917042
0.9487179487179487	0.48717948717948717	0.12934885166628504
0.9743589743589743	0.48717948717948717	0.020421274598346334
1.0	0.48717948717948717	0.0023786218361623104
0.0	0.5128205128205128	0.0
0.02564102564102564	0.5128205128205128	2.4146542890403517e-10
0.05128205128205128	0.5128205128205128	7.060839630424925e-9
0.07692307692307693	0.5128205128205128	1.190436177137538e-7
0.10256410256410256	0.5128205128205128	1.3714831664048898e-6
0.1282051282051282	0.5128205128205128	0.000011387627204227057
0.15384615384615385	0.5128205128205128	0.00006978054428359497
0.1794871794871795	0.5128205128205128	0.00031958627960409526
0.20512820512820512	0.5128205128205128	0.001102234944039515
0.23076923076923078	0.5128205128205128	0.0028767883979145636
0.2564102564102564	0.5128205128205128	0.005700773003955897
0.28205128205128205	0.5128205128205128	0.008597692163994752
0.3076923076923077	0.5128205128205128	0.009391536135059626
0.3333333333333333	0.5128205128205128	0.006942163160508018
0.358974358974359	0.5128205128205128	0.003908464252768559
0.38461538461538464	0.5128205128205128	0.0016724822159534269
0.41025641025641024	0.5128205128205128	0.000542381655617974
0.4358974358974359	0.5128205128205128	0.00013274904807318322
0.46153846153846156	0.5128205128205128	0.000024376844457001584
0.48717948717948717	0.5128205128205128	3.830867546726839e-6
0.5128205128205128	0.5128205128205128	0.000011590098585752865
0.5384615384615384	0.5128205128205128	0.00016059206109331133
0.5641025641025641	0.5128205128205128	0.001625551679038322
0.5897435897435898	0.5128205128205128	0.012185533162530075
0.6153846153846154	0.5128205128205128	0.06943766054466735
0.6410256410256411	0.5128205128205128	0.30734706363393793
0.6666666666666666	0.5128205128205128	1.077893009366046
0.6923076923076923	0.5128205128205128	3.0459358703191137
0.717948717948718	0.5128205128205128	7.004835277978126
0.7435897435897436	0.5128205128205128	13.115523696353488
0.7692307692307693	0.5128205128205128	19.34181336867867
0.7948717948717948	0.5128205128205128	23.096308278766237
0.8205128205128205	0.5128205128205128	19.34592649715
0.8461538461538461	0.5128205128205128	12.171741974247368
0.8717948717948718	0.5128205128205128	5.885865419894661
0.8974358974358975	0.5128205128205128	2.173731228447647
0.9230769230769231	0.5128205128205128	0.6095117766485523
0.9487179487179487	0.5128205128205128	0.1289098412734268
0.9743589743589743	0.5128205128205128	0.020383825320313253
1.0	0.5128205128205128	0.002376448199798122
0.0	0.5384615384615384	0.0
0.02564102564102564	0.5384615384615384	1.7719180747194917e-9
0.05128205128205128	0.5384615384615384	5.1813749987447795e-8
0.07692307692307693	0.5384615384615384	8.735641324076601e-7
0.10256410256410256	0.5384615384615384	0.000010064197689732787
0.1282051282051282	0.5384615384615384	0.00008356451920641801
0.15384615384615385	0.5384615384615384	0.0005120625682983595
0.1794871794871795	0.5384615384615384	0.0023451833574399824
0.20512820512820512	0.5384615384615384	0.008088404326845627
0.23076923076923078	0.5384615384615384	0.02111040649812431
0.2564102564102564	0.5384615384615384	0.04183332898390544
0.28205128205128205	0.5384615384615384	0.06309145874588501
0.3076923076923077	0.5384615384615384	0.06891683295047124
0.3333333333333333	0.5384615384615384	0.050942880053627085
0.358974358974359	0.5384615384615384	0.028681035149872136
0.38461538461538464	0.5384615384615384	0.012272984507743102
0.41025641025641024	0.5384615384615384	0.0039800971234176755
0.4358974358974359	0.5384615384615384	0.0009741371207890871
0.46153846153846156	0.5384615384615384	0.00017881687927881197
0.48717948717948717	0.5384615384615384	0.00002457695535334673
0.5128205128205128	0.5384615384615384	7.061993469506927e-6
0.5384615384615384	0.5384615384615384	0.00006699528585960856
0.5641025641025641	0.5384615384615384	0.0006866770558598006
0.5897435897435898	0.5384615384615384	0.005268870747817272
0.6153846153846154	0.5384615384615384	0.031098747295834915
0.6410256410256411	0.5384615384615384	0.14462247559199434
0.6666666666666666	0.5384615384615384	0.5400975414160207
0.6923076923076923	0.5384615384615384	1.6379758771373145
0.717948717948718	0.5384615384615384	4.037728499823169
0.7435897435897436	0.5384615384615384	8.026000348061583
0.7692307692307693	0.5384615384615384	12.505983140437923
0.7948717948717948	0.5384615384615384	15.4927445110539
0.8205128205128205	0.5384615384615384	13.207224649818649
0.8461538461538461	0.5384615384615384	8.394216980736296
0.8717948717948718	0.5384615384615384	4.084358050312131
0.8974358974358975	0.5384615384615384	1.5140217886996226
0.9230769230769231	0.5384615384615384	0.4254676914500059
0.9487179487179487	0.5384615384615384	0.09010223728059083
0.9743589743589743	0.5384615384615384	0.014258269225288975
1.0	0.5384615384615384	0.0016630466197932708
0.0	0.5641025641025641	0.0
0.02564102564102564	0.5641025641025641	9.653050208837475e-9
0.05128205128205128	0.5641025641025641	2.8227079867457464e-7
0.07692307692307693	0.5641025641025641	4.759000176746667e-6
0.10256410256410256	0.5641025641025641	0.000054827707328419505
0.1282051282051282	0.5641025641025641	0.0004552425482225606
0.15384615384615385	0.5641025641025641	0.0027896129919171603
0.1794871794871795	0.5641025641025641	0.012776083172966125
0.20512820512820512	0.5641025641025641	0.04406398590904351
0.23076923076923078	0.5641025641025641	0.11500521201445665
0.2564102564102564	0.5641025641025641	0.2278994897370654
0.28205128205128205	0.5641025641025641	0.3437094681249526
0.3076923076923077	0.5641025641025641	0.3754449250201819
0.3333333333333333	0.5641025641025641	0.27752647594516816
0.358974358974359	0.5641025641025641	0.15624846108473578
0.38461538461538464	0.5641025641025641	0.06686072982481636
0.41025641025641024	0.5641025641025641	0.02168276170131774
0.4358974358974359	0.5641025641025641	0.0053069014145916815
0.46153846153846156	0.5641025641025641	0.0009741383173841975
0.48717948717948717	0.5641025641025641	0.00013281419458832988
0.5128205128205128	0.5641025641025641	0.000014641558846461316
0.5384615384615384	0.5641025641025641	0.000022186631522823416
0.5641025641025641	0.5641025641025641	0.00022393399301507197
0.5897435897435898	0.5641025641025641	0.001781316590495324
0.6153846153846154	0.5641025641025641	0.01106190893061636
0.6410256410256411	0.5641025641025641	0.054874390469636075
0.6666666666666666	0.5641025641025641	0.22034025709120791
0.6923076923076923	0.5641025641025641	0.7174009615386949
0.717948717948718	0.5641025641025641	1.8794630132279784
0.7435897435897436	0.5641025641025641	3.914098623906415
0.7692307692307693	0.5641025641025641	6.340176374403875
0.7948717948717948	0.5641025641025641	8.04502692251774
0.8205128205128205	0.5641025641025641	6.933857720894282
0.8461538461538461	0.5641025641025641	4.434361195464752
0.8717948717948718	0.5641025641025641	2.1656682064568744
0.8974358974358975	0.5641025641025641	0.804569630962834
0.9230769230769231	0.5641025641025641	0.22639549299351938
0.9487179487179487	0.5641025641025641	0.04798127061731354
0.9743589743589743	0.5641025641025641	0.007596250272328437
1.0	0.5641025641025641	0.0008862416498953593
0.0	0.5897435897435898	0.0
0.02564102564102564	0.5897435897435898	3.944011222699188e-8
0.05128205128205128	0.5897435897435898	1.1532926626586572e-6
0.07692307692307693	0.5897435897435898	0.00001944416500468686
0.10256410256410256	0.5897435897435898	0.0002240132272596929
0.1282051282051282	0.5897435897435898	0.0018600148972561814
0.15384615384615385	0.5897435897435898	0.0113977081949041
0.1794871794871795	0.5897435897435898	0.05220009668051349
0.20512820512820512	0.5897435897435898	0.18003517145598294
0.23076923076923078	0.5897435897435898	0.4698844790413065
0.2564102564102564	0.5897435897435898	0.931144172799919
0.28205128205128205	0.5897435897435898	1.4043167395852993
0.3076923076923077	0.5897435897435898	1.5339804162930835
0.3333333333333333	0.5897435897435898	1.1339084662812715
0.358974358974359	0.5897435897435898	0.6383947775217163
0.38461538461538464	0.5897435897435898	0.27317735128479337
0.41025641025641024	0.5897435897435898	0.08859070826215895
0.4358974358974359	0.5897435897435898	0.021682761701317717
0.46153846153846156	0.5897435897435898	0.003980097404048557
0.48717948717948717	0.5897435897435898	0.0005423969340728742
0.5128205128205128	0.5897435897435898	0.00005423008162867711
0.5384615384615384	0.5897435897435898	8.945126404084973e-6
0.5641025641025641	0.5897435897435898	0.000056907955216335056
0.5897435897435898	0.5897435897435898	0.000476165409598501
0.6153846153846154	0.5897435897435898	0.003163140865880166
0.6410256410256411	0.5897435897435898	0.016918651081584652
0.6666666666666666	0.5897435897435898	0.0731011322418697
0.6923076923076923	0.5897435897435898	0.2533400359073983
0.717948717948718	0.5897435897435898	0.6959525313545073
0.7435897435897436	0.5897435897435898	1.498065783336432
0.7692307692307693	0.5897435897435898	2.4895568364450025
0.7948717948717948	0.5897435897435898	3.2068300266429253
0.8205128205128205	0.5897435897435898	2.7824397607377094
0.8461538461538461	0.5897435897435898	1.786062934478355
0.8717948717948718	0.5897435897435898	0.8742219245569918
0.8974358974358975	0.5897435897435898	0.3252108304487822
0.9230769230769231	0.5897435897435898	0.09158117014272216
0.9487179487179487	0.5897435897435898	0.01941815736194016
0.9743589743589743	0.5897435897435898	0.003075044194427104
1.0	0.5897435897435898	0.0003588163622361106
0.0	0.6153846153846154	0.0
0.02564102564102564	0.6153846153846154	1.2161710413987926e-7
0.05128205128205128	0.6153846153846154	3.556280799888947e-6
0.07692307692307693	0.6153846153846154	0.0000599578172262306
0.10256410256410256	0.6153846153846154	0.0006907647684051836
0.1282051282051282	0.6153846153846154	0.005735521850430218
0.15384615384615385	0.6153846153846154	0.03514584990320982
0.1794871794871795	0.6153846153846154	0.16096365440261262
0.20512820512820512	0.6153846153846154	0.5551545104584831
0.23076923076923078	0.6153846153846154	1.4489307051760907
0.2564102564102564	0.6153846153846154	2.8712661155956014
0.28205128205128205	0.6153846153846154	4.330335932630469
0.3076923076923077	0.6153846153846154	4.73016544585731
0.3333333333333333	0.6153846153846154	3.49650790127425
0.358974358974359	0.6153846153846154	1.9685472417869763
0.38461538461538464	0.6153846153846154	0.8423667303137659
0.41025641025641024	0.6153846153846154	0.2731773512847938
0.4358974358974359	0.6153846153846154	0.06686072982481644
0.46153846153846156	0.6153846153846154	0.012272984557043237
0.48717948717948717	0.6153846153846154	0.0016724849000125544
0.5128205128205128	0.6153846153846154	0.00016622209488497322
0.5384615384615384	0.6153846153846154	0.000012565401475249261
0.5641025641025641	0.6153846153846154	0.000011799457924100687
0.5897435897435898	0.6153846153846154	0.00010183683864475514
0.6153846153846154	0.6153846153846154	0.0007327507967453781
0.6410256410256411	0.6153846153846154	0.004232587613931816
0.6666666666666666	0.6153846153846154	0.019511223305598513
0.6923076923076923	0.6153846153846154	0.07099175358494565
0.717948717948718	0.6153846153846154	0.20168793830923454
0.7435897435897436	0.6153846153846154	0.44374226740285416
0.7692307692307693	0.6153846153846154	0.7494372424591165
0.7948717948717948	0.6153846153846154	0.9742535447498236
0.8205128205128205	0.6153846153846154	0.8487153586555581
0.8461538461538461	0.6153846153846154	0.5460007926247843
0.8717948717948718	0.6153846153846154	0.2676016377222566
0.8974358974358975	0.6153846153846154	0.09962524439505725
0.9230769230769231	0.6153846153846154	0.028067851249304793
0.9487179487179487	0.6153846153846154	0.005952884467395012
0.9743589743589743	0.6153846153846154	0.0009428420308981931
1.0	0.6153846153846154	0.00011002713169783293
0.0	0.6410256410256411	0.0
0.02564102564102564	0.6410256410256411	2.8420996021471966e-7
0.05128205128205128	0.6410256410256411	8.310758850879283e-6
0.07692307692307693	0.6410256410256411	0.00014011687721842957
0.10256410256410256	0.6410256410256411	0.0016142649402370636
0.1282051282051282	0.6410256410256411	0.013403480114495714
0.15384615384615385	0.6410256410256411	0.08213318902261504
0.1794871794871795	0.6410256410256411	0.37615986778607546
0.20512820512820512	0.6410256410256411	1.2973540395186058
0.23076923076923078	0.6410256410256411	3.3860413054922356
0.2564102564102564	0.6410256410256411	6.7099314216585615
0.28205128205128205	0.6410256410256411	10.119667063555003
0.3076923076923077	0.6410256410256411	11.054038349983362
0.3333333333333333	0.6410256410256411	8.171074114448922
0.358974358974359	0.6410256410256411	4.600345792032501
0.38461538461538464	0.6410256410256411	1.9685472417869743
0.41025641025641024	0.6410256410256411	0.6383947775217167
0.4358974358974359	0.6410256410256411	0.15624846108473564
0.46153846153846156	0.6410256410256411	0.02868103515628861
0.48717948717948717	0.6410256410256411	0.003908464602103635
0.5128205128205128	0.6410256410256411	0.00038831237405357975
0.5384615384615384	0.6410256410256411	0.00002723254623391076
0.5641025641025641	0.6410256410256411	2.981316945851372e-6
0.5897435897435898	0.6410256410256411	0.00001757361559305457
0.6153846153846154	0.6410256410256411	0.00013725754800350936
0.6410256410256411	0.6410256410256411	0.0008490554779671046
0.6666666666666666	0.6410256410256411	0.004117168845229529
0.6923076923076923	0.6410256410256411	0.015505642638984926
0.717948717948718	0.6410256410256411	0.045040249474714425
0.7435897435897436	0.6410256410256411	0.10047185323461234
0.7692307692307693	0.6410256410256411	0.17137156174172335
0.7948717948717948	0.6410256410256411	0.2240075188570109
0.8205128205128205	0.6410256410256411	0.19560716360962402
0.8461538461538461	0.6410256410256411	0.12600350957953013
0.8717948717948718	0.6410256410256411	0.061803619032384544
0.8974358974358975	0.6410256410256411	0.023019332482455742
0.9230769230769231	0.6410256410256411	0.006487076911389643
0.9487179487179487	0.6410256410256411	0.0013760545504817908
0.9743589743589743	0.6410256410256411	0.00021796516305929052
1.0	0.6410256410256411	0.000025437321755298014
0.0	0.6666666666666666	0.0
0.02564102564102564	0.6666666666666666	5.04810019499212e-7
0.05128205128205128	0.6666666666666666	0.000014761461330897945
0.07692307692307693	0.6666666666666666	0.0002488737673632763
0.10256410256410256	0.6666666666666666	0.0028672363042530763
0.1282051282051282	0.6666666666666666	0.023807086327460283
0.15384615384615385	0.6666666666666666	0.1458838976674661
0.1794871794871795	0.6666666666666666	0.6681302444448081
0.20512820512820512	0.6666666666666666	2.3043433013114036
0.23076923076923078	0.6666666666666666	6.014242344495239
0.2564102564102564	0.6666666666666666	11.91809255821572
0.28205128205128205	0.6666666666666666	17.97442047357973
0.3076923076923077	0.6666666666666666	19.63403854947353
0.3333333333333333	0.6666666666666666	14.513355126358585
0.358974358974359	0.6666666666666666	8.171074114448897
0.38461538461538464	0.6666666666666666	3.496507901274235
0.41025641025641024	0.6666666666666666	1.1339084662812686
0.4358974358974359	0.6666666666666666	0.2775264759451674
0.46153846153846156	0.6666666666666666	0.05094288005423334
0.48717948717948717	0.6666666666666666	0.006942163193525519
0.5128205128205128	0.6666666666666666	0.0006897014046657023
0.5384615384615384	0.6666666666666666	0.00004813529487952061
0.5641025641025641	0.6666666666666666	2.3571419848897286e-6
0.5897435897435898	0.6666666666666666	2.468039688829658e-6
0.6153846153846154	0.6666666666666666	0.000020505929943884987
0.6410256410256411	0.6666666666666666	0.00013387085407197473
0.6666666666666666	0.6666666666666666	0.0006728672991123264
0.6923076923076923	0.6666666666666666	0.0025923456559471666
0.717948717948718	0.6666666666666666	0.007636099152801408
0.7435897435897436	0.6666666666666666	0.01717825176866029
0.7692307692307693	0.6666666666666666	0.02947450895884077
0.7948717948717948	0.6666666666666666	0.038653146576246813
0.8205128205128205	0.6666666666666666	0.033799847282492634
0.8461538461538461	0.6666666666666666	0.021789402592718377
0.8717948717948718	0.6666666666666666	0.010692355694646683
0.8974358974358975	0.6666666666666666	0.003983531617025674
0.9230769230769231	0.6666666666666666	0.0011227751746751545
0.9487179487179487	0.6666666666666666	0.00023818772303941857
0.9743589743589743	0.6666666666666666	0.00003773064063836394
1.0	0.6666666666666666	4.403441030717562e-6
0.0	0.6923076923076923	0.0
0.02564102564102564	0.6923076923076923	6.829199242156778e-7
0.05128205128205128	0.6923076923076923	0.000019969682977786452
0.07692307692307693	0.6923076923076923	0.00033668280696093464
0.10256410256410256	0.6923076923076923	0.0038788707117014916
0.1282051282051282	0.6923076923076923	0.03220683616120391
0.15384615384615385	0.6923076923076923	0.19735547332873246
0.1794871794871795	0.6923076923076923	0.9038637076876852
0.20512820512820512	0.6923076923076923	3.1173746397895026
0.23076923076923078	0.6923076923076923	8.1362210880678
0.2564102564102564	0.6923076923076923	16.123100874119658
0.28205128205128205	0.6923076923076923	24.316256400407973
0.3076923076923077	0.6923076923076923	26.561430241728946
0.3333333333333333	0.6923076923076923	19.634038549473537
0.358974358974359	0.6923076923076923	11.054038349983335
0.38461538461538464	0.6923076923076923	4.73016544585729
0.41025641025641024	0.6923076923076923	1.5339804162930797
0.4358974358974359	0.6923076923076923	0.375444925020181
0.46153846153846156	0.6923076923076923	0.06891683295051095
0.48717948717948717	0.6923076923076923	0.009391536137231518
0.5128205128205128	0.6923076923076923	0.0009330446516509827
0.5384615384615384	0.6923076923076923	0.00006509846949800734
0.5641025641025641	0.6923076923076923	2.9077649148491966e-6
0.5897435897435898	0.6923076923076923	3.144146005527478e-7
0.6153846153846154	0.6923076923076923	2.383864584580029e-6
0.6410256410256411	0.6923076923076923	0.000016173358339575775
0.6666666666666666	0.6923076923076923	0.00008324413616613267
0.6923076923076923	0.6923076923076923	0.00032534300416699576
0.717948717948718	0.6923076923076923	0.0009665700122055695
0.7435897435897436	0.6923076923076923	0.002185459689877643
0.7692307692307693	0.6923076923076923	0.003763044957312759
0.7948717948717948	0.6923076923076923	0.00494438168632131
0.8205128205128205	0.6923076923076923	0.004327120778471339
0.8461538461538461	0.6923076923076923	0.0027907747531894433
0.8717948717948718	0.6923076923076923	0.0013698348453836293
0.8974358974358975	0.6923076923076923	0.000510423967712593
0.9230769230769231	0.6923076923076923	0.0001438783784906002
0.9487179487179487	0.6923076923076923	0.00003052428535533399
0.9743589743589743	0.6923076923076923	4.835417657767606e-6
1.0	0.6923076923076923	5.643389451192251e-7
0.0	0.717948717948718	0.0
0.02564102564102564	0.717948717948718	6.251943448469455e-7
0.05128205128205128	0.717948717948718	0.00001828169368529867
0.07692307692307693	0.717948717948718	0.00030822381871625565
0.10256410256410256	0.717948717948718	0.00355099909573344
0.1282051282051282	0.717948717948718	0.029484469729774147
0.15384615384615385	0.717948717948718	0.18067348963558505
0.1794871794871795	0.717948717948718	0.8274622814786537
0.20512820512820512	0.717948717948718	2.8538704560480292
0.23076923076923078	0.717948717948718	7.4484858799902
0.2564102564102564	0.717948717948718	14.760253919188635
0.28205128205128205	0.717948717948718	22.260861706214108
0.3076923076923077	0.717948717948718	24.316256400407955
0.3333333333333333	0.717948717948718	17.974420473579723
0.358974358974359	0.717948717948718	10.119667063554964
0.38461538461538464	0.717948717948718	4.3303359326304465
0.41025641025641024	0.717948717948718	1.4043167395852951
0.4358974358974359	0.717948717948718	0.3437094681249515
0.46153846153846156	0.717948717948718	0.06309145874588636
0.48717948717948717	0.717948717948718	0.008597692164082885
0.5128205128205128	0.717948717948718	0.000854176576524183
0.5384615384615384	0.717948717948718	0.00005959465685692804
0.5641025641025641	0.717948717948718	2.6431580954960806e-6
0.5897435897435898	0.717948717948718	6.63177191323662e-8
0.6153846153846154	0.717948717948718	2.0807126624166853e-7
0.6410256410256411	0.717948717948718	1.4488245452319564e-6
0.6666666666666666	0.717948717948718	7.571470498656353e-6
0.6923076923076923	0.717948717948718	0.000029856367113748706
0.717948717948718	0.717948717948718	0.00008916502218010185
0.7435897435897436	0.717948717948718	0.00020222415807910217
0.7692307692307693	0.717948717948718	0.0003489362693145919
0.7948717948717948	0.717948717948718	0.0004590041430688674
0.8205128205128205	0.717948717948718	0.0004018984294241944
0.8461538461538461	0.717948717948718	0.00025927353470524457
0.8717948717948718	0.717948717948718	0.0001272829385157344
0.8974358974358975	0.717948717948718	0.000047432219351775536
0.9230769230769231	0.717948717948718	0.000013370931264832253
0.9487179487179487	0.717948717948718	2.8367791690691156e-6
0.9743589743589743	0.717948717948718	4.493886964744705e-7
1.0	0.717948717948718	5.244848423327978e-8
0.0	0.7435897435897436	0.0
0.02564102564102564	0.7435897435897436	4.145404342638587e-7
0.05128205128205128	0.7435897435897436	0.000012121832677865723
0.07692307692307693	0.7435897435897436	0.00020437042771457139
0.10256410256410256	0.7435897435897436	0.0023545201893601215
0.1282051282051282	0.7435897435897436	0.019549928732660524
0.15384615384615385	0.7435897435897436	0.11979709584839197
0.1794871794871795	0.7435897435897436	0.5486559120829831
0.20512820512820512	0.7435897435897436	1.8922831083390046
0.23076923076923078	0.7435897435897436	4.938781991150701
0.2564102564102564	0.7435897435897436	9.786912053728196
0.28205128205128205	0.7435897435897436	14.760253919188624
0.3076923076923077	0.7435897435897436	16.123100874119633
0.3333333333333333	0.7435897435897436	11.918092558215704
0.358974358974359	0.7435897435897436	6.709931421658531
0.38461538461538464	0.7435897435897436	2.871266115595585
0.41025641025641024	0.7435897435897436	0.931144172799915
0.4358974358974359	0.7435897435897436	0.22789948973706428
0.46153846153846156	0.7435897435897436	0.04183332898390525
0.48717948717948717	0.7435897435897436	0.005700773003956881
0.5128205128205128	0.7435897435897436	0.000566369050817152
0.5384615384615384	0.7435897435897436	0.00003951468578665695
0.5641025641025641	0.7435897435897436	1.7515127120885196e-6
0.5897435897435898	0.7435897435897436	3.055939170849275e-8
0.6153846153846154	0.7435897435897436	1.285801118440626e-8
0.6410256410256411	0.7435897435897436	9.116459137501188e-8
0.6666666666666666	0.7435897435897436	4.813172895625694e-7
0.6923076923076923	0.7435897435897436	1.9091291766416266e-6
0.717948717948718	0.7435897435897436	5.720937255502361e-6
0.7435897435897436	0.7435897435897436	0.000013000636689358697
0.7692307692307693	0.7435897435897436	0.000022462985691636412
0.7948717948717948	0.7435897435897436	0.00002957042312519962
0.8205128205128205	0.7435897435897436	0.000025899629856280038
0.8461538461538461	0.7435897435897436	0.00001671128372683661
0.8717948717948718	0.7435897435897436	8.20475716417328e-6
0.8974358974358975	0.7435897435897436	3.057699839670618e-6
0.9230769230769231	0.7435897435897436	8.619821138496418e-7
0.9487179487179487	0.7435897435897436	1.8288202673846672e-7
0.9743589743589743	0.7435897435897436	2.8971624222839835e-8
1.0	0.7435897435897436	3.3813232595035855e-9
0.0	0.7692307692307693	0.0
0.02564102564102564	0.7692307692307693	2.0919007140421056e-7
0.05128205128205128	0.7692307692307693	6.1170559825741495e-6
0.07692307692307693	0.7692307692307693	0.00010313171124655125
0.10256410256410256	0.7692307692307693	0.001188164545177739
0.1282051282051282	0.7692307692307693	0.009865505628648468
0.15384615384615385	0.7692307692307693	0.06045336223725536
0.1794871794871795	0.7692307692307693	0.27686893711296534
0.20512820512820512	0.7692307692307693	0.9549052537018815
0.23076923076923078	0.7692307692307693	2.4922638951090583
0.2564102564102564	0.7692307692307693	4.93878199115069
0.28205128205128205	0.7692307692307693	7.44848587999018
0.3076923076923077	0.7692307692307693	8.136221088067767
0.3333333333333333	0.7692307692307693	6.0142423444952176
0.358974358974359	0.7692307692307693	3.386041305492213
0.38461538461538464	0.7692307692307693	1.4489307051760791
0.41025641025641024	0.7692307692307693	0.46988447904130337
0.4358974358974359	0.7692307692307693	0.11500521201445595
0.46153846153846156	0.7692307692307693	0.021110406498124158
0.48717948717948717	0.7692307692307693	0.0028767883979145545
0.5128205128205128	0.7692307692307693	0.0002858075409949248
0.5384615384615384	0.7692307692307693	0.000019940344386687125
0.5641025641025641	0.7692307692307693	8.838224684170503e-7
0.5897435897435898	0.7692307692307693	1.4801569121734469e-8
0.6153846153846154	0.7692307692307693	5.009814886512722e-10
0.6410256410256411	0.7692307692307693	3.566138127110112e-9
0.6666666666666666	0.7692307692307693	1.886958081037675e-8
0.6923076923076923	0.7692307692307693	7.493948464981169e-8
0.717948717948718	0.7692307692307693	2.2472739939405007e-7
0.7435897435897436	0.7692307692307693	5.108995094324302e-7
0.7692307692307693	0.7692307692307693	8.830048276521093e-7
0.7948717948717948	0.7692307692307693	1.1625740809541344e-6
0.8205128205128205	0.7692307692307693	1.018322710543279e-6
0.8461538461538461	0.7692307692307693	6.57078686294842e-7
0.8717948717948718	0.7692307692307693	3.226135207783287e-7
0.8974358974358975	0.7692307692307693	1.2023118858037814e-7
0.9230769230769231	0.7692307692307693	3.3894072139955177e-8
0.9487179487179487	0.7692307692307693	7.191150838543165e-9
0.9743589743589743	0.7692307692307693	1.1392035072827333e-9
1.0	0.7692307692307693	1.3295840770608408e-10
0.0	0.7948717948717948	0.0
0.02564102564102564	0.7948717948717948	8.015070097438958e-8
0.05128205128205128	0.7948717948717948	2.343736113343243e-6
0.07692307692307693	0.7948717948717948	0.00003951468104395431
0.10256410256410256	0.7948717948717948	0.00045524254822256057
0.1282051282051282	0.7948717948717948	0.0037799460858496774
0.15384615384615385	0.7948717948717948	0.023162568505520238
0.1794871794871795	0.7948717948717948	0.1060817047323386
0.20512820512820512	0.7948717948717948	0.3658697802174583
0.23076923076923078	0.7948717948717948	0.9549052537018845
0.2564102564102564	0.7948717948717948	1.8922831083390075
0.28205128205128205	0.7948717948717948	2.853870456048031
0.3076923076923077	0.7948717948717948	3.1173746397895012
0.3333333333333333	0.7948717948717948	2.3043433013114036
0.358974358974359	0.7948717948717948	1.2973540395186025
0.38461538461538464	0.7948717948717948	0.5551545104584807
0.41025641025641024	0.7948717948717948	0.18003517145598255
0.4358974358974359	0.7948717948717948	0.044063985909043375
0.46153846153846156	0.7948717948717948	0.008088404326845601
0.48717948717948717	0.7948717948717948	0.001102234944039515
0.5128205128205128	0.7948717948717948	0.00010950651051680784
0.5384615384615384	0.7948717948717948	7.640097619776477e-6
0.5641025641025641	0.7948717948717948	3.3863317851783613e-7
0.5897435897435898	0.7948717948717948	5.6519564009330085e-9
0.6153846153846154	0.7948717948717948	4.6273114556336445e-12
0.6410256410256411	0.7948717948717948	3.293860588017682e-11
0.6666666666666666	0.7948717948717948	1.7428873007250065e-10
0.6923076923076923	0.7948717948717948	6.92177942009222e-10
0.717948717948718	0.7948717948717948	2.0756928013655515e-9
0.7435897435897436	0.7948717948717948	4.718919174117244e-9
0.7692307692307693	0.7948717948717948	8.155866927088388e-9
0.7948717948717948	0.7948717948717948	1.0738106067161471e-8
0.8205128205128205	0.7948717948717948	9.40572945462432e-9
0.8461538461538461	0.7948717948717948	6.069101955304554e-9
0.8717948717948718	0.7948717948717948	2.97981716741436e-9
0.8974358974358975	0.7948717948717948	1.1105143979275849e-9
0.9230769230769231	0.7948717948717948	3.1306232234952153e-10
0.9487179487179487	0.7948717948717948	6.642100638082284e-11
0.9743589743589743	0.7948717948717948	1.0522243953043174e-11
1.0	0.7948717948717948	1.2280692541305276e-12
0.0	0.8205128205128205	0.0
0.02564102564102564	0.8205128205128205	2.3239205462122564e-8
0.05128205128205128	0.8205128205128205	6.795519493258581e-7
0.07692307692307693	0.8205128205128205	0.000011457040055633639
0.10256410256410256	0.8205128205128205	0.0001319947921182222
0.1282051282051282	0.8205128205128205	0.0010959722454938357
0.15384615384615385	0.8205128205128205	0.006715845051714146
0.1794871794871795	0.8205128205128205	0.03075774138063695
0.20512820512820512	0.8205128205128205	0.10608170473233852
0.23076923076923078	0.8205128205128205	0.27686893711296595
0.2564102564102564	0.8205128205128205	0.5486559120829831
0.28205128205128205	0.8205128205128205	0.827462281478653
0.3076923076923077	0.8205128205128205	0.9038637076876841
0.3333333333333333	0.8205128205128205	0.6681302444448077
0.358974358974359	0.8205128205128205	0.37615986778607385
0.38461538461538464	0.8205128205128205	0.16096365440261165
0.41025641025641024	0.8205128205128205	0.052200096680513286
0.4358974358974359	0.8205128205128205	0.012776083172966062
0.46153846153846156	0.8205128205128205	0.0023451833574399733
0.48717948717948717	0.8205128205128205	0.00031958627960409515
0.5128205128205128	0.8205128205128205	0.0000317507428681452
0.5384615384615384	0.8205128205128205	2.215199569570075e-6
0.5641025641025641	0.8205128205128205	9.81846086936264e-8
0.5897435897435898	0.8205128205128205	1.638612445515844e-9
0.6153846153846154	0.8205128205128205	0.0
0.6410256410256411	0.8205128205128205	0.0
0.6666666666666666	0.8205128205128205	0.0
0.6923076923076923	0.8205128205128205	0.0
0.717948717948718	0.8205128205128205	0.0
0.7435897435897436	0.8205128205128205	0.0
0.7692307692307693	0.8205128205128205	0.0
0.7948717948717948	0.8205128205128205	0.0
0.8205128205128205	0.8205128205128205	0.0
0.8461538461538461	0.8205128205128205	0.0
0.8717948717948718	0.8205128205128205	0.0
0.8974358974358975	0.8205128205128205	0.0
0.9230769230769231	0.8205128205128205	0.0
0.9487179487179487	0.8205128205128205	0.0
0.9743589743589743	0.8205128205128205	0.0
1.0	0.8205128205128205	0.0
0.0	0.8461538461538461	0.0
0.02564102564102564	0.8461538461538461	5.074199079741781e-9
0.05128205128205128	0.8461538461538461	1.4837778690524362e-7
0.07692307692307693	0.8461538461538461	2.5016045493300225e-6
0.10256410256410256	0.8461538461538461	0.000028820600333718052
0.1282051282051282	0.8461538461538461	0.00023930169938776475
0.15384615384615385	0.8461538461538461	0.0014663812339298413
0.1794871794871795	0.8461538461538461	0.006715845051714127
0.20512820512820512	0.8461538461538461	0.02316256850552014
0.23076923076923078	0.8461538461538461	0.06045336223725531
0.2564102564102564	0.8461538461538461	0.11979709584839163
0.28205128205128205	0.8461538461538461	0.1806734896355844
0.3076923076923077	0.8461538461538461	0.19735547332873163
0.3333333333333333	0.8461538461538461	0.1458838976674655
0.358974358974359	0.8461538461538461	0.08213318902261446
0.38461538461538464	0.8461538461538461	0.035145849903209535
0.41025641025641024	0.8461538461538461	0.011397708194904013
0.4358974358974359	0.8461538461538461	0.0027896129919171386
0.46153846153846156	0.8461538461538461	0.0005120625682983555
0.48717948717948717	0.8461538461538461	0.00006978054428359482
0.5128205128205128	0.8461538461538461	6.9326634469174e-6
0.5384615384615384	0.8461538461538461	4.836810636954644e-7
0.5641025641025641	0.8461538461538461	2.1438265257821852e-8
0.5897435897435898	0.8461538461538461	3.5778528558740453e-10
0.6153846153846154	0.8461538461538461	0.0
0.6410256410256411	0.8461538461538461	0.0
0.6666666666666666	0.8461538461538461	0.0
0.6923076923076923	0.8461538461538461	0.0
0.717948717948718	0.8461538461538461	0.0
0.7435897435897436	0.8461538461538461	0.0
0.7692307692307693	0.8461538461538461	0.0
0.7948717948717948	0.8461538461538461	0.0
0.8205128205128205	0.8461538461538461	0.0
0.8461538461538461	0.8461538461538461	0.0
0.8717948717948718	0.8461538461538461	0.0
0.8974358974358975	0.8461538461538461	0.0
0.9230769230769231	0.8461538461538461	0.0
0.9487179487179487	0.8461538461538461	0.0
0.9743589743589743	0.8461538461538461	0.0
1.0	0.8461538461538461	0.0
0.0	0.8717948717948718	0.0
0.02564102564102564	0.8717948717948718	8.280687414144418e-10
0.05128205128205128	0.8717948717948718	2.421406912216347e-8
0.07692307692307693	0.8717948717948718	4.0824187189474114e-7
0.10256410256410256	0.8717948717948718	4.703291666350037e-6
0.1282051282051282	0.8717948717948718	0.000039052125057822474
0.15384615384615385	0.8717948717948718	0.0002393016993877647
0.1794871794871795	0.8717948717948718	0.0010959722454938333
0.20512820512820512	0.8717948717948718	0.0037799460858496557
0.23076923076923078	0.8717948717948718	0.009865505628648468
0.2564102564102564	0.8717948717948718	0.019549928732660433
0.28205128205128205	0.8717948717948718	0.029484469729774032
0.3076923076923077	0.8717948717948718	0.03220683616120375
0.3333333333333333	0.8717948717948718	0.02380708632746019
0.358974358974359	0.8717948717948718	0.013403480114495606
0.38461538461538464	0.8717948717948718	0.005735521850430167
0.41025641025641024	0.8717948717948718	0.0018600148972561668
0.4358974358974359	0.8717948717948718	0.00045524254822255786
0.46153846153846156	0.8717948717948718	0.0000835645192064172
0.48717948717948717	0.8717948717948718	0.000011387627204226992
0.5128205128205128	0.8717948717948718	1.1313552749749316e-6
0.5384615384615384	0.8717948717948718	7.893288445448277e-8
0.5641025641025641	0.8717948717948718	3.4985535748938103e-9
0.5897435897435898	0.8717948717948718	5.838769951218518e-11
0.6153846153846154	0.8717948717948718	0.0
0.6410256410256411	0.8717948717948718	0.0
0.6666666666666666	0.8717948717948718	0.0
0.6923076923076923	0.8717948717948718	0.0
0.717948717948718	0.8717948717948718	0.0
0.7435897435897436	0.8717948717948718	0.0
0.7692307692307693	0.8717948717948718	0.0
0.7948717948717948	0.8717948717948718	0.0
0.8205128205128205	0.8717948717948718	0.0
0.8461538461538461	0.8717948717948718	0.0
0.8717948717948718	0.8717948717948718	0.0
0.8974358974358975	0.8717948717948718	0.0
0.9230769230769231	0.8717948717948718	0.0
0.9487179487179487	0.8717948717948718	0.0
0.9743589743589743	0.8717948717948718	0.0
1.0	0.8717948717948718	0.0
0.0	0.8974358974358975	0.0
0.02564102564102564	0.8974358974358975	9.972949755980975e-11
0.05128205128205128	0.8974358974358975	2.916251787631784e-9
0.07692307692307693	0.8974358974358975	4.9167121919606335e-8
0.10256410256410256	0.8974358974358975	5.664468314081312e-7
0.1282051282051282	0.8974358974358975	4.70329166635002e-6
0.15384615384615385	0.8974358974358975	0.000028820600333717937
0.1794871794871795	0.8974358974358975	0.00013199479211822144
0.20512820512820512	0.8974358974358975	0.0004552425482225569
0.23076923076923078	0.8974358974358975	0.0011881645451777322
0.2564102564102564	0.8974358974358975	0.002354520189360108
0.28205128205128205	0.8974358974358975	0.0035509990957334125
0.3076923076923077	0.8974358974358975	0.0038788707117014595
0.3333333333333333	0.8974358974358975	0.002867236304253059
0.358974358974359	0.8974358974358975	0.0016142649402370473
0.38461538461538464	0.8974358974358975	0.0006907647684051754
0.41025641025641024	0.8974358974358975	0.00022401322725969027
0.4358974358974359	0.8974358974358975	0.00005482770732841887
0.46153846153846156	0.8974358974358975	0.000010064197689732667
0.48717948717948717	0.8974358974358975	1.3714831664048763e-6
0.5128205128205128	0.8974358974358975	1.3625619165646065e-7
0.5384615384615384	0.8974358974358975	9.50638094869502e-9
0.5641025641025641	0.8974358974358975	4.2135268820105255e-10
0.5897435897435898	0.8974358974358975	7.031995829328169e-12
0.6153846153846154	0.8974358974358975	0.0
0.6410256410256411	0.8974358974358975	0.0
0.6666666666666666	0.8974358974358975	0.0
0.6923076923076923	0.8974358974358975	0.0
0.717948717948718	0.8974358974358975	0.0
0.7435897435897436	0.8974358974358975	0.0
0.7692307692307693	0.8974358974358975	0.0
0.7948717948717948	0.8974358974358975	0.0
0.8205128205128205	0.8974358974358975	0.0
0.8461538461538461	0.8974358974358975	0.0
0.8717948717948718	0.8974358974358975	0.0
0.8974358974358975	0.8974358974358975	0.0
0.9230769230769231	0.8974358974358975	0.0
0.9487179487179487	0.8974358974358975	0.0
0.9743589743589743	0.8974358974358975	0.0
1.0	0.8974358974358975	0.0
0.0	0.9230769230769231	0.0
0.02564102564102564	0.9230769230769231	8.656438863493715e-12
0.05128205128205128	0.9230769230769231	2.531282712524381e-10
0.07692307692307693	0.9230769230769231	4.267665990553742e-9
0.10256410256410256	0.9230769230769231	4.916712191960613e-8
0.1282051282051282	0.9230769230769231	4.082418718947386e-7
0.15384615384615385	0.9230769230769231	2.5016045493300025e-6
0.1794871794871795	0.9230769230769231	0.000011457040055633502
0.20512820512820512	0.9230769230769231	0.00003951468104395382
0.23076923076923078	0.9230769230769231	0.00010313171124655041
0.2564102564102564	0.9230769230769231	0.00020437042771456933
0.28205128205128205	0.9230769230769231	0.0003082238187162525
0.3076923076923077	0.9230769230769231	0.00033668280696093046
0.3333333333333333	0.9230769230769231	0.0002488737673632733
0.358974358974359	0.9230769230769231	0.0001401168772184276
0.38461538461538464	0.9230769230769231	0.00005995781722622972
0.41025641025641024	0.9230769230769231	0.000019444165004686617
0.4358974358974359	0.9230769230769231	4.759000176746608e-6
0.46153846153846156	0.9230769230769231	8.735641324076459e-7
0.48717948717948717	0.9230769230769231	1.1904361771375234e-7
0.5128205128205128	0.9230769230769231	1.1826926052036639e-8
0.5384615384615384	0.9230769230769231	8.251460952774587e-10
0.5641025641025641	0.9230769230769231	3.6573068897631834e-11
0.5897435897435898	0.9230769230769231	6.103714896228761e-13
0.6153846153846154	0.9230769230769231	0.0
0.6410256410256411	0.9230769230769231	0.0
0.6666666666666666	0.9230769230769231	0.0
0.6923076923076923	0.9230769230769231	0.0
0.717948717948718	0.9230769230769231	0.0
0.7435897435897436	0.9230769230769231	0.0
0.7692307692307693	0.9230769230769231	0.0
0.7948717948717948	0.9230769230769231	0.0
0.8205128205128205	0.9230769230769231	0.0
0.8461538461538461	0.9230769230769231	0.0
0.8717948717948718	0.9230769230769231	0.0
0.8974358974358975	0.9230769230769231	0.0
0.9230769230769231	0.9230769230769231	0.0
0.9487179487179487	0.9230769230769231	0.0
0.9743589743589743	0.9230769230769231	0.0
1.0	0.9230769230769231	0.0
0.0	0.9487179487179487	0.0
0.02564102564102564	0.9487179487179487	5.134397606487217e-13
0.05128205128205128	0.9487179487179487	1.501380891781884e-11
0.07692307692307693	0.9487179487179487	2.5312827125244025e-10
0.10256410256410256	0.9487179487179487	2.9162517876318175e-9
0.1282051282051282	0.9487179487179487	2.4214069122163568e-8
0.15384615384615385	0.9487179487179487	1.4837778690524476e-7
0.1794871794871795	0.9487179487179487	6.795519493258582e-7
0.20512820512820512	0.9487179487179487	2.343736113343243e-6
0.23076923076923078	0.9487179487179487	6.117055982574174e-6
0.2564102564102564	0.9487179487179487	0.000012121832677865727
0.28205128205128205	0.9487179487179487	0.000018281693685298673
0.3076923076923077	0.9487179487179487	0.000019969682977786452
0.3333333333333333	0.9487179487179487	0.000014761461330897945
0.358974358974359	0.9487179487179487	8.31075885087925e-6
0.38461538461538464	0.9487179487179487	3.5562807998889387e-6
0.41025641025641024	0.9487179487179487	1.153292662658653e-6
0.4358974358974359	0.9487179487179487	2.822707986745736e-7
0.46153846153846156	0.9487179487179487	5.18137499874476e-8
0.48717948717948717	0.9487179487179487	7.060839630424925e-9
0.5128205128205128	0.9487179487179487	7.014910146222608e-10
0.5384615384615384	0.9487179487179487	4.89419287007469e-11
0.5641025641025641	0.9487179487179487	2.169260135386718e-12
0.5897435897435898	0.9487179487179487	3.62029925331547e-14
0.6153846153846154	0.9487179487179487	0.0
0.6410256410256411	0.9487179487179487	0.0
0.6666666666666666	0.9487179487179487	0.0
0.6923076923076923	0.9487179487179487	0.0
0.717948717948718	0.9487179487179487	0.0
0.7435897435897436	0.9487179487179487	0.0
0.7692307692307693	0.9487179487179487	0.0
0.7948717948717948	0.9487179487179487	0.0
0.8205128205128205	0.9487179487179487	0.0
0.8461538461538461	0.9487179487179487	0.0
0.8717948717948718	0.9487179487179487	0.0
0.8974358974358975	0.9487179487179487	0.0
0.9230769230769231	0.9487179487179487	0.0
0.9487179487179487	0.9487179487179487	0.0
0.9743589743589743	0.9487179487179487	0.0
1.0	0.9487179487179487	0.0
0.0	0.9743589743589743	0.0
0.02564102564102564	0.9743589743589743	1.7558528236105397e-14
0.05128205128205128	0.9743589743589743	5.13439760648715e-13
0.07692307692307693	0.9743589743589743	8.656438863493771e-12
0.10256410256410256	0.9743589743589743	9.972949755980962e-11
0.1282051282051282	0.9743589743589743	8.280687414144402e-10
0.15384615384615385	0.9743589743589743	5.074199079741755e-9
0.1794871794871795	0.9743589743589743	2.3239205462122352e-8
0.20512820512820512	0.9743589743589743	8.015070097438884e-8
0.23076923076923078	0.9743589743589743	2.0919007140420942e-7
0.2564102564102564	0.9743589743589743	4.145404342638557e-7
0.28205128205128205	0.9743589743589743	6.251943448469408e-7
0.3076923076923077	0.9743589743589743	6.829199242156713e-7
0.3333333333333333	0.9743589743589743	5.048100194992083e-7
0.358974358974359	0.9743589743589743	2.842099602147164e-7
0.38461538461538464	0.9743589743589743	1.2161710413987762e-7
0.41025641025641024	0.9743589743589743	3.944011222699137e-8
0.4358974358974359	0.9743589743589743	9.653050208837348e-9
0.46153846153846156	0.9743589743589743	1.7719180747194681e-9
0.48717948717948717	0.9743589743589743	2.4146542890403377e-10
0.5128205128205128	0.9743589743589743	2.3989473997994907e-11
0.5384615384615384	0.9743589743589743	1.6737080041011128e-12
0.5641025641025641	0.9743589743589743	7.418400026231123e-14
0.5897435897435898	0.9743589743589743	1.2380639664948249e-15
0.6153846153846154	0.9743589743589743	0.0
0.6410256410256411	0.9743589743589743	0.0
0.6666666666666666	0.9743589743589743	0.0
0.6923076923076923	0.9743589743589743	0.0
0.717948717948718	0.9743589743589743	0.0
0.7435897435897436	0.9743589743589743	0.0
0.7692307692307693	0.9743589743589743	0.0
0.7948717948717948	0.9743589743589743	0.0
0.8205128205128205	0.9743589743589743	0.0
0.8461538461538461	0.9743589743589743	0.0
0.8717948717948718	0.9743589743589743	0.0
0.8974358974358975	0.9743589743589743	0.0
0.9230769230769231	0.9743589743589743	0.0
0.9487179487179487	0.9743589743589743	0.0
0.9743589743589743	0.9743589743589743	0.0
1.0	0.9743589743589743	0.0
0.0	1.0	0.0
0.02564102564102564	1.0	0.0
0.05128205128205128	1.0	0.0
0.07692307692307693	1.0	0.0
0.10256410256410256	1.0	0.0
0.1282051282051282	1.0	0.0
0.15384615384615385	1.0	0.0
0.1794871794871795	1.0	0.0
0.20512820512820512	1.0	0.0
0.23076923076923078	1.0	0.0
0.2564102564102564	1.0	0.0
0.28205128205128205	1.0	0.0
0.3076923076923077	1.0	0.0
0.3333333333333333	1.0	0.0
0.358974358974359	1.0	0.0
0.38461538461538464	1.0	0.0
0.41025641025641024	1.0	0.0
0.4358974358974359	1.0	0.0
0.46153846153846156	1.0	0.0
0.48717948717948717	1.0	0.0
0.5128205128205128	1.0	0.0
0.5384615384615384	1.0	0.0
0.5641025641025641	1.0	0.0
0.5897435897435898	1.0	0.0
0.6153846153846154	1.0	0.0
0.6410256410256411	1.0	0.0
0.6666666666666666	1.0	0.0
0.6923076923076923	1.0	0.0
0.717948717948718	1.0	0.0
0.7435897435897436	1.0	0.0
0.7692307692307693	1.0	0.0
0.7948717948717948	1.0	0.0
0.8205128205128205	1.0	0.0
0.8461538461538461	1.0	0.0
0.8717948717948718	1.0	0.0
0.8974358974358975	1.0	0.0
0.9230769230769231	1.0	0.0
0.9487179487179487	1.0	0.0
0.9743589743589743	1.0	0.0
1.0	1.0	0.0


==> results/pointsource2d/omega_noise.txt <==
0.0	0.0	0.008452352273340291
0.02564102564102564	0.0	-0.0008501356203578678
0.05128205128205128	0.0	-0.018988587863664537
0.07692307692307693	0.0	-0.038570211141523626
0.10256410256410256	0.0	-0.04963256628562311
0.1282051282051282	0.0	-0.047962420271789596
0.15384615384615385	0.0	-0.03734266787253559
0.1794871794871795	0.0	-0.023591685906316533
0.20512820512820512	0.0	-0.008677596361849813
0.23076923076923078	0.0	0.0074677740117920985
0.2564102564102564	0.0	0.02245867812592948
0.28205128205128205	0.0	0.03175831357983367
0.3076923076923077	0.0	0.032158613480373965
0.3333333333333333	0.0	0.023935435964878304
0.358974358974359	0.0	0.011005546003981657
0.38461538461538464	0.0	-0.00010367061519154528
0.41025641025641024	0.0	-0.0032012203377098786
0.4358974358974359	0.0	0.006471891210622822
0.46153846153846156	0.0	0.030547971391154016
0.48717948717948717	0.0	0.062242490328879
0.5128205128205128	0.0	0.08616844885198631
0.5384615384615384	0.0	0.08735866830382459
0.5641025641025641	0.0	0.06538535809825917
0.5897435897435898	0.0	0.03672603365340858
0.6153846153846154	0.0	0.020522002902663237
0.6410256410256411	0.0	0.025065209252759513
0.6666666666666666	0.0	0.04542323565621097
0.6923076923076923	0.0	0.07080459198286086
0.717948717948718	0.0	0.09061680606873539
0.7435897435897436	0.0	0.09449870771752614
0.7692307692307693	0.0	0.07403114972835959
0.7948717948717948	0.0	0.030146341257014198
0.8205128205128205	0.0	-0.021831518835876664
0.8461538461538461	0.0	-0.059047928402932916
0.8717948717948718	0.0	-0.06931845906510015
0.8974358974358975	0.0	-0.06043334044599135
0.9230769230769231	0.0	-0.04925774586447161
0.9487179487179487	0.0	-0.04381638556779996
0.9743589743589743	0.0	-0.04001189518017104
1.0	0.0	-0.032444765348491195
0.0	0.02564102564102564	0.011444007968295264
0.02564102564102564	0.02564102564102564	0.00008000951285679746
0.05128205128205128	0.02564102564102564	-0.022759076131859762
0.07692307692307693	0.02564102564102564	-0.04835252429670807
0.10256410256410256	0.02564102564102564	-0.06449927744029468
0.1282051282051282	0.02564102564102564	-0.06556313491726289
0.15384615384615385	0.02564102564102564	-0.05535516686213479
0.1794871794871795	0.02564102564102564	-0.040172816989056656
0.20512820512820512	0.02564102564102564	-0.02197962323829584
0.23076923076923078	0.02564102564102564	-0.0007516246217060423
0.2564102564102564	0.02564102564102564	0.02016069920710118
0.28205128205128205	0.02564102564102564	0.03458527374837054
0.3076923076923077	0.02564102564102564	0.03819996239810889
0.3333333333333333	0.02564102564102564	0.03144274679151148
0.358974358974359	0.02564102564102564	0.01949416185710823
0.38461538461538464	0.02564102564102564	0.010843391829431188
0.41025641025641024	0.02564102564102564	0.013039131191625922
0.4358974358974359	0.02564102564102564	0.03067951121455034
0.46153846153846156	0.02564102564102564	0.0635172428159236
0.48717948717948717	0.02564102564102564	0.10131363761368592
0.5128205128205128	0.02564102564102564	0.12495370897526092
0.5384615384615384	0.02564102564102564	0.11771887425162451
0.5641025641025641	0.02564102564102564	0.08168194672475594
0.5897435897435898	0.02564102564102564	0.039394906152598844
0.6153846153846154	0.02564102564102564	0.014992886420840549
0.6410256410256411	0.02564102564102564	0.01723559818056786
0.6666666666666666	0.02564102564102564	0.03827525437954724
0.6923076923076923	0.02564102564102564	0.0651359317777747
0.717948717948718	0.02564102564102564	0.08739186050638473
0.7435897435897436	0.02564102564102564	0.09407711576593691
0.7692307692307693	0.02564102564102564	0.07351888245108898
0.7948717948717948	0.02564102564102564	0.024023856679328413
0.8205128205128205	0.02564102564102564	-0.03711941049358257
0.8461538461538461	0.02564102564102564	-0.08136823951533363
0.8717948717948718	0.02564102564102564	-0.09284349435651798
0.8974358974358975	0.02564102564102564	-0.08139696762009821
0.9230769230769231	0.02564102564102564	-0.06819150406726286
0.9487179487179487	0.02564102564102564	-0.06250711298280842
0.9743589743589743	0.02564102564102564	-0.05801929766705814
1.0	0.02564102564102564	-0.04730483949354897
0.0	0.05128205128205128	0.014648180503652086
0.02564102564102564	0.05128205128205128	0.0034414289820657077
0.05128205128205128	0.05128205128205128	-0.020658175516713433
0.07692307692307693	0.05128205128205128	-0.049159249673822826
0.10256410256410256	0.05128205128205128	-0.0695032092169237
0.1282051282051282	0.05128205128205128	-0.07536555955721225
0.15384615384615385	0.05128205128205128	-0.06972670908491276
0.1794871794871795	0.05128205128205128	-0.05783454118813488
0.20512820512820512	0.05128205128205128	-0.04059452899732583
0.23076923076923078	0.05128205128205128	-0.017521153650803683
0.2564102564102564	0.05128205128205128	0.007451601519016167
0.28205128205128205	0.05128205128205128	0.0267845781518138
0.3076923076923077	0.05128205128205128	0.035247580790270544
0.3333333333333333	0.05128205128205128	0.03365439112267237
0.358974358974359	0.05128205128205128	0.028176212741110835
0.38461538461538464	0.05128205128205128	0.028094178000630618
0.41025641025641024	0.05128205128205128	0.04051742809257868
0.4358974358974359	0.05128205128205128	0.06762832848471517
0.46153846153846156	0.05128205128205128	0.10537660623141455
0.48717948717948717	0.05128205128205128	0.14066528399667264
0.5128205128205128	0.05128205128205128	0.15459415423959463
0.5384615384615384	0.05128205128205128	0.13369573739246304
0.5641025641025641	0.05128205128205128	0.0843600494353314
0.5897435897435898	0.05128205128205128	0.03240994526563447
0.6153846153846154	0.05128205128205128	0.0021354802021497665
0.6410256410256411	0.05128205128205128	-0.0008270314410626607
0.6666666666666666	0.05128205128205128	0.012518818587129842
0.6923076923076923	0.05128205128205128	0.030327133605878846
0.717948717948718	0.05128205128205128	0.04765887660175709
0.7435897435897436	0.05128205128205128	0.05725159066031061
0.7692307692307693	0.05128205128205128	0.04498419856178748
0.7948717948717948	0.05128205128205128	0.0035819021900603994
0.8205128205128205	0.05128205128205128	-0.05279937310121511
0.8461538461538461	0.05128205128205128	-0.09480055807312851
0.8717948717948718	0.05128205128205128	-0.10470581346367999
0.8974358974358975	0.05128205128205128	-0.09257502928200191
0.9230769230769231	0.05128205128205128	-0.08024338888259379
0.9487179487179487	0.05128205128205128	-0.07612040988140079
0.9743589743589743	0.05128205128205128	-0.07190797984172566
1.0	0.05128205128205128	-0.058965654520794934
0.0	0.07692307692307693	0.020938234302346773
0.02564102564102564	0.07692307692307693	0.012065470714746254
0.05128205128205128	0.07692307692307693	-0.01064930170190562
0.07692307692307693	0.07692307692307693	-0.039447569277905055
0.10256410256410256	0.07692307692307693	-0.06217353216535228
0.1282051282051282	0.07692307692307693	-0.07269065303036104
0.15384615384615385	0.07692307692307693	-0.07372939263260027
0.1794871794871795	0.07692307692307693	-0.06923571227238601
0.20512820512820512	0.07692307692307693	-0.057915065682523616
0.23076923076923078	0.07692307692307693	-0.03745431740745902
0.2564102564102564	0.07692307692307693	-0.011652854626442643
0.28205128205128205	0.07692307692307693	0.010528136979925603
0.3076923076923077	0.07692307692307693	0.022969853852907424
0.3333333333333333	0.07692307692307693	0.027515025766835424
0.358974358974359	0.07692307692307693	0.031609373827348956
0.38461538461538464	0.07692307692307693	0.04395020974813984
0.41025641025641024	0.07692307692307693	0.0688070629845927
0.4358974358974359	0.07692307692307693	0.10378228844835108
0.46153846153846156	0.07692307692307693	0.14029078249338742
0.48717948717948717	0.07692307692307693	0.16449656301863835
0.5128205128205128	0.07692307692307693	0.16248446919380824
0.5384615384615384	0.07692307692307693	0.12864527032717352
0.5641025641025641	0.07692307692307693	0.074074435515232
0.5897435897435898	0.07692307692307693	0.023187145467344447
0.6153846153846154	0.07692307692307693	-0.005814001976755747
0.6410256410256411	0.07692307692307693	-0.014299964889734052
0.6666666666666666	0.07692307692307693	-0.016096437486036598
0.6923076923076923	0.07692307692307693	-0.017899689014621068
0.717948717948718	0.07692307692307693	-0.013545465760051481
0.7435897435897436	0.07692307692307693	-0.002231255620574097
0.7692307692307693	0.07692307692307693	0.00038149019552863973
0.7948717948717948	0.07692307692307693	-0.02139674252257101
0.8205128205128205	0.07692307692307693	-0.06138490131361569
0.8461538461538461	0.07692307692307693	-0.09389333109563835
0.8717948717948718	0.07692307692307693	-0.10085978286379271
0.8974358974358975	0.07692307692307693	-0.09026823169395115
0.9230769230769231	0.07692307692307693	-0.08105353563503702
0.9487179487179487	0.07692307692307693	-0.0793335709194978
0.9743589743589743	0.07692307692307693	-0.0760494521255559
1.0	0.07692307692307693	-0.0626417184510386
0.0	0.10256410256410256	0.03333670077093033
0.02564102564102564	0.10256410256410256	0.02809630255086757
0.05128205128205128	0.10256410256410256	0.007154099957211537
0.07692307692307693	0.10256410256410256	-0.021405293156041925
0.10256410256410256	0.10256410256410256	-0.04471411636567867
0.1282051282051282	0.10256410256410256	-0.05730981209598146
0.15384615384615385	0.10256410256410256	-0.06366575421793842
0.1794871794871795	0.10256410256410256	-0.06790679384654276
0.20512820512820512	0.10256410256410256	-0.06598055890107944
0.23076923076923078	0.10256410256410256	-0.05212281102426088
0.2564102564102564	0.10256410256410256	-0.029227841768855897
0.28205128205128205	0.10256410256410256	-0.00797144104309335
0.3076923076923077	0.10256410256410256	0.004618603522693263
0.3333333333333333	0.10256410256410256	0.012455919500084286
0.358974358974359	0.10256410256410256	0.025105328092526857
0.38461538461538464	0.10256410256410256	0.04951865369734718
0.41025641025641024	0.10256410256410256	0.08484806912637917
0.4358974358974359	0.10256410256410256	0.12291313705498302
0.46153846153846156	0.10256410256410256	0.15170178352239605
0.48717948717948717	0.10256410256410256	0.15982430724477548
0.5128205128205128	0.10256410256410256	0.14210012668515898
0.5384615384615384	0.10256410256410256	0.10286245212338409
0.5641025641025641	0.10256410256410256	0.05635692204052603
0.5897435897435898	0.10256410256410256	0.02067787371839003
0.6153846153846154	0.10256410256410256	0.002786302714209895
0.6410256410256411	0.10256410256410256	-0.008130946000385181
0.6666666666666666	0.10256410256410256	-0.02777729091032562
0.6923076923076923	0.10256410256410256	-0.05467196244137567
0.717948717948718	0.10256410256410256	-0.06824410682775374
0.7435897435897436	0.10256410256410256	-0.05727940453084888
0.7692307692307693	0.10256410256410256	-0.03835437131845504
0.7948717948717948	0.10256410256410256	-0.03689104931999514
0.8205128205128205	0.10256410256410256	-0.05695317657803592
0.8461538461538461	0.10256410256410256	-0.07849071467293144
0.8717948717948718	0.10256410256410256	-0.08345731537922779
0.8974358974358975	0.10256410256410256	-0.07596250800458078
0.9230769230769231	0.10256410256410256	-0.0701458942428725
0.9487179487179487	0.10256410256410256	-0.06996876731503243
0.9743589743589743	0.10256410256410256	-0.06752919262351531
1.0	0.10256410256410256	-0.055699264771842665
0.0	0.1282051282051282	0.05302245490709655
0.02564102564102564	0.1282051282051282	0.05210300355226657
0.05128205128205128	0.1282051282051282	0.031725142381655136
0.07692307692307693	0.1282051282051282	0.0017505093099385847
0.10256410256410256	0.1282051282051282	-0.022227551796078784
0.1282051282051282	0.1282051282051282	-0.03485577739237283
0.15384615384615385	0.1282051282051282	-0.04367464110863571
0.1794871794871795	0.1282051282051282	-0.05482847008781391
0.20512820512820512	0.1282051282051282	-0.06234461546915425
0.23076923076923078	0.1282051282051282	-0.05692158415204749
0.2564102564102564	0.1282051282051282	-0.04032567595906609
0.28205128205128205	0.1282051282051282	-0.024614210441730188
0.3076923076923077	0.1282051282051282	-0.016930118607710785
0.3333333333333333	0.1282051282051282	-0.010094217329538729
0.358974358974359	0.1282051282051282	0.00821877167517887
0.38461538461538464	0.1282051282051282	0.04217869496760818
0.41025641025641024	0.1282051282051282	0.08411132215777951
0.4358974358974359	0.1282051282051282	0.11989192688932576
0.46153846153846156	0.1282051282051282	0.1362670134280854
0.48717948717948717	0.1282051282051282	0.1272588115325413
0.5128205128205128	0.1282051282051282	0.09794177539802629
0.5384615384615384	0.1282051282051282	0.06183711295797941
0.5641025641025641	0.1282051282051282	0.033874625454853265
0.5897435897435898	0.1282051282051282	0.022794550437690325
0.6153846153846154	0.1282051282051282	0.022518314269343108
0.6410256410256411	0.1282051282051282	0.013179958467522623
0.6666666666666666	0.1282051282051282	-0.021272061614956907
0.6923076923076923	0.1282051282051282	-0.07053868048020313
0.717948717948718	0.1282051282051282	-0.10062179346745458
0.7435897435897436	0.1282051282051282	-0.09089251049268954
0.7692307692307693	0.1282051282051282	-0.05850760163466422
0.7948717948717948	0.1282051282051282	-0.0374634430535447
0.8205128205128205	0.1282051282051282	-0.041084361498504494
0.8461538461538461	0.1282051282051282	-0.0545250837014173
0.8717948717948718	0.1282051282051282	-0.0594973283341357
0.8974358974358975	0.1282051282051282	-0.05557209623633541
0.9230769230769231	0.1282051282051282	-0.05199915036433269
0.9487179487179487	0.1282051282051282	-0.05165715582346944
0.9743589743589743	0.1282051282051282	-0.04944719792473973
1.0	0.1282051282051282	-0.04056589714400998
0.0	0.15384615384615385	0.07784412021760792
0.02564102564102564	0.15384615384615385	0.08184451915414528
0.05128205128205128	0.15384615384615385	0.06088721945161853
0.07692307692307693	0.15384615384615385	0.02690312909170027
0.10256410256410256	0.15384615384615385	-0.000549060239453327
0.1282051282051282	0.15384615384615385	-0.014509884774168522
0.15384615384615385	0.15384615384615385	-0.02428851614241781
0.1794871794871795	0.15384615384615385	-0.038506059359606194
0.20512820512820512	0.15384615384615385	-0.05165838576785395
0.23076923076923078	0.15384615384615385	-0.053542993044420846
0.2564102564102564	0.15384615384615385	-0.0454965845192217
0.28205128205128205	0.15384615384615385	-0.03936729223126908
0.3076923076923077	0.15384615384615385	-0.040326206403894366
0.3333333333333333	0.15384615384615385	-0.03702055905164865
0.358974358974359	0.15384615384615385	-0.01472565934887689
0.38461538461538464	0.15384615384615385	0.026933505782344935
0.41025641025641024	0.15384615384615385	0.07268352036273858
0.4358974358974359	0.15384615384615385	0.10307622097352788
0.46153846153846156	0.15384615384615385	0.10560549099026509
0.48717948717948717	0.15384615384615385	0.08113578508982304
0.5128205128205128	0.15384615384615385	0.043961121366216244
0.5384615384615384	0.15384615384615385	0.014102839115264307
0.5641025641025641	0.15384615384615385	0.0052448960279631975
0.5897435897435898	0.15384615384615385	0.016947182236670345
0.6153846153846154	0.15384615384615385	0.032526354396971886
0.6410256410256411	0.15384615384615385	0.026526713064394768
0.6666666666666666	0.15384615384615385	-0.015538232935911946
0.6923076923076923	0.15384615384615385	-0.07667840954617236
0.717948717948718	0.15384615384615385	-0.11494915537391365
0.7435897435897436	0.15384615384615385	-0.10457160341420552
0.7692307692307693	0.15384615384615385	-0.06301779622652977
0.7948717948717948	0.15384615384615385	-0.029216942815931752
0.8205128205128205	0.15384615384615385	-0.022305932270070734
0.8461538461538461	0.15384615384615385	-0.031186972986488676
0.8717948717948718	0.15384615384615385	-0.037415151752166996
0.8974358974358975	0.15384615384615385	-0.03665490373858216
0.9230769230769231	0.15384615384615385	-0.034164512675672595
0.9487179487179487	0.15384615384615385	-0.03256582920113988
0.9743589743589743	0.15384615384615385	-0.02998389772588032
1.0	0.15384615384615385	-0.024052863735706087
0.0	0.1794871794871795	0.100772036496112
0.02564102564102564	0.1794871794871795	0.10992370896698932
0.05128205128205128	0.1794871794871795	0.0887134131022654
0.07692307692307693	0.1794871794871795	0.049643780712060305
0.10256410256410256	0.1794871794871795	0.015348936172964841
0.1282051282051282	0.1794871794871795	-0.003872399043788824
0.15384615384615385	0.1794871794871795	-0.015481584121509179
0.1794871794871795	0.1794871794871795	-0.028979995311683104
0.20512820512820512	0.1794871794871795	-0.0420383561703791
0.23076923076923078	0.1794871794871795	-0.04779296663302061
0.2564102564102564	0.1794871794871795	-0.048495683964374314
0.28205128205128205	0.1794871794871795	-0.05362524361393589
0.3076923076923077	0.1794871794871795	-0.06403230449382968
0.3333333333333333	0.1794871794871795	-0.06429416903673171
0.358974358974359	0.1794871794871795	-0.038731897598609746
0.38461538461538464	0.1794871794871795	0.00874889504969951
0.41025641025641024	0.1794871794871795	0.05616394768393875
0.4358974358974359	0.1794871794871795	0.08037288114930666
0.46153846153846156	0.1794871794871795	0.0709164984991029
0.48717948717948717	0.1794871794871795	0.035015042464209854
0.5128205128205128	0.1794871794871795	-0.006853113138296283
0.5384615384615384	0.1794871794871795	-0.031803770916701134
0.5641025641025641	0.1794871794871795	-0.028630170819674845
0.5897435897435898	0.1794871794871795	-0.004610218751953249
0.6153846153846154	0.1794871794871795	0.01807640570385016
0.6410256410256411	0.1794871794871795	0.013799350162840854
0.6666666666666666	0.1794871794871795	-0.028046884537031098
0.6923076923076923	0.1794871794871795	-0.08730741333363949
0.717948717948718	0.1794871794871795	-0.12195455254777639
0.7435897435897436	0.1794871794871795	-0.10701212893080243
0.7692307692307693	0.1794871794871795	-0.05990560063704654
0.7948717948717948	0.1794871794871795	-0.019573092412223405
0.8205128205128205	0.1794871794871795	-0.006778104394787618
0.8461538461538461	0.1794871794871795	-0.013083637446039522
0.8717948717948718	0.1794871794871795	-0.02084401987036261
0.8974358974358975	0.1794871794871795	-0.023293341609312655
0.9230769230769231	0.1794871794871795	-0.022560883653094665
0.9487179487179487	0.1794871794871795	-0.020722734565872064
0.9743589743589743	0.1794871794871795	-0.01798997064540598
1.0	0.1794871794871795	-0.013817400251521565
0.0	0.20512820512820512	0.11197112726375374
0.02564102564102564	0.20512820512820512	0.12518710068996836
0.05128205128205128	0.20512820512820512	0.10543589536646285
0.07692307692307693	0.20512820512820512	0.06320746945178561
0.10256410256410256	0.20512820512820512	0.02116909446210533
0.1282051282051282	0.20512820512820512	-0.006702263174812747
0.15384615384615385	0.20512820512820512	-0.022242091532724207
0.1794871794871795	0.20512820512820512	-0.0329430192237792
0.20512820512820512	0.20512820512820512	-0.04095820362805782
0.23076923076923078	0.20512820512820512	-0.04609604435827859
0.2564102564102564	0.20512820512820512	-0.05286729627034993
0.28205128205128205	0.20512820512820512	-0.06718924331374776
0.3076923076923077	0.20512820512820512	-0.08479055827681788
0.3333333333333333	0.20512820512820512	-0.08780605134682666
0.358974358974359	0.20512820512820512	-0.06145773821014446
0.38461538461538464	0.20512820512820512	-0.01312203074950041
0.41025641025641024	0.20512820512820512	0.03161072167016898
0.4358974358974359	0.20512820512820512	0.04893981193184805
0.46153846153846156	0.20512820512820512	0.03139824700606261
0.48717948717948717	0.20512820512820512	-0.009228456900693186
0.5128205128205128	0.20512820512820512	-0.05017576118335346
0.5384615384615384	0.20512820512820512	-0.0695704233950941
0.5641025641025641	0.20512820512820512	-0.06010297374177487
0.5897435897435898	0.20512820512820512	-0.03387517850311259
0.6153846153846154	0.20512820512820512	-0.013742741056156672
0.6410256410256411	0.20512820512820512	-0.02006773732825824
0.6666666666666666	0.20512820512820512	-0.056780518573301506
0.6923076923076923	0.20512820512820512	-0.1031710722237085
0.717948717948718	0.20512820512820512	-0.1239918617294075
0.7435897435897436	0.20512820512820512	-0.10055343771570427
0.7692307692307693	0.20512820512820512	-0.05012375179947669
0.7948717948717948	0.20512820512820512	-0.007523243231458695
0.8205128205128205	0.20512820512820512	0.008192848228820939
0.8461538461538461	0.20512820512820512	0.0033775187095763763
0.8717948717948718	0.20512820512820512	-0.006421444619895359
0.8974358974358975	0.20512820512820512	-0.013733192926951406
0.9230769230769231	0.20512820512820512	-0.0181381123528684
0.9487179487179487	0.20512820512820512	-0.019844807852482518
0.9743589743589743	0.20512820512820512	-0.018730564816493028
1.0	0.20512820512820512	-0.014884334640257476
0.0	0.23076923076923078	0.10412180683871511
0.02564102564102564	0.23076923076923078	0.11855370209705561
0.05128205128205128	0.23076923076923078	0.10216284053950496
0.07692307692307693	0.23076923076923078	0.06115067193443742
0.10256410256410256	0.23076923076923078	0.014352985282757696
0.1282051282051282	0.23076923076923078	-0.022096524087049988
0.15384615384615385	0.23076923076923078	-0.042622748471322316
0.1794871794871795	0.23076923076923078	-0.05012799489412878
0.20512820512820512	0.23076923076923078	-0.05053098127889227
0.23076923076923078	0.23076923076923078	-0.05098872042513958
0.2564102564102564	0.23076923076923078	-0.05883330780000381
0.28205128205128205	0.23076923076923078	-0.07679017184633759
0.3076923076923077	0.23076923076923078	-0.09692440309496188
0.3333333333333333	0.23076923076923078	-0.10189956558218397
0.358974358974359	0.23076923076923078	-0.07955803143076487
0.38461538461538464	0.23076923076923078	-0.03868143625571657
0.41025641025641024	0.23076923076923078	-0.003710379005135315
0.4358974358974359	0.23076923076923078	0.004861428828952738
0.46153846153846156	0.23076923076923078	-0.01671112076636171
0.48717948717948717	0.23076923076923078	-0.05436594982391063
0.5128205128205128	0.23076923076923078	-0.0865137717740358
0.5384615384615384	0.23076923076923078	-0.09539309745841035
0.5641025641025641	0.23076923076923078	-0.0792123680659381
0.5897435897435898	0.23076923076923078	-0.05439554190017569
0.6153846153846154	0.23076923076923078	-0.04199593649382225
0.6410256410256411	0.23076923076923078	-0.05366721201842863
0.6666666666666666	0.23076923076923078	-0.08432116337588648
0.6923076923076923	0.23076923076923078	-0.11335952225314486
0.717948717948718	0.23076923076923078	-0.11571751554990493
0.7435897435897436	0.23076923076923078	-0.08216017783231173
0.7692307692307693	0.23076923076923078	-0.030075558909969578
0.7948717948717948	0.23076923076923078	0.011807352365097126
0.8205128205128205	0.23076923076923078	0.0280513356371771
0.8461538461538461	0.23076923076923078	0.023664189369755624
0.8717948717948718	0.23076923076923078	0.011307725719270885
0.8974358974358975	0.23076923076923078	-0.0025380609869670966
0.9230769230769231	0.23076923076923078	-0.015840233955640118
0.9487179487179487	0.23076923076923078	-0.025749803749830456
0.9743589743589743	0.23076923076923078	-0.029186873081573944
1.0	0.23076923076923078	-0.025372451690835445
0.0	0.2564102564102564	0.0775763810579393
0.02564102564102564	0.2564102564102564	0.08881833085296388
0.05128205128205128	0.2564102564102564	0.07554306226519705
0.07692307692307693	0.2564102564102564	0.039195456837823675
0.10256410256410256	0.2564102564102564	-0.007523654856409861
0.1282051282051282	0.2564102564102564	-0.048564271080444026
0.15384615384615385	0.2564102564102564	-0.07193784207324676
0.1794871794871795	0.2564102564102564	-0.07537158033241138
0.20512820512820512	0.2564102564102564	-0.06697306769101774
0.23076923076923078	0.2564102564102564	-0.0595750662671638
0.2564102564102564	0.2564102564102564	-0.06264879732881723
0.28205128205128205	0.2564102564102564	-0.0767072367800924
0.3076923076923077	0.2564102564102564	-0.09280427269966098
0.3333333333333333	0.2564102564102564	-0.09758608478117155
0.358974358974359	0.2564102564102564	-0.08313195232554733
0.38461538461538464	0.2564102564102564	-0.05737408395625778
0.41025641025641024	0.2564102564102564	-0.03884178361670929
0.4358974358974359	0.2564102564102564	-0.04114581458062415
0.46153846153846156	0.2564102564102564	-0.06411405620122639
0.48717948717948717	0.2564102564102564	-0.09366795398088408
0.5128205128205128	0.2564102564102564	-0.11150447291172139
0.5384615384615384	0.2564102564102564	-0.10524164932658336
0.5641025641025641	0.2564102564102564	-0.07923493681202723
0.5897435897435898	0.2564102564102564	-0.05423242219411723
0.6153846153846154	0.2564102564102564	-0.04930658264846077
0.6410256410256411	0.2564102564102564	-0.06704077637423665
0.6666666666666666	0.2564102564102564	-0.09293927725256343
0.6923076923076923	0.2564102564102564	-0.10609220100339643
0.717948717948718	0.2564102564102564	-0.09132535206189374
0.7435897435897436	0.2564102564102564	-0.04933697134333701
0.7692307692307693	0.2564102564102564	0.0013891985085687276
0.7948717948717948	0.2564102564102564	0.03784882253155234
0.8205128205128205	0.2564102564102564	0.04980437945753125
0.8461538461538461	0.2564102564102564	0.04374376302124613
0.8717948717948718	0.2564102564102564	0.03038392598014404
0.8974358974358975	0.2564102564102564	0.013050382153701193
0.9230769230769231	0.2564102564102564	-0.007797462888587094
0.9487179487179487	0.2564102564102564	-0.02726183691197319
0.9743589743589743	0.2564102564102564	-0.037768096581364305
1.0	0.2564102564102564	-0.035841868755853046
0.0	0.28205128205128205	0.04061561462442763
0.02564102564102564	0.28205128205128205	0.04387499511256001
0.05128205128205128	0.28205128205128205	0.030238025534754125
0.07692307692307693	0.28205128205128205	-0.0016784490163210442
0.10256410256410256	0.28205128205128205	-0.04446732299264771
0.1282051282051282	0.28205128205128205	-0.08369581103437244
0.15384615384615385	0.28205128205128205	-0.1042334714956086
0.1794871794871795	0.28205128205128205	-0.10072487914356315
0.20512820512820512	0.28205128205128205	-0.08245633389068724
0.23076923076923078	0.28205128205128205	-0.06520998979578405
0.2564102564102564	0.28205128205128205	-0.05880657103376659
0.28205128205128205	0.28205128205128205	-0.06201402186935129
0.3076923076923077	0.28205128205128205	-0.0671419867742689
0.3333333333333333	0.28205128205128205	-0.06754414249868007
0.358974358974359	0.28205128205128205	-0.060968697166965534
0.38461538461538464	0.28205128205128205	-0.053156688290557565
0.41025641025641024	0.28205128205128205	-0.053706316537156754
0.4358974358974359	0.28205128205128205	-0.06748407321321834
0.46153846153846156	0.28205128205128205	-0.09098493343091092
0.48717948717948717	0.28205128205128205	-0.11199254960913545
0.5128205128205128	0.28205128205128205	-0.11611010282097103
0.5384615384615384	0.28205128205128205	-0.09558812110456459
0.5641025641025641	0.28205128205128205	-0.05963123225922163
0.5897435897435898	0.28205128205128205	-0.03220585032778809
0.6153846153846154	0.28205128205128205	-0.031143912762319988
0.6410256410256411	0.28205128205128205	-0.05236879660429333
0.6666666666666666	0.28205128205128205	-0.07439203086495515
0.6923076923076923	0.28205128205128205	-0.0760057135504682
0.717948717948718	0.28205128205128205	-0.04936532854140908
0.7435897435897436	0.28205128205128205	-0.003569135230892283
0.7692307692307693	0.28205128205128205	0.040320161241421584
0.7948717948717948	0.28205128205128205	0.06322695343445962
0.8205128205128205	0.28205128205128205	0.06235972644490821
0.8461538461538461	0.28205128205128205	0.051160270100651814
0.8717948717948718	0.28205128205128205	0.04132077694738854
0.8974358974358975	0.28205128205128205	0.030304835656298927
0.9230769230769231	0.28205128205128205	0.011107410948856521
0.9487179487179487	0.28205128205128205	-0.013338346802215746
0.9743589743589743	0.28205128205128205	-0.03132245816201036
1.0	0.28205128205128205	-0.03482632240287486
0.0	0.3076923076923077	0.0034200838349131425
0.02564102564102564	0.3076923076923077	-0.004308009566898995
0.05128205128205128	0.3076923076923077	-0.0223792110494858
0.07692307692307693	0.3076923076923077	-0.052030478521889266
0.10256410256410256	0.3076923076923077	-0.08843489369579251
0.1282051282051282	0.3076923076923077	-0.11952554981503438
0.15384615384615385	0.3076923076923077	-0.13110813054196852
0.1794871794871795	0.3076923076923077	-0.11813050092337804
0.20512820512820512	0.3076923076923077	-0.09055786587184975
0.23076923076923078	0.3076923076923077	-0.06417559061318509
0.2564102564102564	0.3076923076923077	-0.046901533286496
0.28205128205128205	0.3076923076923077	-0.03562658961540134
0.3076923076923077	0.3076923076923077	-0.025065560247814388
0.3333333333333333	0.3076923076923077	-0.016335283803021648
0.358974358974359	0.3076923076923077	-0.013581217950355521
0.38461538461538464	0.3076923076923077	-0.020330782391441128
0.41025641025641024	0.3076923076923077	-0.03695894193078556
0.4358974358974359	0.3076923076923077	-0.059990214950628194
0.46153846153846156	0.3076923076923077	-0.0836766373752061
0.48717948717948717	0.3076923076923077	-0.09870849406615338
0.5128205128205128	0.3076923076923077	-0.09412882716341343
0.5384615384615384	0.3076923076923077	-0.06503761392081231
0.5641025641025641	0.3076923076923077	-0.023015306107075417
0.5897435897435898	0.3076923076923077	0.006907779845047953
0.6153846153846154	0.3076923076923077	0.007563642693045023
0.6410256410256411	0.3076923076923077	-0.01379366731870863
0.6666666666666666	0.3076923076923077	-0.032650136694331686
0.6923076923076923	0.3076923076923077	-0.028365014754071445
0.717948717948718	0.3076923076923077	0.0025523175513206178
0.7435897435897436	0.3076923076923077	0.0452243669288737
0.7692307692307693	0.3076923076923077	0.07530822728293506
0.7948717948717948	0.3076923076923077	0.07606828028512189
0.8205128205128205	0.3076923076923077	0.05401637981430233
0.8461538461538461	0.3076923076923077	0.034355352682585986
0.8717948717948718	0.3076923076923077	0.03274321879083916
0.8974358974358975	0.3076923076923077	0.039073704676506796
0.9230769230769231	0.3076923076923077	0.03379893405741515
0.9487179487179487	0.3076923076923077	0.013187528017976555
0.9743589743589743	0.3076923076923077	-0.009112770080008914
1.0	0.3076923076923077	-0.01996002448192474
0.0	0.3333333333333333	-0.027433477711092228
0.02564102564102564	0.3333333333333333	-0.045739689313061424
0.05128205128205128	0.3333333333333333	-0.069204555221197
0.07692307692307693	0.3333333333333333	-0.09701333519138279
0.10256410256410256	0.3333333333333333	-0.1250007395057146
0.1282051282051282	0.3333333333333333	-0.1442147792314415
0.15384615384615385	0.3333333333333333	-0.14464093341230536
0.1794871794871795	0.3333333333333333	-0.12389754516350183
0.20512820512820512	0.3333333333333333	-0.09160359733925594
0.23076923076923078	0.3333333333333333	-0.060646045798418785
0.2564102564102564	0.3333333333333333	-0.035181228893252384
0.28205128205128205	0.3333333333333333	-0.010276302315787451
0.3076923076923077	0.3333333333333333	0.01665663016647326
0.3333333333333333	0.3333333333333333	0.037618910370634265
0.358974358974359	0.3333333333333333	0.042656226035708004
0.38461538461538464	0.3333333333333333	0.029532439178656576
0.41025641025641024	0.3333333333333333	0.004794595084021257
0.4358974358974359	0.3333333333333333	-0.022076588854905564
0.46153846153846156	0.3333333333333333	-0.04419492440071215
0.48717948717948717	0.3333333333333333	-0.05510919206111541
0.5128205128205128	0.3333333333333333	-0.04636405631656846
0.5384615384615384	0.3333333333333333	-0.014422972767970518
0.5641025641025641	0.3333333333333333	0.028765868740162275
0.5897435897435898	0.3333333333333333	0.0589865471595843
0.6153846153846154	0.3333333333333333	0.059610504244898874
0.6410256410256411	0.3333333333333333	0.03846076012947311
0.6666666666666666	0.3333333333333333	0.019876986410937502
0.6923076923076923	0.3333333333333333	0.022987124133936058
0.717948717948718	0.3333333333333333	0.04915136168108962
0.7435897435897436	0.3333333333333333	0.08062235314896432
0.7692307692307693	0.3333333333333333	0.09094662340124245
0.7948717948717948	0.3333333333333333	0.06540570302985024
0.8205128205128205	0.3333333333333333	0.019336768875896925
0.8461538461538461	0.3333333333333333	-0.010261628346284146
0.8717948717948718	0.3333333333333333	-0.003019969903048122
0.8974358974358975	0.3333333333333333	0.024410356500891316
0.9230769230769231	0.3333333333333333	0.04002982363532866
0.9487179487179487	0.3333333333333333	0.031589747921518446
0.9743589743589743	0.3333333333333333	0.01173878860779386
1.0	0.3333333333333333	-0.0030157003957381667
0.0	0.358974358974359	-0.050202765850759605
0.02564102564102564	0.358974358974359	-0.07550007460596779
0.05128205128205128	0.358974358974359	-0.10105782632182854
0.07692307692307693	0.358974358974359	-0.12425924596057061
0.10256410256410256	0.358974358974359	-0.14192852623409713
0.1282051282051282	0.358974358974359	-0.14925185419462275
0.15384615384615385	0.358974358974359	-0.14166422647812849
0.1794871794871795	0.358974358974359	-0.11952825487756569
0.20512820512820512	0.358974358974359	-0.09038117798016083
0.23076923076923078	0.358974358974359	-0.061986806302037824
0.2564102564102564	0.358974358974359	-0.03393586502622048
0.28205128205128205	0.358974358974359	-0.0000576789650544354
0.3076923076923077	0.358974358974359	0.03980156007542806
0.3333333333333333	0.358974358974359	0.07307234994356009
0.358974358974359	0.358974358974359	0.08579726371929479
0.38461538461538464	0.358974358974359	0.07577885333218738
0.41025641025641024	0.358974358974359	0.05272473850087496
0.4358974358974359	0.358974358974359	0.028823710980170506
0.46153846153846156	0.358974358974359	0.011253492943802524
0.48717948717948717	0.358974358974359	0.004561140366492304
0.5128205128205128	0.358974358974359	0.015775364191225025
0.5384615384615384	0.358974358974359	0.04782278531801811
0.5641025641025641	0.358974358974359	0.08917287930257799
0.5897435897435898	0.358974358974359	0.11709836025646926
0.6153846153846154	0.358974358974359	0.11555529343209696
0.6410256410256411	0.358974358974359	0.09189539015049003
0.6666666666666666	0.358974358974359	0.0689719865454851
0.6923076923076923	0.358974358974359	0.0639729187001821
0.717948717948718	0.358974358974359	0.07724499609058202
0.7435897435897436	0.358974358974359	0.09082502362264629
0.7692307692307693	0.358974358974359	0.0791767114050338
0.7948717948717948	0.358974358974359	0.030613060017133892
0.8205128205128205	0.358974358974359	-0.03404788407964493
0.8461538461538461	0.358974358974359	-0.0717813101920364
0.8717948717948718	0.358974358974359	-0.059918308530135196
0.8974358974358975	0.358974358974359	-0.018091616962498416
0.9230769230769231	0.358974358974359	0.015293935277777263
0.9487179487179487	0.358974358974359	0.022033736242538484
0.9743589743589743	0.358974358974359	0.011726642042543355
1.0	0.358974358974359	0.0008207675310550667
0.0	0.38461538461538464	-0.06708008708267967
0.02564102564102564	0.38461538461538464	-0.09509930469746224
0.05128205128205128	0.38461538461538464	-0.11796812762651122
0.07692307692307693	0.38461538461538464	-0.13300952012766867
0.10256410256410256	0.38461538461538464	-0.1398297211704221
0.1282051282051282	0.38461538461538464	-0.1384437860547325
0.15384615384615385	0.38461538461538464	-0.1289028630521338
0.1794871794871795	0.38461538461538464	-0.11263909586380134
0.20512820512820512	0.38461538461538464	-0.0937140328692842
0.23076923076923078	0.38461538461538464	-0.07413413212943037
0.2564102564102564	0.38461538461538464	-0.049265717502140496
0.28205128205128205	0.38461538461538464	-0.012297451671103672
0.3076923076923077	0.38461538461538464	0.03531975646386353
0.3333333333333333	0.38461538461538464	0.07910534211277957
0.358974358974359	0.38461538461538464	0.10313309490699522
0.38461538461538464	0.38461538461538464	0.10398769692706376
0.41025641025641024	0.38461538461538464	0.09072535124298954
0.4358974358974359	0.38461538461538464	0.07497754813685628
0.46153846153846156	0.38461538461538464	0.06343055120828556
0.48717948717948717	0.38461538461538464	0.06017014379813388
0.5128205128205128	0.38461538461538464	0.07261645669667117
0.5384615384615384	0.38461538461538464	0.10436495713491244
0.5641025641025641	0.38461538461538464	0.14456831122331648
0.5897435897435898	0.38461538461538464	0.1710637239331667
0.6153846153846154	0.38461538461538464	0.1672684655494113
0.6410256410256411	0.38461538461538464	0.13921365073579142
0.6666666666666666	0.38461538461538464	0.10814041398383295
0.6923076923076923	0.38461538461538464	0.08993152567860031
0.717948717948718	0.38461538461538464	0.08523120148712374
0.7435897435897436	0.38461538461538464	0.07846377142451902
0.7692307692307693	0.38461538461538464	0.04826692119852434
0.7948717948717948	0.38461538461538464	-0.013278548006601543
0.8205128205128205	0.38461538461538464	-0.08482744378937644
0.8461538461538461	0.38461538461538464	-0.12551123435265446
0.8717948717948718	0.38461538461538464	-0.11445970089510837
0.8974358974358975	0.38461538461538464	-0.07060189589544211
0.9230769230769231	0.38461538461538464	-0.030766254410935744
0.9487179487179487	0.38461538461538464	-0.013731437860838976
0.9743589743589743	0.38461538461538464	-0.012568673564939861
1.0	0.38461538461538464	-0.013494525617452399
0.0	0.41025641025641024	-0.08128211495247357
0.02564102564102564	0.41025641025641024	-0.1093437232479773
0.05128205128205128	0.41025641025641024	-0.1265306688964627
0.07692307692307693	0.41025641025641024	-0.13196441123606414
0.10256410256410256	0.41025641025641024	-0.1296567024066046
0.1282051282051282	0.41025641025641024	-0.12417965443606677
0.15384615384615385	0.41025641025641024	-0.11802367418390172
0.1794871794871795	0.41025641025641024	-0.11164250184217582
0.20512820512820512	0.41025641025641024	-0.10552848007948715
0.23076923076923078	0.41025641025641024	-0.09717924368445464
0.2564102564102564	0.41025641025641024	-0.07892936010211347
0.28205128205128205	0.41025641025641024	-0.04348445174157692
0.3076923076923077	0.41025641025641024	0.007339359923354246
0.3333333333333333	0.41025641025641024	0.05919524073060211
0.358974358974359	0.41025641025641024	0.09561251573256967
0.38461538461538464	0.41025641025641024	0.11105235486177253
0.41025641025641024	0.41025641025641024	0.11132345707586841
0.4358974358974359	0.41025641025641024	0.10512697260310033
0.46153846153846156	0.41025641025641024	0.09776761191577325
0.48717948717948717	0.41025641025641024	0.09417673481094374
0.5128205128205128	0.41025641025641024	0.10474152976700024
0.5384615384615384	0.41025641025641024	0.13621449554525014
0.5641025641025641	0.41025641025641024	0.17905648928392787
0.5897435897435898	0.41025641025641024	0.20978266180228508
0.6153846153846154	0.41025641025641024	0.20862223960445778
0.6410256410256411	0.41025641025641024	0.1784143739065004
0.6666666666666666	0.41025641025641024	0.13858454763126712
0.6923076923076923	0.41025641025641024	0.10526463793342762
0.717948717948718	0.41025641025641024	0.08185244348785145
0.7435897435897436	0.41025641025641024	0.05781968851281575
0.7692307692307693	0.41025641025641024	0.017789810657291214
0.7948717948717948	0.41025641025641024	-0.04332337409821075
0.8205128205128205	0.41025641025641024	-0.10832178156974887
0.8461538461538461	0.41025641025641024	-0.14485328141021475
0.8717948717948718	0.41025641025641024	-0.13739170629381192
0.8974358974358975	0.41025641025641024	-0.10244627738389953
0.9230769230769231	0.41025641025641024	-0.06984204356511935
0.9487179487179487	0.41025641025641024	-0.053628811914788875
0.9743589743589743	0.41025641025641024	-0.046723550227165456
1.0	0.41025641025641024	-0.03804590754742111
0.0	0.4358974358974359	-0.09393842080074445
0.02564102564102564	0.4358974358974359	-0.1210643448393493
0.05128205128205128	0.4358974358974359	-0.13207145789460148
0.07692307692307693	0.4358974358974359	-0.12900577782949427
0.10256410256410256	0.4358974358974359	-0.120802076723333
0.1282051282051282	0.4358974358974359	-0.11532218460908238
0.15384615384615385	0.4358974358974359	-0.1149529797735567
0.1794871794871795	0.4358974358974359	-0.11777279981843165
0.20512820512820512	0.4358974358974359	-0.12203556493847202
0.23076923076923078	0.4358974358974359	-0.12339115414050458
0.2564102564102564	0.4358974358974359	-0.11280062199745705
0.28205128205128205	0.4358974358974359	-0.08217434102923937
0.3076923076923077	0.4358974358974359	-0.03226389070837296
0.3333333333333333	0.4358974358974359	0.023971019413637582
0.358974358974359	0.4358974358974359	0.07028595884396678
0.38461538461538464	0.4358974358974359	0.09879093019665487
0.41025641025641024	0.4358974358974359	0.11121007137300204
0.4358974358974359	0.4358974358974359	0.1124008767318672
0.46153846153846156	0.4358974358974359	0.10568957754920204
0.48717948717948717	0.4358974358974359	0.0975460614002799
0.5128205128205128	0.4358974358974359	0.10321044452476529
0.5384615384615384	0.4358974358974359	0.13473932842630934
0.5641025641025641	0.4358974358974359	0.18465365201154313
0.5897435897435898	0.4358974358974359	0.22673805616434886
0.6153846153846154	0.4358974358974359	0.23560269465480907
0.6410256410256411	0.4358974358974359	0.2087065230008721
0.6666666666666666	0.4358974358974359	0.1629183330904112
0.6923076923076923	0.4358974358974359	0.11616506058677672
0.717948717948718	0.4358974358974359	0.07741808596646342
0.7435897435897436	0.4358974358974359	0.04335338598147982
0.7692307692307693	0.4358974358974359	0.0046015392893888766
0.7948717948717948	0.4358974358974359	-0.04342188431620095
0.8205128205128205	0.4358974358974359	-0.09088973897613042
0.8461538461538461	0.4358974358974359	-0.11686987859141677
0.8717948717948718	0.4358974358974359	-0.11278954922865941
0.8974358974358975	0.4358974358974359	-0.09250956676249045
0.9230769230769231	0.4358974358974359	-0.07696713269929131
0.9487179487179487	0.4358974358974359	-0.07256753669424398
0.9743589743589743	0.4358974358974359	-0.06932642907036446
1.0	0.4358974358974359	-0.057405668249307255
0.0	0.46153846153846156	-0.10221549282034872
0.02564102564102564	0.46153846153846156	-0.12781194598046233
0.05128205128205128	0.46153846153846156	-0.13367224262196603
0.07692307692307693	0.46153846153846156	-0.12486684328944499
0.10256410256410256	0.46153846153846156	-0.11435912184798372
0.1282051282051282	0.46153846153846156	-0.11136197360715511
0.15384615384615385	0.46153846153846156	-0.11610882998769383
0.1794871794871795	0.46153846153846156	-0.12403317374408789
0.20512820512820512	0.46153846153846156	-0.1333427246157478
0.23076923076923078	0.46153846153846156	-0.14095501764666585
0.2564102564102564	0.46153846153846156	-0.13821673740673326
0.28205128205128205	0.46153846153846156	-0.11577853379034996
0.3076923076923077	0.46153846153846156	-0.07190962363653917
0.3333333333333333	0.46153846153846156	-0.017215206035548984
0.358974358974359	0.46153846153846156	0.032959769846460096
0.38461538461538464	0.46153846153846156	0.06885551562204108
0.41025641025641024	0.46153846153846156	0.08857291159209815
0.4358974358974359	0.46153846153846156	0.09355145389098128
0.46153846153846156	0.46153846153846156	0.0853738048189729
0.48717948717948717	0.46153846153846156	0.07209634619368444
0.5128205128205128	0.46153846153846156	0.07349987340424814
0.5384615384615384	0.46153846153846156	0.10664134413687015
0.5641025641025641	0.46153846153846156	0.16614647631984086
0.5897435897435898	0.46153846153846156	0.22328425304849506
0.6153846153846154	0.46153846153846156	0.24694645688499495
0.6410256410256411	0.46153846153846156	0.22827095544822643
0.6666666666666666	0.46153846153846156	0.18066516899147045
0.6923076923076923	0.46153846153846156	0.12455536481883715
0.717948717948718	0.46153846153846156	0.07629753923987512
0.7435897435897436	0.46153846153846156	0.04070453109080313
0.7692307692307693	0.46153846153846156	0.013127276711898967
0.7948717948717948	0.46153846153846156	-0.01319297073205796
0.8205128205128205	0.46153846153846156	-0.03734802556471547
0.8461538461538461	0.46153846153846156	-0.04978144998580841
0.8717948717948718	0.46153846153846156	-0.04811727816607415
0.8974358974358975	0.46153846153846156	-0.04294042499388436
0.9230769230769231	0.46153846153846156	-0.04640051244683157
0.9487179487179487	0.46153846153846156	-0.05770621390595296
0.9743589743589743	0.46153846153846156	-0.06431518752095984
1.0	0.46153846153846156	-0.05708049057844627
0.0	0.48717948717948717	-0.10142271513973138
0.02564102564102564	0.48717948717948717	-0.12447825117358588
0.05128205128205128	0.48717948717948717	-0.12696438246264632
0.07692307692307693	0.48717948717948717	-0.11601517758970667
0.10256410256410256	0.48717948717948717	-0.10639539329522794
0.1282051282051282	0.48717948717948717	-0.10654370029926234
0.15384615384615385	0.48717948717948717	-0.11364669429210385
0.1794871794871795	0.48717948717948717	-0.12141039164765516
0.20512820512820512	0.48717948717948717	-0.13014416994850295
0.23076923076923078	0.48717948717948717	-0.14044724805779632
0.2564102564102564	0.48717948717948717	-0.14551284616883087
0.28205128205128205	0.48717948717948717	-0.13459185311720184
0.3076923076923077	0.48717948717948717	-0.10253321890375493
0.3333333333333333	0.48717948717948717	-0.0566957264910527
0.358974358974359	0.48717948717948717	-0.010601872501289359
0.38461538461538464	0.48717948717948717	0.02520720163783615
0.41025641025641024	0.48717948717948717	0.04640266453639108
0.4358974358974359	0.48717948717948717	0.052348272061506135
0.46153846153846156	0.48717948717948717	0.04399743282527251
0.48717948717948717	0.48717948717948717	0.030394316870894725
0.5128205128205128	0.48717948717948717	0.032787544958102016
0.5384615384615384	0.48717948717948717	0.06967142520061849
0.5641025641025641	0.48717948717948717	0.13682119797245165
0.5897435897435898	0.48717948717948717	0.20538767261644242
0.6153846153846154	0.48717948717948717	0.24195498428143108
0.6410256410256411	0.48717948717948717	0.23284367083504268
0.6666666666666666	0.48717948717948717	0.1874714903237284
0.6923076923076923	0.48717948717948717	0.12789921361635398
0.717948717948718	0.48717948717948717	0.07715976819862434
0.7435897435897436	0.48717948717948717	0.04708000632189763
0.7692307692307693	0.48717948717948717	0.03580658232493254
0.7948717948717948	0.48717948717948717	0.03282813600165713
0.8205128205128205	0.48717948717948717	0.030710748922320032
0.8461538461538461	0.48717948717948717	0.02996690283181803
0.8717948717948718	0.48717948717948717	0.029453540571518045
0.8974358974358975	0.48717948717948717	0.02337882697707706
0.9230769230769231	0.48717948717948717	0.007334740166726552
0.9487179487179487	0.48717948717948717	-0.014060257229272845
0.9743589743589743	0.48717948717948717	-0.029573284344942583
1.0	0.48717948717948717	-0.03203536286983627
0.0	0.5128205128205128	-0.08877966903836661
0.02564102564102564	0.5128205128205128	-0.10828423095329155
0.05128205128205128	0.5128205128205128	-0.10996515870753912
0.07692307692307693	0.5128205128205128	-0.10125592417144458
0.10256410256410256	0.5128205128205128	-0.09559003474576551
0.1282051282051282	0.5128205128205128	-0.0986354995569392
0.15384615384615385	0.5128205128205128	-0.10478994032096386
0.1794871794871795	0.5128205128205128	-0.10772264155883576
0.20512820512820512	0.5128205128205128	-0.111346679129544
0.23076923076923078	0.5128205128205128	-0.1211107758675109
0.2564102564102564	0.5128205128205128	-0.13300315371095045
0.28205128205128205	0.5128205128205128	-0.13526805270115522
0.3076923076923077	0.5128205128205128	-0.11917829404000733
0.3333333333333333	0.5128205128205128	-0.08819942732179838
0.358974358974359	0.5128205128205128	-0.053037062575300845
0.38461538461538464	0.5128205128205128	-0.02371555729777658
0.41025641025641024	0.5128205128205128	-0.0056366806399244
0.4358974358974359	0.5128205128205128	0.0001783694754399132
0.46153846153846156	0.5128205128205128	-0.00432388522874105
0.48717948717948717	0.5128205128205128	-0.010079221712872366
0.5128205128205128	0.5128205128205128	0.0008096338280211903
0.5384615384615384	0.5128205128205128	0.04259837752359429
0.5641025641025641	0.5128205128205128	0.1105988383226098
0.5897435897435898	0.5128205128205128	0.17975539318714495
0.6153846153846154	0.5128205128205128	0.2204441675014284
0.6410256410256411	0.5128205128205128	0.21805378691880936
0.6666666666666666	0.5128205128205128	0.17832986776095258
0.6923076923076923	0.5128205128205128	0.1226484078914801
0.717948717948718	0.5128205128205128	0.07710860238126986
0.7435897435897436	0.5128205128205128	0.05703295307030432
0.7692307692307693	0.5128205128205128	0.06099476391337517
0.7948717948717948	0.5128205128205128	0.07488456406212647
0.8205128205128205	0.5128205128205128	0.08604601200883655
0.8461538461538461	0.5128205128205128	0.09052631942811891
0.8717948717948718	0.5128205128205128	0.08747270474257586
0.8974358974358975	0.5128205128205128	0.07695642758801667
0.9230769230769231	0.5128205128205128	0.05990130675602527
0.9487179487179487	0.5128205128205128	0.03994156271729709
0.9743589743589743	0.5128205128205128	0.022146824034610414
1.0	0.5128205128205128	0.009841326805141423
0.0	0.5384615384615384	-0.06556304452501809
0.02564102564102564	0.5384615384615384	-0.08091682446641604
0.05128205128205128	0.5384615384615384	-0.08445654618214309
0.07692307692307693	0.5384615384615384	-0.08203743814097113
0.10256410256410256	0.5384615384615384	-0.08280136195983415
0.1282051282051282	0.5384615384615384	-0.08829249442882227
0.15384615384615385	0.5384615384615384	-0.09115670557621337
0.1794871794871795	0.5384615384615384	-0.08670982267030104
0.20512820512820512	0.5384615384615384	-0.08283099797366437
0.23076923076923078	0.5384615384615384	-0.08953830995345669
0.2564102564102564	0.5384615384615384	-0.10593742399247763
0.28205128205128205	0.5384615384615384	-0.12019629131429307
0.3076923076923077	0.5384615384615384	-0.12075299594170384
0.3333333333333333	0.5384615384615384	-0.10701377355763703
0.358974358974359	0.5384615384615384	-0.08611717824887034
0.38461538461538464	0.5384615384615384	-0.06651488142793252
0.41025641025641024	0.5384615384615384	-0.0536677129120322
0.4358974358974359	0.5384615384615384	-0.04763512826922823
0.46153846153846156	0.5384615384615384	-0.044057419356250606
0.48717948717948717	0.5384615384615384	-0.03478851296645608
0.5128205128205128	0.5384615384615384	-0.009805102009217305
0.5384615384615384	0.5384615384615384	0.03560322033382289
0.5641025641025641	0.5384615384615384	0.09485553159306992
0.5897435897435898	0.5384615384615384	0.15065400667710713
0.6153846153846154	0.5384615384615384	0.18355241469012054
0.6410256410256411	0.5384615384615384	0.18272368465843852
0.6666666666666666	0.5384615384615384	0.15123377577604455
0.6923076923076923	0.5384615384615384	0.10680329848848008
0.717948717948718	0.5384615384615384	0.07331100443261002
0.7435897435897436	0.5384615384615384	0.06476620263830273
0.7692307692307693	0.5384615384615384	0.07797017820831981
0.7948717948717948	0.5384615384615384	0.09695161997927655
0.8205128205128205	0.5384615384615384	0.10859503655688953
0.8461538461538461	0.5384615384615384	0.11001170162498025
0.8717948717948718	0.5384615384615384	0.10409883764548887
0.8974358974358975	0.5384615384615384	0.09625780126565557
0.9230769230769231	0.5384615384615384	0.08925044404445616
0.9487179487179487	0.5384615384615384	0.08168622042018708
0.9743589743589743	0.5384615384615384	0.06965840834426151
1.0	0.5384615384615384	0.05174902708357694
0.0	0.5641025641025641	-0.03874589790074605
0.02564102564102564	0.5641025641025641	-0.04978068997654187
0.05128205128205128	0.5641025641025641	-0.05589220239198682
0.07692307692307693	0.5641025641025641	-0.06035299602702829
0.10256410256410256	0.5641025641025641	-0.06694299400925782
0.1282051282051282	0.5641025641025641	-0.0733208791004778
0.15384615384615385	0.5641025641025641	-0.07187212110208359
0.1794871794871795	0.5641025641025641	-0.06041865892943481
0.20512820512820512	0.5641025641025641	-0.04964858898864264
0.23076923076923078	0.5641025641025641	-0.05238030958481326
0.2564102564102564	0.5641025641025641	-0.07037452540215511
0.28205128205128205	0.5641025641025641	-0.09293307453514554
0.3076923076923077	0.5641025641025641	-0.10715065284482578
0.3333333333333333	0.5641025641025641	-0.10879238465588915
0.358974358974359	0.5641025641025641	-0.10121486350038324
0.38461538461538464	0.5641025641025641	-0.09092255118966797
0.41025641025641024	0.5641025641025641	-0.08318958992769071
0.4358974358974359	0.5641025641025641	-0.07672618343784504
0.46153846153846156	0.5641025641025641	-0.06417061603881402
0.48717948717948717	0.5641025641025641	-0.03867560856105709
0.5128205128205128	0.5641025641025641	-1.0582473423313469e-6
0.5384615384615384	0.5641025641025641	0.044857770370168235
0.5641025641025641	0.5641025641025641	0.08719692444743715
0.5897435897435898	0.5641025641025641	0.11991338893574802
0.6153846153846154	0.5641025641025641	0.13725042316792466
0.6410256410256411	0.5641025641025641	0.13476863680255632
0.6666666666666666	0.5641025641025641	0.11320853683084343
0.6923076923076923	0.5641025641025641	0.08411358469212529
0.717948717948718	0.5641025641025641	0.06506780556646284
0.7435897435897436	0.5641025641025641	0.0655780030209649
0.7692307692307693	0.5641025641025641	0.08002936994124088
0.7948717948717948	0.5641025641025641	0.09306779002718263
0.8205128205128205	0.5641025641025641	0.09510183975389035
0.8461538461538461	0.5641025641025641	0.08793552662691195
0.8717948717948718	0.5641025641025641	0.07947245148276097
0.8974358974358975	0.5641025641025641	0.07842613706933745
0.9230769230769231	0.5641025641025641	0.08646172882310883
0.9487179487179487	0.5641025641025641	0.09593923478191389
0.9743589743589743	0.5641025641025641	0.09474514515425342
1.0	0.5641025641025641	0.07738343233990824
0.0	0.5897435897435898	-0.018871524736625202
0.02564102564102564	0.5897435897435898	-0.025934327616243376
0.05128205128205128	0.5897435897435898	-0.03223185135057446
0.07692307692307693	0.5897435897435898	-0.03889421180599805
0.10256410256410256	0.5897435897435898	-0.04612164216827742
0.1282051282051282	0.5897435897435898	-0.049917045908120995
0.15384615384615385	0.5897435897435898	-0.04398404740746216
0.1794871794871795	0.5897435897435898	-0.028304510150278052
0.20512820512820512	0.5897435897435898	-0.013939673967053923
0.23076923076923078	0.5897435897435898	-0.013723161894515444
0.2564102564102564	0.5897435897435898	-0.030849438501293052
0.28205128205128205	0.5897435897435898	-0.056775036934325465
0.3076923076923077	0.5897435897435898	-0.07904088701089448
0.3333333333333333	0.5897435897435898	-0.09074775647648492
0.358974358974359	0.5897435897435898	-0.09200542779670752
0.38461538461538464	0.5897435897435898	-0.0879076414551016
0.41025641025641024	0.5897435897435898	-0.0841503637957222
0.4358974358974359	0.5897435897435898	-0.07881298912705893
0.46153846153846156	0.5897435897435898	-0.06197549934803092
0.48717948717948717	0.5897435897435898	-0.02752874463749425
0.5128205128205128	0.5897435897435898	0.01703695566709081
0.5384615384615384	0.5897435897435898	0.05552781951189731
0.5641025641025641	0.5897435897435898	0.07849287128922965
0.5897435897435898	0.5897435897435898	0.08874937669033559
0.6153846153846154	0.5897435897435898	0.09266992475267136
0.6410256410256411	0.5897435897435898	0.09056431524383933
0.6666666666666666	0.5897435897435898	0.07961099992412293
0.6923076923076923	0.5897435897435898	0.06414890006172513
0.717948717948718	0.5897435897435898	0.05509129436842641
0.7435897435897436	0.5897435897435898	0.05815684573007635
0.7692307692307693	0.5897435897435898	0.06698092431368488
0.7948717948717948	0.5897435897435898	0.06892189145133627
0.8205128205128205	0.5897435897435898	0.05908545183362013
0.8461538461538461	0.5897435897435898	0.04375166565534555
0.8717948717948718	0.5897435897435898	0.03403978799378087
0.8974358974358975	0.5897435897435898	0.039245498251597656
0.9230769230769231	0.5897435897435898	0.058880145676787184
0.9487179487179487	0.5897435897435898	0.08128938277675296
0.9743589743589743	0.5897435897435898	0.09029719356880646
1.0	0.5897435897435898	0.07838104470560217
0.0	0.6153846153846154	-0.011889732064795638
0.02564102564102564	0.6153846153846154	-0.016152670137696768
0.05128205128205128	0.6153846153846154	-0.019480561616679232
0.07692307692307693	0.6153846153846154	-0.02195203584267635
0.10256410256410256	0.6153846153846154	-0.02321042799321333
0.1282051282051282	0.6153846153846154	-0.020593700630025896
0.15384615384615385	0.6153846153846154	-0.010572319792719395
0.1794871794871795	0.6153846153846154	0.005540605573482101
0.20512820512820512	0.6153846153846154	0.018857792891592534
0.23076923076923078	0.6153846153846154	0.019385122442900526
0.2564102564102564	0.6153846153846154	0.004170003395832099
0.28205128205128205	0.6153846153846154	-0.020743157358396432
0.3076923076923077	0.6153846153846154	-0.044689870029458345
0.3333333333333333	0.6153846153846154	-0.059245665658453336
0.358974358974359	0.6153846153846154	-0.06237734209448397
0.38461538461538464	0.6153846153846154	-0.0591062035991272
0.41025641025641024	0.6153846153846154	-0.0569208131709688
0.4358974358974359	0.6153846153846154	-0.054889534899438853
0.46153846153846156	0.6153846153846154	-0.04180987411658942
0.48717948717948717	0.6153846153846154	-0.010983028910479047
0.5128205128205128	0.6153846153846154	0.027515914241478593
0.5384615384615384	0.6153846153846154	0.054337196975250975
0.5641025641025641	0.6153846153846154	0.06159784653173654
0.5897435897435898	0.6153846153846154	0.05915584485009672
0.6153846153846154	0.6153846153846154	0.05979163914634444
0.6410256410256411	0.6153846153846154	0.06392403148268029
0.6666666666666666	0.6153846153846154	0.0632807939815342
0.6923076923076923	0.6153846153846154	0.05557622237627783
0.717948717948718	0.6153846153846154	0.04758241664324168
0.7435897435897436	0.6153846153846154	0.04472475313860492
0.7692307692307693	0.6153846153846154	0.0430772138866539
0.7948717948717948	0.6153846153846154	0.03423864774973966
0.8205128205128205	0.6153846153846154	0.016870479978910183
0.8461538461538461	0.6153846153846154	-0.0014322509179773536
0.8717948717948718	0.6153846153846154	-0.010192055424628454
0.8974358974358975	0.6153846153846154	-0.0022836485843699046
0.9230769230769231	0.6153846153846154	0.02016900731208854
0.9487179487179487	0.6153846153846154	0.04573948455887132
0.9743589743589743	0.6153846153846154	0.059871697887672715
1.0	0.6153846153846154	0.055692704532603506
0.0	0.6410256410256411	-0.014771201530600454
0.02564102564102564	0.6410256410256411	-0.018967469004545438
0.05128205128205128	0.6410256410256411	-0.020115960867542533
0.07692307692307693	0.6410256410256411	-0.01731221806027405
0.10256410256410256	0.6410256410256411	-0.010695602272797132
0.1282051282051282	0.6410256410256411	-0.0004854375096522142
0.15384615384615385	0.6410256410256411	0.0128316668758614
0.1794871794871795	0.6410256410256411	0.026460063998767012
0.20512820512820512	0.6410256410256411	0.034550834606455305
0.23076923076923078	0.6410256410256411	0.03166592152293522
0.2564102564102564	0.6410256410256411	0.016924498981619768
0.28205128205128205	0.6410256410256411	-0.0050712533832811294
0.3076923076923077	0.6410256410256411	-0.025305102983076016
0.3333333333333333	0.6410256410256411	-0.03455436237089525
0.358974358974359	0.6410256410256411	-0.030122237267719985
0.38461538461538464	0.6410256410256411	-0.019045658825201005
0.41025641025641024	0.6410256410256411	-0.012746814797096427
0.4358974358974359	0.6410256410256411	-0.013425254960385245
0.46153846153846156	0.6410256410256411	-0.01012865439712036
0.48717948717948717	0.6410256410256411	0.006119418743631533
0.5128205128205128	0.6410256410256411	0.028612405132963443
0.5384615384615384	0.6410256410256411	0.04148664010289897
0.5641025641025641	0.6410256410256411	0.04027035278271048
0.5897435897435898	0.6410256410256411	0.03739526344891157
0.6153846153846154	0.6410256410256411	0.045245997730047394
0.6410256410256411	0.6410256410256411	0.0603424035471157
0.6666666666666666	0.6410256410256411	0.06871123949494326
0.6923076923076923	0.6410256410256411	0.06301402770980663
0.717948717948718	0.6410256410256411	0.048085863831776855
0.7435897435897436	0.6410256410256411	0.031605246034116935
0.7692307692307693	0.6410256410256411	0.014711000868425096
0.7948717948717948	0.6410256410256411	-0.005238945742277264
0.8205128205128205	0.6410256410256411	-0.02670475291421964
0.8461538461538461	0.6410256410256411	-0.04325587350037487
0.8717948717948718	0.6410256410256411	-0.048460080306580895
0.8974358974358975	0.6410256410256411	-0.04002551110776039
0.9230769230769231	0.6410256410256411	-0.0217204449943849
0.9487179487179487	0.6410256410256411	-0.0014683731609929178
0.9743589743589743	0.6410256410256411	0.012568357875160778
1.0	0.6410256410256411	0.016660528742313472
0.0	0.6666666666666666	-0.0182849865129423
0.02564102564102564	0.6666666666666666	-0.025812659243727762
0.05128205128205128	0.6666666666666666	-0.030412195663312616
0.07692307692307693	0.6666666666666666	-0.028806676643606352
0.10256410256410256	0.6666666666666666	-0.019502698406142507
0.1282051282051282	0.6666666666666666	-0.004580802530357719
0.15384615384615385	0.6666666666666666	0.010863331738095281
0.1794871794871795	0.6666666666666666	0.02109347820170579
0.20512820512820512	0.6666666666666666	0.02171854988843006
0.23076923076923078	0.6666666666666666	0.011588185519153723
0.2564102564102564	0.6666666666666666	-0.006679947542620369
0.28205128205128205	0.6666666666666666	-0.027468905315843988
0.3076923076923077	0.6666666666666666	-0.04149876220427228
0.3333333333333333	0.6666666666666666	-0.03878913480986547
0.358974358974359	0.6666666666666666	-0.017459094165343213
0.38461538461538464	0.6666666666666666	0.011267281493817316
0.41025641025641024	0.6666666666666666	0.029884504030170213
0.4358974358974359	0.6666666666666666	0.031173443533700232
0.46153846153846156	0.6666666666666666	0.024524688919350952
0.48717948717948717	0.6666666666666666	0.02240036498073619
0.5128205128205128	0.6666666666666666	0.025636539037578593
0.5384615384615384	0.6666666666666666	0.02624264179649307
0.5641025641025641	0.6666666666666666	0.02361793741296376
0.5897435897435898	0.6666666666666666	0.02843657609060509
0.6153846153846154	0.6666666666666666	0.04794632777860501
0.6410256410256411	0.6666666666666666	0.07400582730236875
0.6666666666666666	0.6666666666666666	0.08936077922094277
0.6923076923076923	0.6666666666666666	0.08347423476318236
0.717948717948718	0.6666666666666666	0.05912923385051552
0.7435897435897436	0.6666666666666666	0.025550458748551486
0.7692307692307693	0.6666666666666666	-0.010636025740416045
0.7948717948717948	0.6666666666666666	-0.045017980879202155
0.8205128205128205	0.6666666666666666	-0.07209453045630461
0.8461538461538461	0.6666666666666666	-0.08625534748170491
0.8717948717948718	0.6666666666666666	-0.08610401746152062
0.8974358974358975	0.6666666666666666	-0.07598875545147268
0.9230769230769231	0.6666666666666666	-0.0626259541867816
0.9487179487179487	0.6666666666666666	-0.05002900737885716
0.9743589743589743	0.6666666666666666	-0.03818332612046492
1.0	0.6666666666666666	-0.026333317334325094
0.0	0.6923076923076923	-0.014281275329908524
0.02564102564102564	0.6923076923076923	-0.02602460650629871
0.05128205128205128	0.6923076923076923	-0.03882703574391223
0.07692307692307693	0.6923076923076923	-0.04603766178898958
0.10256410256410256	0.6923076923076923	-0.04181464407147588
0.1282051282051282	0.6923076923076923	-0.027548283631651602
0.15384615384615385	0.6923076923076923	-0.011830336042540114
0.1794871794871795	0.6923076923076923	-0.004509350685194374
0.20512820512820512	0.6923076923076923	-0.011752796644707091
0.23076923076923078	0.6923076923076923	-0.032944997454181724
0.2564102564102564	0.6923076923076923	-0.06149509073292676
0.28205128205128205	0.6923076923076923	-0.08738558109798783
0.3076923076923077	0.6923076923076923	-0.09780955466162955
0.3333333333333333	0.6923076923076923	-0.08149409556996358
0.358974358974359	0.6923076923076923	-0.03861256675979887
0.38461538461538464	0.6923076923076923	0.013968498311222315
0.41025641025641024	0.6923076923076923	0.051600729662648295
0.4358974358974359	0.6923076923076923	0.0611723768807933
0.46153846153846156	0.6923076923076923	0.049574490898721776
0.48717948717948717	0.6923076923076923	0.03274866301040876
0.5128205128205128	0.6923076923076923	0.020164599423010472
0.5384615384615384	0.6923076923076923	0.012857246194690317
0.5641025641025641	0.6923076923076923	0.013508245787075053
0.5897435897435898	0.6923076923076923	0.028448356422634137
0.6153846153846154	0.6923076923076923	0.05827371129093209
0.6410256410256411	0.6923076923076923	0.09196957219326941
0.6666666666666666	0.6923076923076923	0.11249522652530741
0.6923076923076923	0.6923076923076923	0.10793976737202274
0.717948717948718	0.6923076923076923	0.0779303039545744
0.7435897435897436	0.6923076923076923	0.030692726883856197
0.7692307692307693	0.6923076923076923	-0.02346569284063108
0.7948717948717948	0.6923076923076923	-0.07348634862539619
0.8205128205128205	0.6923076923076923	-0.10896836744667317
0.8461538461538461	0.6923076923076923	-0.12336687932727208
0.8717948717948718	0.6923076923076923	-0.11878643543219468
0.8974358974358975	0.6923076923076923	-0.10551795255567051
0.9230769230769231	0.6923076923076923	-0.09394752533393712
0.9487179487179487	0.6923076923076923	-0.08602707810126227
0.9743589743589743	0.6923076923076923	-0.07555861323239041
1.0	0.6923076923076923	-0.05802235275495064
0.0	0.717948717948718	-0.0008917186694883789
0.02564102564102564	0.717948717948718	-0.013061549435239428
0.05128205128205128	0.717948717948718	-0.031868472084365385
0.07692307692307693	0.717948717948718	-0.04867578249643116
0.10256410256410256	0.717948717948718	-0.05340413765686594
0.1282051282051282	0.717948717948718	-0.04468329965463802
0.15384615384615385	0.717948717948718	-0.03136373886749596
0.1794871794871795	0.717948717948718	-0.026492149080158244
0.20512820512820512	0.717948717948718	-0.041111160341033744
0.23076923076923078	0.717948717948718	-0.07679900156913191
0.2564102564102564	0.717948717948718	-0.12365265366737534
0.28205128205128205	0.717948717948718	-0.16399648236164233
0.3076923076923077	0.717948717948718	-0.1781165096589449
0.3333333333333333	0.717948717948718	-0.15287224719455703
0.358974358974359	0.717948717948718	-0.09140233251215926
0.38461538461538464	0.717948717948718	-0.016374128502967975
0.41025641025641024	0.717948717948718	0.04126686202653607
0.4358974358974359	0.717948717948718	0.06312857513215007
0.46153846153846156	0.717948717948718	0.05308013506974348
0.48717948717948717	0.717948717948718	0.029167264199547415
0.5128205128205128	0.717948717948718	0.007726567303251589
0.5384615384615384	0.717948717948718	-0.0026308116646004765
0.5641025641025641	0.717948717948718	0.00321917593769512
0.5897435897435898	0.717948717948718	0.02703232106291368
0.6153846153846154	0.717948717948718	0.06379836072195502
0.6410256410256411	0.717948717948718	0.10173656684886541
0.6666666666666666	0.717948717948718	0.1263429792252145
0.6923076923076923	0.717948717948718	0.12608885794704647
0.717948717948718	0.717948717948718	0.0976990711160678
0.7435897435897436	0.717948717948718	0.04675102365706956
0.7692307692307693	0.717948717948718	-0.015710319113748566
0.7948717948717948	0.717948717948718	-0.07511403798807159
0.8205128205128205	0.717948717948718	-0.11769357658853943
0.8461538461538461	0.717948717948718	-0.1352860022693641
0.8717948717948718	0.717948717948718	-0.13065270310551122
0.8974358974358975	0.717948717948718	-0.11617232678940134
0.9230769230769231	0.717948717948718	-0.10411528879264285
0.9487179487179487	0.717948717948718	-0.09657874357651784
0.9743589743589743	0.717948717948718	-0.08591308921311082
1.0	0.717948717948718	-0.06657599807964089
0.0	0.7435897435897436	0.018566977315548353
0.02564102564102564	0.7435897435897436	0.012964630999588297
0.05128205128205128	0.7435897435897436	-0.0029419139384484075
0.07692307692307693	0.7435897435897436	-0.022018867047930855
0.10256410256410256	0.7435897435897436	-0.033380223417118056
0.1282051282051282	0.7435897435897436	-0.03256860685091044
0.15384615384615385	0.7435897435897436	-0.024703256905860355
0.1794871794871795	0.7435897435897436	-0.022898653879840497
0.20512820512820512	0.7435897435897436	-0.04381303480925711
0.23076923076923078	0.7435897435897436	-0.09428143729462213
0.2564102564102564	0.7435897435897436	-0.162722805236692
0.28205128205128205	0.7435897435897436	-0.22296110561700394
0.3076923076923077	0.7435897435897436	-0.24745636873613097
0.3333333333333333	0.7435897435897436	-0.22158644006549913
0.358974358974359	0.7435897435897436	-0.15178554488782564
0.38461538461538464	0.7435897435897436	-0.06488201063857124
0.41025641025641024	0.7435897435897436	0.005041358534012591
0.4358974358974359	0.7435897435897436	0.03682048112414532
0.46153846153846156	0.7435897435897436	0.03173456043215184
0.48717948717948717	0.7435897435897436	0.007859369353982841
0.5128205128205128	0.7435897435897436	-0.015343676472927791
0.5384615384615384	0.7435897435897436	-0.025066888084498477
0.5641025641025641	0.7435897435897436	-0.014795305567377499
0.5897435897435898	0.7435897435897436	0.014301450049949628
0.6153846153846154	0.7435897435897436	0.05434190007810745
0.6410256410256411	0.7435897435897436	0.09439302365604339
0.6666666666666666	0.7435897435897436	0.12305701061284684
0.6923076923076923	0.7435897435897436	0.1303427820872984
0.717948717948718	0.7435897435897436	0.11142887190110132
0.7435897435897436	0.7435897435897436	0.06899199645953417
0.7692307692307693	0.7435897435897436	0.012033794531956101
0.7948717948717948	0.7435897435897436	-0.04566107119332995
0.8205128205128205	0.7435897435897436	-0.09014491180270744
0.8461538461538461	0.7435897435897436	-0.11232955978329698
0.8717948717948718	0.7435897435897436	-0.11300146010761494
0.8974358974358975	0.7435897435897436	-0.10175713140835559
0.9230769230769231	0.7435897435897436	-0.0894886608137296
0.9487179487179487	0.7435897435897436	-0.07975839816062034
0.9743589743589743	0.7435897435897436	-0.06822042301384497
1.0	0.7435897435897436	-0.05142944706642337
0.0	0.7692307692307693	0.0382952701291162
0.02564102564102564	0.7692307692307693	0.04518092395399729
0.05128205128205128	0.7692307692307693	0.04179772414856129
0.07692307692307693	0.7692307692307693	0.030344142099800357
0.10256410256410256	0.7692307692307693	0.018086901295654562
0.1282051282051282	0.7692307692307693	0.011245617503717956
0.15384615384615385	0.7692307692307693	0.01100771472100233
0.1794871794871795	0.7692307692307693	0.008072348247243724
0.20512820512820512	0.7692307692307693	-0.01704953314584377
0.23076923076923078	0.7692307692307693	-0.07637981808424701
0.2564102564102564	0.7692307692307693	-0.15876324893968558
0.28205128205128205	0.7692307692307693	-0.23286085137101267
0.3076923076923077	0.7692307692307693	-0.2668666659727796
0.3333333333333333	0.7692307692307693	-0.24682228137868037
0.358974358974359	0.7692307692307693	-0.18215865076947413
0.38461538461538464	0.7692307692307693	-0.10064617152121534
0.41025641025641024	0.7692307692307693	-0.034563128388756435
0.4358974358974359	0.7692307692307693	-0.0034357396442869
0.46153846153846156	0.7692307692307693	-0.006350349830104537
0.48717948717948717	0.7692307692307693	-0.0266071997319673
0.5128205128205128	0.7692307692307693	-0.04602042891919431
0.5384615384615384	0.7692307692307693	-0.05239733833130091
0.5641025641025641	0.7692307692307693	-0.03981204396418568
0.5897435897435898	0.7692307692307693	-0.01026308897706348
0.6153846153846154	0.7692307692307693	0.028991230415144037
0.6410256410256411	0.7692307692307693	0.06959950993821123
0.6666666666666666	0.7692307692307693	0.10319557621985187
0.6923076923076923	0.7692307692307693	0.12129332259072295
0.717948717948718	0.7692307692307693	0.11779582853620078
0.7435897435897436	0.7692307692307693	0.09210945402300569
0.7692307692307693	0.7692307692307693	0.04949003042588781
0.7948717948717948	0.7692307692307693	0.0005169733891427308
0.8205128205128205	0.7692307692307693	-0.04232671995974435
0.8461538461538461	0.7692307692307693	-0.06927681189184193
0.8717948717948718	0.7692307692307693	-0.0777383097040271
0.8974358974358975	0.7692307692307693	-0.07220776340906133
0.9230769230769231	0.7692307692307693	-0.06063774884036486
0.9487179487179487	0.7692307692307693	-0.04847237451355636
0.9743589743589743	0.7692307692307693	-0.0366020451077475
1.0	0.7692307692307693	-0.024941374644237485
0.0	0.7948717948717948	0.05208842702882067
0.02564102564102564	0.7948717948717948	0.0724131998032042
0.05128205128205128	0.7948717948717948	0.08557345644623943
0.07692307692307693	0.7948717948717948	0.08753952775198713
0.10256410256410256	0.7948717948717948	0.07929575991053046
0.1282051282051282	0.7948717948717948	0.06684973450145401
0.15384615384615385	0.7948717948717948	0.057570698659648666
0.1794871794871795	0.7948717948717948	0.048648330230530036
0.20512820512820512	0.7948717948717948	0.022891697769720668
0.23076923076923078	0.7948717948717948	-0.03362973835857404
0.2564102564102564	0.7948717948717948	-0.11209726195319793
0.28205128205128205	0.7948717948717948	-0.1826801097972527
0.3076923076923077	0.7948717948717948	-0.21642038463674654
0.3333333333333333	0.7948717948717948	-0.20339086263430942
0.358974358974359	0.7948717948717948	-0.15517313566325458
0.38461538461538464	0.7948717948717948	-0.09663865444386704
0.41025641025641024	0.7948717948717948	-0.05306751281525538
0.4358974358974359	0.7948717948717948	-0.037339833250269634
0.46153846153846156	0.7948717948717948	-0.04548293876843793
0.48717948717948717	0.7948717948717948	-0.062350316612557605
0.5128205128205128	0.7948717948717948	-0.07461475679356024
0.5384615384615384	0.7948717948717948	-0.07553067170355547
0.5641025641025641	0.7948717948717948	-0.062483604070107134
0.5897435897435898	0.7948717948717948	-0.03701577114498968
0.6153846153846154	0.7948717948717948	-0.0027933434378770924
0.6410256410256411	0.7948717948717948	0.03632325208925474
0.6666666666666666	0.7948717948717948	0.07517615085323008
0.6923076923076923	0.7948717948717948	0.10576886428086554
0.717948717948718	0.7948717948717948	0.1192167312996938
0.7435897435897436	0.7948717948717948	0.11059234374184672
0.7692307692307693	0.7948717948717948	0.08128048945452754
0.7948717948717948	0.7948717948717948	0.03949635035236823
0.8205128205128205	0.7948717948717948	-0.002534782059739764
0.8461538461538461	0.7948717948717948	-0.03350171833115092
0.8717948717948718	0.7948717948717948	-0.04770974871766783
0.8974358974358975	0.7948717948717948	-0.04616768879284143
0.9230769230769231	0.7948717948717948	-0.03529591963086441
0.9487179487179487	0.7948717948717948	-0.02213372069871131
0.9743589743589743	0.7948717948717948	-0.011107765449772189
1.0	0.7948717948717948	-0.004199011229011617
0.0	0.8205128205128205	0.05472967229050277
0.02564102564102564	0.8205128205128205	0.08326095713047853
0.05128205128205128	0.8205128205128205	0.10872230577007458
0.07692307692307693	0.8205128205128205	0.12223715006144267
0.10256410256410256	0.8205128205128205	0.11891237636500852
0.1282051282051282	0.8205128205128205	0.10332615741349394
0.15384615384615385	0.8205128205128205	0.08694169459899599
0.1794871794871795	0.8205128205128205	0.0736813774279474
0.20512820512820512	0.8205128205128205	0.05265273288283592
0.23076923076923078	0.8205128205128205	0.0116802586622894
0.2564102564102564	0.8205128205128205	-0.04398724461261464
0.28205128205128205	0.8205128205128205	-0.09223695648451574
0.3076923076923077	0.8205128205128205	-0.11336773994572706
0.3333333333333333	0.8205128205128205	-0.10411488653356975
0.358974358974359	0.8205128205128205	-0.07711967844756072
0.38461538461538464	0.8205128205128205	-0.05142028026961571
0.41025641025641024	0.8205128205128205	-0.04195151118783284
0.4358974358974359	0.8205128205128205	-0.0516458443218938
0.46153846153846156	0.8205128205128205	-0.07087114110985746
0.48717948717948717	0.8205128205128205	-0.08560845741650623
0.5128205128205128	0.8205128205128205	-0.08907195388769157
0.5384615384615384	0.8205128205128205	-0.08280046045672158
0.5641025641025641	0.8205128205128205	-0.06948829226706346
0.5897435897435898	0.8205128205128205	-0.04992714665768231
0.6153846153846154	0.8205128205128205	-0.022998840577833506
0.6410256410256411	0.8205128205128205	0.012661507605395582
0.6666666666666666	0.8205128205128205	0.05493061882592143
0.6923076923076923	0.8205128205128205	0.09518052781420526
0.717948717948718	0.8205128205128205	0.1204402677037594
0.7435897435897436	0.8205128205128205	0.12126852658269296
0.7692307692307693	0.8205128205128205	0.09673935832418644
0.7948717948717948	0.8205128205128205	0.05537384125445622
0.8205128205128205	0.8205128205128205	0.011243903618683684
0.8461538461538461	0.8205128205128205	-0.02220538915913293
0.8717948717948718	0.8205128205128205	-0.037879423721955845
0.8974358974358975	0.8205128205128205	-0.03673520119432213
0.9230769230769231	0.8205128205128205	-0.026061731571521154
0.9487179487179487	0.8205128205128205	-0.013641617150616528
0.9743589743589743	0.8205128205128205	-0.004100204015219518
1.0	0.8205128205128205	0.0007908069845653225
0.0	0.8461538461538461	0.044235956624740856
0.02564102564102564	0.8461538461538461	0.07144107200581044
0.05128205128205128	0.8461538461538461	0.09834933306831832
0.07692307692307693	0.8461538461538461	0.11448258470338195
0.10256410256410256	0.8461538461538461	0.11222457651068243
0.1282051282051282	0.8461538461538461	0.09515599590504231
0.15384615384615385	0.8461538461538461	0.0763788859760549
0.1794871794871795	0.8461538461538461	0.06428868613313272
0.20512820512820512	0.8461538461538461	0.05427943229654779
0.23076923076923078	0.8461538461538461	0.03703999349449261
0.2564102564102564	0.8461538461538461	0.01390126264651447
0.28205128205128205	0.8461538461538461	-0.002884086210104549
0.3076923076923077	0.8461538461538461	-0.004562550821375512
0.3333333333333333	0.8461538461538461	0.005352120168283782
0.358974358974359	0.8461538461538461	0.014196212357339142
0.38461538461538464	0.8461538461538461	0.009650997988281375
0.41025641025641024	0.8461538461538461	-0.012777204735268345
0.4358974358974359	0.8461538461538461	-0.04618382511792589
0.46153846153846156	0.8461538461538461	-0.07526348967233872
0.48717948717948717	0.8461538461538461	-0.0870348885517933
0.5128205128205128	0.8461538461538461	-0.08081132768792441
0.5384615384615384	0.8461538461538461	-0.0660741746683249
0.5641025641025641	0.8461538461538461	-0.05078701500915832
0.5897435897435898	0.8461538461538461	-0.035216834654503426
0.6153846153846154	0.8461538461538461	-0.014433355693241442
0.6410256410256411	0.8461538461538461	0.016705156222784314
0.6666666666666666	0.8461538461538461	0.057879358427748946
0.6923076923076923	0.8461538461538461	0.09949226856693592
0.717948717948718	0.8461538461538461	0.12553355470004063
0.7435897435897436	0.8461538461538461	0.12415800596543038
0.7692307692307693	0.8461538461538461	0.09470474658930357
0.7948717948717948	0.8461538461538461	0.048026303502102304
0.8205128205128205	0.8461538461538461	0.0004712385510320099
0.8461538461538461	0.8461538461538461	-0.033459542529242256
0.8717948717948718	0.8461538461538461	-0.04744629693181764
0.8974358974358975	0.8461538461538461	-0.04460267941057244
0.9230769230769231	0.8461538461538461	-0.03393425094582684
0.9487179487179487	0.8461538461538461	-0.02289918488576142
0.9743589743589743	0.8461538461538461	-0.014122840200075204
1.0	0.8461538461538461	-0.007968834243423893
0.0	0.8717948717948718	0.02257458542512488
0.02564102564102564	0.8717948717948718	0.039424191416482735
0.05128205128205128	0.8717948717948718	0.056838659794831346
0.07692307692307693	0.8717948717948718	0.06583601457529906
0.10256410256410256	0.8717948717948718	0.059553239849872805
0.1282051282051282	0.8717948717948718	0.041745844408827115
0.15384615384615385	0.8717948717948718	0.02540013561399132
0.1794871794871795	0.8717948717948718	0.020281628538577245
0.20512820512820512	0.8717948717948718	0.02505294783320633
0.23076923076923078	0.8717948717948718	0.031984742095656875
0.2564102564102564	0.8717948717948718	0.03897154848670172
0.28205128205128205	0.8717948717948718	0.05032432435624904
0.3076923076923077	0.8717948717948718	0.06674844348285557
0.3333333333333333	0.8717948717948718	0.08029366061878294
0.358974358974359	0.8717948717948718	0.07929544301708805
0.38461538461538464	0.8717948717948718	0.05726181313373272
0.41025641025641024	0.8717948717948718	0.017401625371099474
0.4358974358974359	0.8717948717948718	-0.027073919280874957
0.46153846153846156	0.8717948717948718	-0.058289806476857185
0.48717948717948717	0.8717948717948718	-0.0651741969016372
0.5128205128205128	0.8717948717948718	-0.05091892512170128
0.5384615384615384	0.8717948717948718	-0.029194218248383242
0.5641025641025641	0.8717948717948718	-0.010481899186067265
0.5897435897435898	0.8717948717948718	0.005493314292447512
0.6153846153846154	0.8717948717948718	0.02485440160897014
0.6410256410256411	0.8717948717948718	0.05285276230667169
0.6666666666666666	0.8717948717948718	0.0883316584906363
0.6923076923076923	0.8717948717948718	0.12108889188102365
0.717948717948718	0.8717948717948718	0.13560960088399757
0.7435897435897436	0.8717948717948718	0.1217981981636139
0.7692307692307693	0.8717948717948718	0.08180042044730636
0.7948717948717948	0.8717948717948718	0.028878740722904896
0.8205128205128205	0.8717948717948718	-0.02016943670957276
0.8461538461538461	0.8717948717948718	-0.05225612787717399
0.8717948717948718	0.8717948717948718	-0.0636450282361562
0.8974358974358975	0.8717948717948718	-0.05975745871274858
0.9230769230769231	0.8717948717948718	-0.05023045005883088
0.9487179487179487	0.8717948717948718	-0.04105797288543625
0.9743589743589743	0.8717948717948718	-0.03227951098839718
1.0	0.8717948717948718	-0.022946833140315197
0.0	0.8974358974358975	-0.0052396855994029145
0.02564102564102564	0.8974358974358975	-0.002443713279609127
0.05128205128205128	0.8974358974358975	0.0015554168082735822
0.07692307692307693	0.8974358974358975	0.0002663868433343951
0.10256410256410256	0.8974358974358975	-0.011427350990903407
0.1282051282051282	0.8974358974358975	-0.029428924893316496
0.15384615384615385	0.8974358974358975	-0.041685565808258655
0.1794871794871795	0.8974358974358975	-0.03883286328088006
0.20512820512820512	0.8974358974358975	-0.021566253613315742
0.23076923076923078	0.8974358974358975	0.0026201037859653357
0.2564102564102564	0.8974358974358975	0.029227124951283434
0.28205128205128205	0.8974358974358975	0.05790034774400713
0.3076923076923077	0.8974358974358975	0.08561739038181515
0.3333333333333333	0.8974358974358975	0.10333887143300985
0.358974358974359	0.8974358974358975	0.10157532202273799
0.38461538461538464	0.8974358974358975	0.07807477000365269
0.41025641025641024	0.8974358974358975	0.039739417781737243
0.4358974358974359	0.8974358974358975	0.0006540969438776049
0.46153846153846156	0.8974358974358975	-0.02383902905576005
0.48717948717948717	0.8974358974358975	-0.026220396944945847
0.5128205128205128	0.8974358974358975	-0.010391968575940134
0.5384615384615384	0.8974358974358975	0.011812023646295359
0.5641025641025641	0.8974358974358975	0.032370017344199115
0.5897435897435898	0.8974358974358975	0.05306636861212598
0.6153846153846154	0.8974358974358975	0.07823177922540721
0.6410256410256411	0.8974358974358975	0.10831779570059699
0.6666666666666666	0.8974358974358975	0.1374142105957342
0.6923076923076923	0.8974358974358975	0.15483961875045205
0.717948717948718	0.8974358974358975	0.14987294015077623
0.7435897435897436	0.8974358974358975	0.11874658339174306
0.7692307692307693	0.8974358974358975	0.06802846381048237
0.7948717948717948	0.8974358974358975	0.011891308493573562
0.8205128205128205	0.8974358974358975	-0.03500081702084912
0.8461538461538461	0.8974358974358975	-0.06312511338625233
0.8717948717948718	0.8974358974358975	-0.07224173719496796
0.8974358974358975	0.8974358974358975	-0.06946560889249304
0.9230769230769231	0.8974358974358975	-0.06369524863065783
0.9487179487179487	0.8974358974358975	-0.05839944537018735
0.9743589743589743	0.8974358974358975	-0.05071618766638898
1.0	0.8974358974358975	-0.038545099791497395
0.0	0.9230769230769231	-0.031790104825103874
0.02564102564102564	0.9230769230769231	-0.04007239664569097
0.05128205128205128	0.9230769230769231	-0.0448846717297336
0.07692307692307693	0.9230769230769231	-0.051475876168431224
0.10256410256410256	0.9230769230769231	-0.06500400155161064
0.1282051282051282	0.9230769230769231	-0.08228769570927086
0.15384615384615385	0.9230769230769231	-0.0923940779694334
0.1794871794871795	0.9230769230769231	-0.08621149462238736
0.20512820512820512	0.9230769230769231	-0.06415262203347631
0.23076923076923078	0.9230769230769231	-0.033402201384380464
0.2564102564102564	0.9230769230769231	0.00037819927809985203
0.28205128205128205	0.9230769230769231	0.03455248129368886
0.3076923076923077	0.9230769230769231	0.0653705147361248
0.3333333333333333	0.9230769230769231	0.08541451445862198
0.358974358974359	0.9230769230769231	0.0884616001712461
0.38461538461538464	0.9230769230769231	0.07515002773451222
0.41025641025641024	0.9230769230769231	0.05262850420262558
0.4358974358974359	0.9230769230769231	0.030985569503865572
0.46153846153846156	0.9230769230769231	0.01836599077717384
0.48717948717948717	0.9230769230769231	0.01721557502538591
0.5128205128205128	0.9230769230769231	0.025647479645754343
0.5384615384615384	0.9230769230769231	0.03916449667631803
0.5641025641025641	0.9230769230769231	0.05702450587311912
0.5897435897435898	0.9230769230769231	0.08392244746300734
0.6153846153846154	0.9230769230769231	0.120471073935794
0.6410256410256411	0.9230769230769231	0.158621387093877
0.6666666666666666	0.9230769230769231	0.18452766173762233
0.6923076923076923	0.9230769230769231	0.18683030438433318
0.717948717948718	0.9230769230769231	0.16242866552230906
0.7435897435897436	0.9230769230769231	0.1165511934645495
0.7692307692307693	0.9230769230769231	0.06012240159343314
0.7948717948717948	0.9230769230769231	0.006075753436083875
0.8205128205128205	0.9230769230769231	-0.034902536978202385
0.8461538461538461	0.9230769230769231	-0.05751890047052626
0.8717948717948718	0.9230769230769231	-0.0647956329141502
0.8974358974358975	0.9230769230769231	-0.06500026988694224
0.9230769230769231	0.9230769230769231	-0.06571203864830763
0.9487179487179487	0.9230769230769231	-0.06727114059710741
0.9743589743589743	0.9230769230769231	-0.0634570679479996
1.0	0.9230769230769231	-0.05073477743232091
0.0	0.9487179487179487	-0.04939179491447308
0.02564102564102564	0.9487179487179487	-0.0623367861896818
0.05128205128205128	0.9487179487179487	-0.06832524968159938
0.07692307692307693	0.9487179487179487	-0.07299103600556804
0.10256410256410256	0.9487179487179487	-0.08350195647224805
0.1282051282051282	0.9487179487179487	-0.09887863900318018
0.15384615384615385	0.9487179487179487	-0.10939344824536673
0.1794871794871795	0.9487179487179487	-0.10559706424398241
0.20512820512820512	0.9487179487179487	-0.08687836124211493
0.23076923076923078	0.9487179487179487	-0.059235169780614466
0.2564102564102564	0.9487179487179487	-0.028333483083910243
0.28205128205128205	0.9487179487179487	0.0022953894582911053
0.3076923076923077	0.9487179487179487	0.02952927099601136
0.3333333333333333	0.9487179487179487	0.04884358562230581
0.358974358974359	0.9487179487179487	0.05758836799785885
0.38461538461538464	0.9487179487179487	0.058161114023127465
0.41025641025641024	0.9487179487179487	0.05594430182922997
0.4358974358974359	0.9487179487179487	0.054767830860765344
0.46153846153846156	0.9487179487179487	0.05395452023696836
0.48717948717948717	0.9487179487179487	0.05077747695777105
0.5128205128205128	0.9487179487179487	0.04649176453531738
0.5384615384615384	0.9487179487179487	0.04586498544634219
0.5641025641025641	0.9487179487179487	0.05699918121447664
0.5897435897435898	0.9487179487179487	0.0878586617704863
0.6153846153846154	0.9487179487179487	0.13523647297187386
0.6410256410256411	0.9487179487179487	0.1825801962430269
0.6666666666666666	0.9487179487179487	0.2083150882095648
0.6923076923076923	0.9487179487179487	0.20064141854248296
0.717948717948718	0.9487179487179487	0.16398077946295464
0.7435897435897436	0.9487179487179487	0.1116969020899092
0.7692307692307693	0.9487179487179487	0.05729623654023669
0.7948717948717948	0.9487179487179487	0.010759210905604201
0.8205128205128205	0.9487179487179487	-0.021668217266031516
0.8461538461538461	0.9487179487179487	-0.03819221232885094
0.8717948717948718	0.9487179487179487	-0.04389387149118386
0.8974358974358975	0.9487179487179487	-0.04749829018427315
0.9230769230769231	0.9487179487179487	-0.05524303153601731
0.9487179487179487	0.9487179487179487	-0.0646534161679092
0.9743589743589743	0.9487179487179487	-0.06652481944864386
1.0	0.9487179487179487	-0.05585625474681128
0.0	0.9743589743589743	-0.05328514125814505
0.02564102564102564	0.9743589743589743	-0.06545896551003098
0.05128205128205128	0.9743589743589743	-0.06833293287822718
0.07692307692307693	0.9743589743589743	-0.06807688626124896
0.10256410256410256	0.9743589743589743	-0.0735285665348017
0.1282051282051282	0.9743589743589743	-0.08585748656359479
0.15384615384615385	0.9743589743589743	-0.09696701360195
0.1794871794871795	0.9743589743589743	-0.09760978401956882
0.20512820512820512	0.9743589743589743	-0.08604882117722162
0.23076923076923078	0.9743589743589743	-0.06650850280244038
0.2564102564102564	0.9743589743589743	-0.04375302154403849
0.28205128205128205	0.9743589743589743	-0.02124393894866739
0.3076923076923077	0.9743589743589743	-0.0010969247855404322
0.3333333333333333	0.9743589743589743	0.014865754944421272
0.358974358974359	0.9743589743589743	0.02672158015920558
0.38461538461538464	0.9743589743589743	0.0374734251505574
0.41025641025641024	0.9743589743589743	0.05020527027863507
0.4358974358974359	0.9743589743589743	0.06348363328509202
0.46153846153846156	0.9743589743589743	0.07025189716332964
0.48717948717948717	0.9743589743589743	0.06453450134236076
0.5128205128205128	0.9743589743589743	0.04995389301206075
0.5384615384615384	0.9743589743589743	0.03772091370492837
0.5641025641025641	0.9743589743589743	0.041717783510222435
0.5897435897435898	0.9743589743589743	0.071592236595431
0.6153846153846154	0.9743589743589743	0.12190224400560527
0.6410256410256411	0.9743589743589743	0.17189358950099368
0.6666666666666666	0.9743589743589743	0.1967607519624778
0.6923076923076923	0.9743589743589743	0.18544295225488852
0.717948717948718	0.9743589743589743	0.14684854589031104
0.7435897435897436	0.9743589743589743	0.09819100532475089
0.7692307692307693	0.9743589743589743	0.05281162113335801
0.7948717948717948	0.9743589743589743	0.017242776487096597
0.8205128205128205	0.9743589743589743	-0.005836765600100586
0.8461538461538461	0.9743589743589743	-0.016724320200226954
0.8717948717948718	0.9743589743589743	-0.02094281857822921
0.8974358974358975	0.9743589743589743	-0.02659545711989888
0.9230769230769231	0.9743589743589743	-0.03859374531246759
0.9487179487179487	0.9743589743589743	-0.052929973406455874
0.9743589743589743	0.9743589743589743	-0.059253078450180297
1.0	0.9743589743589743	-0.05192056903818688
0.0	1.0	-0.044509926266605666
0.02564102564102564	1.0	-0.05335153771501991
0.05128205128205128	1.0	-0.05330079547083736
0.07692307692307693	1.0	-0.04989647051057091
0.10256410256410256	1.0	-0.05144229627049602
0.1282051282051282	1.0	-0.06005554405790708
0.15384615384615385	1.0	-0.06982165628519721
0.1794871794871795	1.0	-0.07310055085853338
0.20512820512820512	1.0	-0.06776171266855227
0.23076923076923078	1.0	-0.05630368575195101
0.2564102564102564	1.0	-0.04212910944461572
0.28205128205128205	1.0	-0.028012672111705605
0.3076923076923077	1.0	-0.015222087933405655
0.3333333333333333	1.0	-0.003965305373674037
0.358974358974359	1.0	0.007088256048439825
0.38461538461538464	1.0	0.020610910182321463
0.41025641025641024	1.0	0.03796424222923497
0.4358974358974359	1.0	0.05543214453941201
0.46153846153846156	1.0	0.06421890685463295
0.48717948717948717	1.0	0.05794335119690624
0.5128205128205128	1.0	0.040726413814065186
0.5384615384615384	1.0	0.02482985678450536
0.5641025641025641	1.0	0.024395888120417934
0.5897435897435898	1.0	0.04816278474989498
0.6153846153846154	1.0	0.09068877797183887
0.6410256410256411	1.0	0.13307710291016075
0.6666666666666666	1.0	0.15353605098584167
0.6923076923076923	1.0	0.14331158903450628
0.717948717948718	1.0	0.11166946079882183
0.7435897435897436	1.0	0.0743324128060801
0.7692307692307693	1.0	0.04196914296228486
0.7948717948717948	1.0	0.018229239899962918
0.8205128205128205	1.0	0.003709545766605052
0.8461538461538461	1.0	-0.002644764036187637
0.8717948717948718	1.0	-0.0054291415233061815
0.8974358974358975	1.0	-0.010992180164818885
0.9230769230769231	1.0	-0.022823742025723064
0.9487179487179487	1.0	-0.036978120521055084
0.9743589743589743	1.0	-0.04442941524756344
1.0	1.0	-0.040208715271295103


==> results/pointsource2d/orig.txt <==
x0	x1	weight
0.15	0.15	10.0
0.75	0.45	2.0
0.8	0.5	4.0
0.3	0.7	5.0


==> results/pointsource2d/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": {
    "τ0": 3.0,
    "σ0": 0.33,
    "acceleration": "Partial",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource2d/pdps_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.281012	14.941918141185308	14.941918141185308	1	2	0	0	1
2	0.617992	13.087078397527241	13.087078397527241	2	4	0	0	1
3	3.404154	11.21830635751854	11.21830635751854	3	4	0	0	1
4	6.486259	10.002652987256038	10.002652987256038	4	4	0	0	1
5	8.016815	9.554835910099268	9.554835910099268	5	4	0	0	1
6	9.274449	9.64551627743102	9.64551627743102	6	4	0	0	1
7	10.900117	9.89916304164347	9.89916304164347	7	4	0	0	1
8	13.816253	10.031951864003402	10.031951864003402	8	4	0	0	1
9	15.438618	9.958086020543142	9.958086020543142	9	4	0	0	1
10	16.095734	9.768051381322294	9.768051381322294	7	3	0	2	1
20	24.956336	9.458230875889306	9.458230875889306	5	29	0	5	10
30	36.582368	9.433617495019869	9.433617495019869	5	20	0	0	10
40	77.635948	9.432511379057363	9.432511379057363	6	22	0	0	10
50	134.385473	9.432183049005788	9.432183049005788	6	23	0	1	10
60	189.013233	9.432330619056874	9.432330619056874	6	20	0	0	10
70	275.897928	9.432127769797415	9.432127769797415	7	25	0	1	10
80	366.646145	9.432035137501128	9.432035137501128	9	24	0	0	10
90	457.814417	9.431864223024384	9.431864223024384	7	22	0	2	10
100	543.87559	9.431760553299767	9.431760553299767	6	21	0	1	10
200	1547.636841	9.431624627891253	9.431624627891253	6	209	0	3	100
300	2523.591277	9.43161675644395	9.43161675644395	5	207	0	3	100
400	3406.680771	9.431599344849957	9.431599344849957	7	204	0	0	100
500	4318.279205	9.431555020597035	9.431555020597035	6	210	0	4	100
600	5211.859858	9.431552016670604	9.431552016670604	4	205	0	3	100
700	6123.804718	9.431555033605342	9.431555033605342	6	201	0	0	100
800	7040.582109	9.431550654894352	9.431550654894352	4	205	0	3	100
900	7954.17494	9.431547748852843	9.431547748852843	6	199	0	0	100
1000	8885.845732	9.431553056177314	9.431553056177314	5	200	0	1	100
2000	17939.938674	9.431547395609497	9.431547395609497	4	1910	0	11	1000


==> results/pointsource2d/pdps_reco.txt <==
x0	x1	weight
0.82526097017176	0.4409201399078444	0.43504063425992
0.3022414989252602	0.7279126111198875	4.802806137323856
0.15190429503244324	0.14684609805836396	8.670995279807222
0.7866566826315485	0.4739285850309395	3.363419836042297


==> results/pointsource2d/pdps_stats.json <==
{
  "cpu_time": 17939.938722,
  "elapsed": 4686.788337416
}

==> results/pointsource2d/sensor.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	0.0
-0.14871794871794874	-0.158974358974359	0.0
-0.13846153846153847	-0.158974358974359	0.0
-0.1282051282051282	-0.158974358974359	0.0
-0.11794871794871796	-0.158974358974359	0.0
-0.1076923076923077	-0.158974358974359	0.0
-0.09743589743589745	-0.158974358974359	0.0
-0.08717948717948718	-0.158974358974359	0.0
-0.07692307692307691	-0.158974358974359	0.0
-0.06666666666666668	-0.158974358974359	0.0
-0.056410256410256404	-0.158974358974359	0.0
-0.046153846153846156	-0.158974358974359	0.0
-0.03589743589743591	-0.158974358974359	0.0
-0.025641025641025633	-0.158974358974359	0.0
-0.015384615384615385	-0.158974358974359	0.0
-0.005128205128205138	-0.158974358974359	0.0
0.00512820512820511	-0.158974358974359	0.0
0.015384615384615385	-0.158974358974359	0.0
0.02564102564102566	-0.158974358974359	0.0
0.03589743589743591	-0.158974358974359	0.0
0.046153846153846184	-0.158974358974359	0.0
0.056410256410256376	-0.158974358974359	0.0
0.06666666666666665	-0.158974358974359	0.0
0.07692307692307693	-0.158974358974359	0.0
0.0871794871794872	-0.158974358974359	0.0
0.09743589743589748	-0.158974358974359	0.0
0.1076923076923077	-0.158974358974359	0.0
0.11794871794871797	-0.158974358974359	0.0
0.1282051282051282	-0.158974358974359	0.0
0.13846153846153847	-0.158974358974359	0.0
0.14871794871794874	-0.158974358974359	0.0
0.15897435897435896	-0.158974358974359	0.0
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	0.0
-0.14871794871794874	-0.14871794871794874	0.0
-0.13846153846153847	-0.14871794871794874	0.0
-0.1282051282051282	-0.14871794871794874	0.0
-0.11794871794871796	-0.14871794871794874	0.0
-0.1076923076923077	-0.14871794871794874	0.0
-0.09743589743589745	-0.14871794871794874	0.0
-0.08717948717948718	-0.14871794871794874	0.0
-0.07692307692307691	-0.14871794871794874	0.0
-0.06666666666666668	-0.14871794871794874	0.0
-0.056410256410256404	-0.14871794871794874	0.0
-0.046153846153846156	-0.14871794871794874	0.0
-0.03589743589743591	-0.14871794871794874	0.0
-0.025641025641025633	-0.14871794871794874	0.0
-0.015384615384615385	-0.14871794871794874	0.0
-0.005128205128205138	-0.14871794871794874	0.0
0.00512820512820511	-0.14871794871794874	0.0
0.015384615384615385	-0.14871794871794874	0.0
0.02564102564102566	-0.14871794871794874	0.0
0.03589743589743591	-0.14871794871794874	0.0
0.046153846153846184	-0.14871794871794874	0.0
0.056410256410256376	-0.14871794871794874	0.0
0.06666666666666665	-0.14871794871794874	0.0
0.07692307692307693	-0.14871794871794874	0.0
0.0871794871794872	-0.14871794871794874	0.0
0.09743589743589748	-0.14871794871794874	0.0
0.1076923076923077	-0.14871794871794874	0.0
0.11794871794871797	-0.14871794871794874	0.0
0.1282051282051282	-0.14871794871794874	0.0
0.13846153846153847	-0.14871794871794874	0.0
0.14871794871794874	-0.14871794871794874	0.0
0.15897435897435896	-0.14871794871794874	0.0
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	0.0
-0.14871794871794874	-0.13846153846153847	0.0
-0.13846153846153847	-0.13846153846153847	0.0
-0.1282051282051282	-0.13846153846153847	0.0
-0.11794871794871796	-0.13846153846153847	0.0
-0.1076923076923077	-0.13846153846153847	0.0
-0.09743589743589745	-0.13846153846153847	0.0
-0.08717948717948718	-0.13846153846153847	0.0
-0.07692307692307691	-0.13846153846153847	0.0
-0.06666666666666668	-0.13846153846153847	0.0
-0.056410256410256404	-0.13846153846153847	0.0
-0.046153846153846156	-0.13846153846153847	0.0
-0.03589743589743591	-0.13846153846153847	0.0
-0.025641025641025633	-0.13846153846153847	0.0
-0.015384615384615385	-0.13846153846153847	0.0
-0.005128205128205138	-0.13846153846153847	0.0
0.00512820512820511	-0.13846153846153847	0.0
0.015384615384615385	-0.13846153846153847	0.0
0.02564102564102566	-0.13846153846153847	0.0
0.03589743589743591	-0.13846153846153847	0.0
0.046153846153846184	-0.13846153846153847	0.0
0.056410256410256376	-0.13846153846153847	0.0
0.06666666666666665	-0.13846153846153847	0.0
0.07692307692307693	-0.13846153846153847	0.0
0.0871794871794872	-0.13846153846153847	0.0
0.09743589743589748	-0.13846153846153847	0.0
0.1076923076923077	-0.13846153846153847	0.0
0.11794871794871797	-0.13846153846153847	0.0
0.1282051282051282	-0.13846153846153847	0.0
0.13846153846153847	-0.13846153846153847	0.0
0.14871794871794874	-0.13846153846153847	0.0
0.15897435897435896	-0.13846153846153847	0.0
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	0.0
-0.14871794871794874	-0.1282051282051282	0.0
-0.13846153846153847	-0.1282051282051282	0.0
-0.1282051282051282	-0.1282051282051282	0.0
-0.11794871794871796	-0.1282051282051282	0.0
-0.1076923076923077	-0.1282051282051282	0.0
-0.09743589743589745	-0.1282051282051282	0.0
-0.08717948717948718	-0.1282051282051282	0.0
-0.07692307692307691	-0.1282051282051282	0.0
-0.06666666666666668	-0.1282051282051282	0.0
-0.056410256410256404	-0.1282051282051282	0.0
-0.046153846153846156	-0.1282051282051282	0.0
-0.03589743589743591	-0.1282051282051282	0.0
-0.025641025641025633	-0.1282051282051282	0.0
-0.015384615384615385	-0.1282051282051282	0.0
-0.005128205128205138	-0.1282051282051282	0.0
0.00512820512820511	-0.1282051282051282	0.0
0.015384615384615385	-0.1282051282051282	0.0
0.02564102564102566	-0.1282051282051282	0.0
0.03589743589743591	-0.1282051282051282	0.0
0.046153846153846184	-0.1282051282051282	0.0
0.056410256410256376	-0.1282051282051282	0.0
0.06666666666666665	-0.1282051282051282	0.0
0.07692307692307693	-0.1282051282051282	0.0
0.0871794871794872	-0.1282051282051282	0.0
0.09743589743589748	-0.1282051282051282	0.0
0.1076923076923077	-0.1282051282051282	0.0
0.11794871794871797	-0.1282051282051282	0.0
0.1282051282051282	-0.1282051282051282	0.0
0.13846153846153847	-0.1282051282051282	0.0
0.14871794871794874	-0.1282051282051282	0.0
0.15897435897435896	-0.1282051282051282	0.0
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	0.0
-0.14871794871794874	-0.11794871794871796	0.0
-0.13846153846153847	-0.11794871794871796	0.0
-0.1282051282051282	-0.11794871794871796	0.0
-0.11794871794871796	-0.11794871794871796	0.0
-0.1076923076923077	-0.11794871794871796	0.0
-0.09743589743589745	-0.11794871794871796	0.0
-0.08717948717948718	-0.11794871794871796	0.0
-0.07692307692307691	-0.11794871794871796	0.0
-0.06666666666666668	-0.11794871794871796	0.0
-0.056410256410256404	-0.11794871794871796	0.0
-0.046153846153846156	-0.11794871794871796	0.0
-0.03589743589743591	-0.11794871794871796	0.0
-0.025641025641025633	-0.11794871794871796	0.0
-0.015384615384615385	-0.11794871794871796	0.0
-0.005128205128205138	-0.11794871794871796	0.0
0.00512820512820511	-0.11794871794871796	0.0
0.015384615384615385	-0.11794871794871796	0.0
0.02564102564102566	-0.11794871794871796	0.0
0.03589743589743591	-0.11794871794871796	0.0
0.046153846153846184	-0.11794871794871796	0.0
0.056410256410256376	-0.11794871794871796	0.0
0.06666666666666665	-0.11794871794871796	0.0
0.07692307692307693	-0.11794871794871796	0.0
0.0871794871794872	-0.11794871794871796	0.0
0.09743589743589748	-0.11794871794871796	0.0
0.1076923076923077	-0.11794871794871796	0.0
0.11794871794871797	-0.11794871794871796	0.0
0.1282051282051282	-0.11794871794871796	0.0
0.13846153846153847	-0.11794871794871796	0.0
0.14871794871794874	-0.11794871794871796	0.0
0.15897435897435896	-0.11794871794871796	0.0
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	0.0
-0.14871794871794874	-0.1076923076923077	0.0
-0.13846153846153847	-0.1076923076923077	0.0
-0.1282051282051282	-0.1076923076923077	0.0
-0.11794871794871796	-0.1076923076923077	0.0
-0.1076923076923077	-0.1076923076923077	0.0
-0.09743589743589745	-0.1076923076923077	0.0
-0.08717948717948718	-0.1076923076923077	0.0
-0.07692307692307691	-0.1076923076923077	0.0
-0.06666666666666668	-0.1076923076923077	0.0
-0.056410256410256404	-0.1076923076923077	0.0
-0.046153846153846156	-0.1076923076923077	0.0
-0.03589743589743591	-0.1076923076923077	0.0
-0.025641025641025633	-0.1076923076923077	0.0
-0.015384615384615385	-0.1076923076923077	0.0
-0.005128205128205138	-0.1076923076923077	0.0
0.00512820512820511	-0.1076923076923077	0.0
0.015384615384615385	-0.1076923076923077	0.0
0.02564102564102566	-0.1076923076923077	0.0
0.03589743589743591	-0.1076923076923077	0.0
0.046153846153846184	-0.1076923076923077	0.0
0.056410256410256376	-0.1076923076923077	0.0
0.06666666666666665	-0.1076923076923077	0.0
0.07692307692307693	-0.1076923076923077	0.0
0.0871794871794872	-0.1076923076923077	0.0
0.09743589743589748	-0.1076923076923077	0.0
0.1076923076923077	-0.1076923076923077	0.0
0.11794871794871797	-0.1076923076923077	0.0
0.1282051282051282	-0.1076923076923077	0.0
0.13846153846153847	-0.1076923076923077	0.0
0.14871794871794874	-0.1076923076923077	0.0
0.15897435897435896	-0.1076923076923077	0.0
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	0.0
-0.14871794871794874	-0.09743589743589745	0.0
-0.13846153846153847	-0.09743589743589745	0.0
-0.1282051282051282	-0.09743589743589745	0.0
-0.11794871794871796	-0.09743589743589745	0.0
-0.1076923076923077	-0.09743589743589745	0.0
-0.09743589743589745	-0.09743589743589745	0.0
-0.08717948717948718	-0.09743589743589745	0.0
-0.07692307692307691	-0.09743589743589745	0.0
-0.06666666666666668	-0.09743589743589745	0.0
-0.056410256410256404	-0.09743589743589745	0.0
-0.046153846153846156	-0.09743589743589745	0.0
-0.03589743589743591	-0.09743589743589745	0.0
-0.025641025641025633	-0.09743589743589745	0.0
-0.015384615384615385	-0.09743589743589745	0.0
-0.005128205128205138	-0.09743589743589745	0.0
0.00512820512820511	-0.09743589743589745	0.0
0.015384615384615385	-0.09743589743589745	0.0
0.02564102564102566	-0.09743589743589745	0.0
0.03589743589743591	-0.09743589743589745	0.0
0.046153846153846184	-0.09743589743589745	0.0
0.056410256410256376	-0.09743589743589745	0.0
0.06666666666666665	-0.09743589743589745	0.0
0.07692307692307693	-0.09743589743589745	0.0
0.0871794871794872	-0.09743589743589745	0.0
0.09743589743589748	-0.09743589743589745	0.0
0.1076923076923077	-0.09743589743589745	0.0
0.11794871794871797	-0.09743589743589745	0.0
0.1282051282051282	-0.09743589743589745	0.0
0.13846153846153847	-0.09743589743589745	0.0
0.14871794871794874	-0.09743589743589745	0.0
0.15897435897435896	-0.09743589743589745	0.0
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	0.0
-0.14871794871794874	-0.08717948717948718	0.0
-0.13846153846153847	-0.08717948717948718	0.0
-0.1282051282051282	-0.08717948717948718	0.0
-0.11794871794871796	-0.08717948717948718	0.0
-0.1076923076923077	-0.08717948717948718	0.0
-0.09743589743589745	-0.08717948717948718	0.0
-0.08717948717948718	-0.08717948717948718	0.0
-0.07692307692307691	-0.08717948717948718	0.0
-0.06666666666666668	-0.08717948717948718	0.0
-0.056410256410256404	-0.08717948717948718	0.0
-0.046153846153846156	-0.08717948717948718	0.0
-0.03589743589743591	-0.08717948717948718	0.0
-0.025641025641025633	-0.08717948717948718	0.0
-0.015384615384615385	-0.08717948717948718	0.0
-0.005128205128205138	-0.08717948717948718	0.0
0.00512820512820511	-0.08717948717948718	0.0
0.015384615384615385	-0.08717948717948718	0.0
0.02564102564102566	-0.08717948717948718	0.0
0.03589743589743591	-0.08717948717948718	0.0
0.046153846153846184	-0.08717948717948718	0.0
0.056410256410256376	-0.08717948717948718	0.0
0.06666666666666665	-0.08717948717948718	0.0
0.07692307692307693	-0.08717948717948718	0.0
0.0871794871794872	-0.08717948717948718	0.0
0.09743589743589748	-0.08717948717948718	0.0
0.1076923076923077	-0.08717948717948718	0.0
0.11794871794871797	-0.08717948717948718	0.0
0.1282051282051282	-0.08717948717948718	0.0
0.13846153846153847	-0.08717948717948718	0.0
0.14871794871794874	-0.08717948717948718	0.0
0.15897435897435896	-0.08717948717948718	0.0
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.0
-0.14871794871794874	-0.07692307692307691	0.0
-0.13846153846153847	-0.07692307692307691	0.0
-0.1282051282051282	-0.07692307692307691	0.0
-0.11794871794871796	-0.07692307692307691	0.0
-0.1076923076923077	-0.07692307692307691	0.0
-0.09743589743589745	-0.07692307692307691	0.0
-0.08717948717948718	-0.07692307692307691	0.0
-0.07692307692307691	-0.07692307692307691	0.0
-0.06666666666666668	-0.07692307692307691	0.0
-0.056410256410256404	-0.07692307692307691	0.0
-0.046153846153846156	-0.07692307692307691	0.0
-0.03589743589743591	-0.07692307692307691	0.0
-0.025641025641025633	-0.07692307692307691	0.0
-0.015384615384615385	-0.07692307692307691	0.0
-0.005128205128205138	-0.07692307692307691	0.0
0.00512820512820511	-0.07692307692307691	0.0
0.015384615384615385	-0.07692307692307691	0.0
0.02564102564102566	-0.07692307692307691	0.0
0.03589743589743591	-0.07692307692307691	0.0
0.046153846153846184	-0.07692307692307691	0.0
0.056410256410256376	-0.07692307692307691	0.0
0.06666666666666665	-0.07692307692307691	0.0
0.07692307692307693	-0.07692307692307691	0.0
0.0871794871794872	-0.07692307692307691	0.0
0.09743589743589748	-0.07692307692307691	0.0
0.1076923076923077	-0.07692307692307691	0.0
0.11794871794871797	-0.07692307692307691	0.0
0.1282051282051282	-0.07692307692307691	0.0
0.13846153846153847	-0.07692307692307691	0.0
0.14871794871794874	-0.07692307692307691	0.0
0.15897435897435896	-0.07692307692307691	0.0
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.0
-0.14871794871794874	-0.06666666666666668	0.0
-0.13846153846153847	-0.06666666666666668	0.0
-0.1282051282051282	-0.06666666666666668	0.0
-0.11794871794871796	-0.06666666666666668	0.0
-0.1076923076923077	-0.06666666666666668	0.0
-0.09743589743589745	-0.06666666666666668	0.0
-0.08717948717948718	-0.06666666666666668	0.0
-0.07692307692307691	-0.06666666666666668	0.0
-0.06666666666666668	-0.06666666666666668	0.0
-0.056410256410256404	-0.06666666666666668	0.0
-0.046153846153846156	-0.06666666666666668	0.0
-0.03589743589743591	-0.06666666666666668	0.0
-0.025641025641025633	-0.06666666666666668	0.0
-0.015384615384615385	-0.06666666666666668	0.0
-0.005128205128205138	-0.06666666666666668	0.0
0.00512820512820511	-0.06666666666666668	0.0
0.015384615384615385	-0.06666666666666668	0.0
0.02564102564102566	-0.06666666666666668	0.0
0.03589743589743591	-0.06666666666666668	0.0
0.046153846153846184	-0.06666666666666668	0.0
0.056410256410256376	-0.06666666666666668	0.0
0.06666666666666665	-0.06666666666666668	0.0
0.07692307692307693	-0.06666666666666668	0.0
0.0871794871794872	-0.06666666666666668	0.0
0.09743589743589748	-0.06666666666666668	0.0
0.1076923076923077	-0.06666666666666668	0.0
0.11794871794871797	-0.06666666666666668	0.0
0.1282051282051282	-0.06666666666666668	0.0
0.13846153846153847	-0.06666666666666668	0.0
0.14871794871794874	-0.06666666666666668	0.0
0.15897435897435896	-0.06666666666666668	0.0
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.0
-0.14871794871794874	-0.056410256410256404	0.0
-0.13846153846153847	-0.056410256410256404	0.0
-0.1282051282051282	-0.056410256410256404	0.0
-0.11794871794871796	-0.056410256410256404	0.0
-0.1076923076923077	-0.056410256410256404	0.0
-0.09743589743589745	-0.056410256410256404	0.0
-0.08717948717948718	-0.056410256410256404	0.0
-0.07692307692307691	-0.056410256410256404	0.0
-0.06666666666666668	-0.056410256410256404	0.0
-0.056410256410256404	-0.056410256410256404	0.0
-0.046153846153846156	-0.056410256410256404	0.0
-0.03589743589743591	-0.056410256410256404	0.0
-0.025641025641025633	-0.056410256410256404	0.0
-0.015384615384615385	-0.056410256410256404	0.0
-0.005128205128205138	-0.056410256410256404	0.0
0.00512820512820511	-0.056410256410256404	0.0
0.015384615384615385	-0.056410256410256404	0.0
0.02564102564102566	-0.056410256410256404	0.0
0.03589743589743591	-0.056410256410256404	0.0
0.046153846153846184	-0.056410256410256404	0.0
0.056410256410256376	-0.056410256410256404	0.0
0.06666666666666665	-0.056410256410256404	0.0
0.07692307692307693	-0.056410256410256404	0.0
0.0871794871794872	-0.056410256410256404	0.0
0.09743589743589748	-0.056410256410256404	0.0
0.1076923076923077	-0.056410256410256404	0.0
0.11794871794871797	-0.056410256410256404	0.0
0.1282051282051282	-0.056410256410256404	0.0
0.13846153846153847	-0.056410256410256404	0.0
0.14871794871794874	-0.056410256410256404	0.0
0.15897435897435896	-0.056410256410256404	0.0
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.0
-0.14871794871794874	-0.046153846153846156	0.0
-0.13846153846153847	-0.046153846153846156	0.0
-0.1282051282051282	-0.046153846153846156	0.0
-0.11794871794871796	-0.046153846153846156	0.0
-0.1076923076923077	-0.046153846153846156	0.0
-0.09743589743589745	-0.046153846153846156	0.0
-0.08717948717948718	-0.046153846153846156	0.0
-0.07692307692307691	-0.046153846153846156	0.0
-0.06666666666666668	-0.046153846153846156	0.0
-0.056410256410256404	-0.046153846153846156	0.0
-0.046153846153846156	-0.046153846153846156	0.0
-0.03589743589743591	-0.046153846153846156	0.0
-0.025641025641025633	-0.046153846153846156	0.0
-0.015384615384615385	-0.046153846153846156	0.0
-0.005128205128205138	-0.046153846153846156	0.0
0.00512820512820511	-0.046153846153846156	0.0
0.015384615384615385	-0.046153846153846156	0.0
0.02564102564102566	-0.046153846153846156	0.0
0.03589743589743591	-0.046153846153846156	0.0
0.046153846153846184	-0.046153846153846156	0.0
0.056410256410256376	-0.046153846153846156	0.0
0.06666666666666665	-0.046153846153846156	0.0
0.07692307692307693	-0.046153846153846156	0.0
0.0871794871794872	-0.046153846153846156	0.0
0.09743589743589748	-0.046153846153846156	0.0
0.1076923076923077	-0.046153846153846156	0.0
0.11794871794871797	-0.046153846153846156	0.0
0.1282051282051282	-0.046153846153846156	0.0
0.13846153846153847	-0.046153846153846156	0.0
0.14871794871794874	-0.046153846153846156	0.0
0.15897435897435896	-0.046153846153846156	0.0
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.0
-0.14871794871794874	-0.03589743589743591	0.0
-0.13846153846153847	-0.03589743589743591	0.0
-0.1282051282051282	-0.03589743589743591	0.0
-0.11794871794871796	-0.03589743589743591	0.0
-0.1076923076923077	-0.03589743589743591	0.0
-0.09743589743589745	-0.03589743589743591	0.0
-0.08717948717948718	-0.03589743589743591	0.0
-0.07692307692307691	-0.03589743589743591	0.0
-0.06666666666666668	-0.03589743589743591	0.0
-0.056410256410256404	-0.03589743589743591	0.0
-0.046153846153846156	-0.03589743589743591	0.0
-0.03589743589743591	-0.03589743589743591	0.0
-0.025641025641025633	-0.03589743589743591	0.0
-0.015384615384615385	-0.03589743589743591	0.0
-0.005128205128205138	-0.03589743589743591	0.0
0.00512820512820511	-0.03589743589743591	0.0
0.015384615384615385	-0.03589743589743591	0.0
0.02564102564102566	-0.03589743589743591	0.0
0.03589743589743591	-0.03589743589743591	0.0
0.046153846153846184	-0.03589743589743591	0.0
0.056410256410256376	-0.03589743589743591	0.0
0.06666666666666665	-0.03589743589743591	0.0
0.07692307692307693	-0.03589743589743591	0.0
0.0871794871794872	-0.03589743589743591	0.0
0.09743589743589748	-0.03589743589743591	0.0
0.1076923076923077	-0.03589743589743591	0.0
0.11794871794871797	-0.03589743589743591	0.0
0.1282051282051282	-0.03589743589743591	0.0
0.13846153846153847	-0.03589743589743591	0.0
0.14871794871794874	-0.03589743589743591	0.0
0.15897435897435896	-0.03589743589743591	0.0
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.0
-0.14871794871794874	-0.025641025641025633	0.0
-0.13846153846153847	-0.025641025641025633	0.0
-0.1282051282051282	-0.025641025641025633	0.0
-0.11794871794871796	-0.025641025641025633	0.0
-0.1076923076923077	-0.025641025641025633	0.0
-0.09743589743589745	-0.025641025641025633	0.0
-0.08717948717948718	-0.025641025641025633	0.0
-0.07692307692307691	-0.025641025641025633	0.0
-0.06666666666666668	-0.025641025641025633	0.0
-0.056410256410256404	-0.025641025641025633	0.0
-0.046153846153846156	-0.025641025641025633	0.0
-0.03589743589743591	-0.025641025641025633	0.0
-0.025641025641025633	-0.025641025641025633	0.0
-0.015384615384615385	-0.025641025641025633	0.0
-0.005128205128205138	-0.025641025641025633	0.0
0.00512820512820511	-0.025641025641025633	0.0
0.015384615384615385	-0.025641025641025633	0.0
0.02564102564102566	-0.025641025641025633	0.0
0.03589743589743591	-0.025641025641025633	0.0
0.046153846153846184	-0.025641025641025633	0.0
0.056410256410256376	-0.025641025641025633	0.0
0.06666666666666665	-0.025641025641025633	0.0
0.07692307692307693	-0.025641025641025633	0.0
0.0871794871794872	-0.025641025641025633	0.0
0.09743589743589748	-0.025641025641025633	0.0
0.1076923076923077	-0.025641025641025633	0.0
0.11794871794871797	-0.025641025641025633	0.0
0.1282051282051282	-0.025641025641025633	0.0
0.13846153846153847	-0.025641025641025633	0.0
0.14871794871794874	-0.025641025641025633	0.0
0.15897435897435896	-0.025641025641025633	0.0
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.0
-0.14871794871794874	-0.015384615384615385	0.0
-0.13846153846153847	-0.015384615384615385	0.0
-0.1282051282051282	-0.015384615384615385	0.0
-0.11794871794871796	-0.015384615384615385	0.0
-0.1076923076923077	-0.015384615384615385	0.0
-0.09743589743589745	-0.015384615384615385	0.0
-0.08717948717948718	-0.015384615384615385	0.0
-0.07692307692307691	-0.015384615384615385	0.0
-0.06666666666666668	-0.015384615384615385	0.0
-0.056410256410256404	-0.015384615384615385	0.0
-0.046153846153846156	-0.015384615384615385	0.0
-0.03589743589743591	-0.015384615384615385	0.0
-0.025641025641025633	-0.015384615384615385	0.0
-0.015384615384615385	-0.015384615384615385	1.0
-0.005128205128205138	-0.015384615384615385	1.0
0.00512820512820511	-0.015384615384615385	1.0
0.015384615384615385	-0.015384615384615385	1.0
0.02564102564102566	-0.015384615384615385	0.0
0.03589743589743591	-0.015384615384615385	0.0
0.046153846153846184	-0.015384615384615385	0.0
0.056410256410256376	-0.015384615384615385	0.0
0.06666666666666665	-0.015384615384615385	0.0
0.07692307692307693	-0.015384615384615385	0.0
0.0871794871794872	-0.015384615384615385	0.0
0.09743589743589748	-0.015384615384615385	0.0
0.1076923076923077	-0.015384615384615385	0.0
0.11794871794871797	-0.015384615384615385	0.0
0.1282051282051282	-0.015384615384615385	0.0
0.13846153846153847	-0.015384615384615385	0.0
0.14871794871794874	-0.015384615384615385	0.0
0.15897435897435896	-0.015384615384615385	0.0
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0
-0.14871794871794874	-0.005128205128205138	0.0
-0.13846153846153847	-0.005128205128205138	0.0
-0.1282051282051282	-0.005128205128205138	0.0
-0.11794871794871796	-0.005128205128205138	0.0
-0.1076923076923077	-0.005128205128205138	0.0
-0.09743589743589745	-0.005128205128205138	0.0
-0.08717948717948718	-0.005128205128205138	0.0
-0.07692307692307691	-0.005128205128205138	0.0
-0.06666666666666668	-0.005128205128205138	0.0
-0.056410256410256404	-0.005128205128205138	0.0
-0.046153846153846156	-0.005128205128205138	0.0
-0.03589743589743591	-0.005128205128205138	0.0
-0.025641025641025633	-0.005128205128205138	0.0
-0.015384615384615385	-0.005128205128205138	1.0
-0.005128205128205138	-0.005128205128205138	1.0
0.00512820512820511	-0.005128205128205138	1.0
0.015384615384615385	-0.005128205128205138	1.0
0.02564102564102566	-0.005128205128205138	0.0
0.03589743589743591	-0.005128205128205138	0.0
0.046153846153846184	-0.005128205128205138	0.0
0.056410256410256376	-0.005128205128205138	0.0
0.06666666666666665	-0.005128205128205138	0.0
0.07692307692307693	-0.005128205128205138	0.0
0.0871794871794872	-0.005128205128205138	0.0
0.09743589743589748	-0.005128205128205138	0.0
0.1076923076923077	-0.005128205128205138	0.0
0.11794871794871797	-0.005128205128205138	0.0
0.1282051282051282	-0.005128205128205138	0.0
0.13846153846153847	-0.005128205128205138	0.0
0.14871794871794874	-0.005128205128205138	0.0
0.15897435897435896	-0.005128205128205138	0.0
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.0
-0.14871794871794874	0.00512820512820511	0.0
-0.13846153846153847	0.00512820512820511	0.0
-0.1282051282051282	0.00512820512820511	0.0
-0.11794871794871796	0.00512820512820511	0.0
-0.1076923076923077	0.00512820512820511	0.0
-0.09743589743589745	0.00512820512820511	0.0
-0.08717948717948718	0.00512820512820511	0.0
-0.07692307692307691	0.00512820512820511	0.0
-0.06666666666666668	0.00512820512820511	0.0
-0.056410256410256404	0.00512820512820511	0.0
-0.046153846153846156	0.00512820512820511	0.0
-0.03589743589743591	0.00512820512820511	0.0
-0.025641025641025633	0.00512820512820511	0.0
-0.015384615384615385	0.00512820512820511	1.0
-0.005128205128205138	0.00512820512820511	1.0
0.00512820512820511	0.00512820512820511	1.0
0.015384615384615385	0.00512820512820511	1.0
0.02564102564102566	0.00512820512820511	0.0
0.03589743589743591	0.00512820512820511	0.0
0.046153846153846184	0.00512820512820511	0.0
0.056410256410256376	0.00512820512820511	0.0
0.06666666666666665	0.00512820512820511	0.0
0.07692307692307693	0.00512820512820511	0.0
0.0871794871794872	0.00512820512820511	0.0
0.09743589743589748	0.00512820512820511	0.0
0.1076923076923077	0.00512820512820511	0.0
0.11794871794871797	0.00512820512820511	0.0
0.1282051282051282	0.00512820512820511	0.0
0.13846153846153847	0.00512820512820511	0.0
0.14871794871794874	0.00512820512820511	0.0
0.15897435897435896	0.00512820512820511	0.0
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.0
-0.14871794871794874	0.015384615384615385	0.0
-0.13846153846153847	0.015384615384615385	0.0
-0.1282051282051282	0.015384615384615385	0.0
-0.11794871794871796	0.015384615384615385	0.0
-0.1076923076923077	0.015384615384615385	0.0
-0.09743589743589745	0.015384615384615385	0.0
-0.08717948717948718	0.015384615384615385	0.0
-0.07692307692307691	0.015384615384615385	0.0
-0.06666666666666668	0.015384615384615385	0.0
-0.056410256410256404	0.015384615384615385	0.0
-0.046153846153846156	0.015384615384615385	0.0
-0.03589743589743591	0.015384615384615385	0.0
-0.025641025641025633	0.015384615384615385	0.0
-0.015384615384615385	0.015384615384615385	1.0
-0.005128205128205138	0.015384615384615385	1.0
0.00512820512820511	0.015384615384615385	1.0
0.015384615384615385	0.015384615384615385	1.0
0.02564102564102566	0.015384615384615385	0.0
0.03589743589743591	0.015384615384615385	0.0
0.046153846153846184	0.015384615384615385	0.0
0.056410256410256376	0.015384615384615385	0.0
0.06666666666666665	0.015384615384615385	0.0
0.07692307692307693	0.015384615384615385	0.0
0.0871794871794872	0.015384615384615385	0.0
0.09743589743589748	0.015384615384615385	0.0
0.1076923076923077	0.015384615384615385	0.0
0.11794871794871797	0.015384615384615385	0.0
0.1282051282051282	0.015384615384615385	0.0
0.13846153846153847	0.015384615384615385	0.0
0.14871794871794874	0.015384615384615385	0.0
0.15897435897435896	0.015384615384615385	0.0
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.0
-0.14871794871794874	0.02564102564102566	0.0
-0.13846153846153847	0.02564102564102566	0.0
-0.1282051282051282	0.02564102564102566	0.0
-0.11794871794871796	0.02564102564102566	0.0
-0.1076923076923077	0.02564102564102566	0.0
-0.09743589743589745	0.02564102564102566	0.0
-0.08717948717948718	0.02564102564102566	0.0
-0.07692307692307691	0.02564102564102566	0.0
-0.06666666666666668	0.02564102564102566	0.0
-0.056410256410256404	0.02564102564102566	0.0
-0.046153846153846156	0.02564102564102566	0.0
-0.03589743589743591	0.02564102564102566	0.0
-0.025641025641025633	0.02564102564102566	0.0
-0.015384615384615385	0.02564102564102566	0.0
-0.005128205128205138	0.02564102564102566	0.0
0.00512820512820511	0.02564102564102566	0.0
0.015384615384615385	0.02564102564102566	0.0
0.02564102564102566	0.02564102564102566	0.0
0.03589743589743591	0.02564102564102566	0.0
0.046153846153846184	0.02564102564102566	0.0
0.056410256410256376	0.02564102564102566	0.0
0.06666666666666665	0.02564102564102566	0.0
0.07692307692307693	0.02564102564102566	0.0
0.0871794871794872	0.02564102564102566	0.0
0.09743589743589748	0.02564102564102566	0.0
0.1076923076923077	0.02564102564102566	0.0
0.11794871794871797	0.02564102564102566	0.0
0.1282051282051282	0.02564102564102566	0.0
0.13846153846153847	0.02564102564102566	0.0
0.14871794871794874	0.02564102564102566	0.0
0.15897435897435896	0.02564102564102566	0.0
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.0
-0.14871794871794874	0.03589743589743591	0.0
-0.13846153846153847	0.03589743589743591	0.0
-0.1282051282051282	0.03589743589743591	0.0
-0.11794871794871796	0.03589743589743591	0.0
-0.1076923076923077	0.03589743589743591	0.0
-0.09743589743589745	0.03589743589743591	0.0
-0.08717948717948718	0.03589743589743591	0.0
-0.07692307692307691	0.03589743589743591	0.0
-0.06666666666666668	0.03589743589743591	0.0
-0.056410256410256404	0.03589743589743591	0.0
-0.046153846153846156	0.03589743589743591	0.0
-0.03589743589743591	0.03589743589743591	0.0
-0.025641025641025633	0.03589743589743591	0.0
-0.015384615384615385	0.03589743589743591	0.0
-0.005128205128205138	0.03589743589743591	0.0
0.00512820512820511	0.03589743589743591	0.0
0.015384615384615385	0.03589743589743591	0.0
0.02564102564102566	0.03589743589743591	0.0
0.03589743589743591	0.03589743589743591	0.0
0.046153846153846184	0.03589743589743591	0.0
0.056410256410256376	0.03589743589743591	0.0
0.06666666666666665	0.03589743589743591	0.0
0.07692307692307693	0.03589743589743591	0.0
0.0871794871794872	0.03589743589743591	0.0
0.09743589743589748	0.03589743589743591	0.0
0.1076923076923077	0.03589743589743591	0.0
0.11794871794871797	0.03589743589743591	0.0
0.1282051282051282	0.03589743589743591	0.0
0.13846153846153847	0.03589743589743591	0.0
0.14871794871794874	0.03589743589743591	0.0
0.15897435897435896	0.03589743589743591	0.0
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.0
-0.14871794871794874	0.046153846153846184	0.0
-0.13846153846153847	0.046153846153846184	0.0
-0.1282051282051282	0.046153846153846184	0.0
-0.11794871794871796	0.046153846153846184	0.0
-0.1076923076923077	0.046153846153846184	0.0
-0.09743589743589745	0.046153846153846184	0.0
-0.08717948717948718	0.046153846153846184	0.0
-0.07692307692307691	0.046153846153846184	0.0
-0.06666666666666668	0.046153846153846184	0.0
-0.056410256410256404	0.046153846153846184	0.0
-0.046153846153846156	0.046153846153846184	0.0
-0.03589743589743591	0.046153846153846184	0.0
-0.025641025641025633	0.046153846153846184	0.0
-0.015384615384615385	0.046153846153846184	0.0
-0.005128205128205138	0.046153846153846184	0.0
0.00512820512820511	0.046153846153846184	0.0
0.015384615384615385	0.046153846153846184	0.0
0.02564102564102566	0.046153846153846184	0.0
0.03589743589743591	0.046153846153846184	0.0
0.046153846153846184	0.046153846153846184	0.0
0.056410256410256376	0.046153846153846184	0.0
0.06666666666666665	0.046153846153846184	0.0
0.07692307692307693	0.046153846153846184	0.0
0.0871794871794872	0.046153846153846184	0.0
0.09743589743589748	0.046153846153846184	0.0
0.1076923076923077	0.046153846153846184	0.0
0.11794871794871797	0.046153846153846184	0.0
0.1282051282051282	0.046153846153846184	0.0
0.13846153846153847	0.046153846153846184	0.0
0.14871794871794874	0.046153846153846184	0.0
0.15897435897435896	0.046153846153846184	0.0
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.0
-0.14871794871794874	0.056410256410256376	0.0
-0.13846153846153847	0.056410256410256376	0.0
-0.1282051282051282	0.056410256410256376	0.0
-0.11794871794871796	0.056410256410256376	0.0
-0.1076923076923077	0.056410256410256376	0.0
-0.09743589743589745	0.056410256410256376	0.0
-0.08717948717948718	0.056410256410256376	0.0
-0.07692307692307691	0.056410256410256376	0.0
-0.06666666666666668	0.056410256410256376	0.0
-0.056410256410256404	0.056410256410256376	0.0
-0.046153846153846156	0.056410256410256376	0.0
-0.03589743589743591	0.056410256410256376	0.0
-0.025641025641025633	0.056410256410256376	0.0
-0.015384615384615385	0.056410256410256376	0.0
-0.005128205128205138	0.056410256410256376	0.0
0.00512820512820511	0.056410256410256376	0.0
0.015384615384615385	0.056410256410256376	0.0
0.02564102564102566	0.056410256410256376	0.0
0.03589743589743591	0.056410256410256376	0.0
0.046153846153846184	0.056410256410256376	0.0
0.056410256410256376	0.056410256410256376	0.0
0.06666666666666665	0.056410256410256376	0.0
0.07692307692307693	0.056410256410256376	0.0
0.0871794871794872	0.056410256410256376	0.0
0.09743589743589748	0.056410256410256376	0.0
0.1076923076923077	0.056410256410256376	0.0
0.11794871794871797	0.056410256410256376	0.0
0.1282051282051282	0.056410256410256376	0.0
0.13846153846153847	0.056410256410256376	0.0
0.14871794871794874	0.056410256410256376	0.0
0.15897435897435896	0.056410256410256376	0.0
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.0
-0.14871794871794874	0.06666666666666665	0.0
-0.13846153846153847	0.06666666666666665	0.0
-0.1282051282051282	0.06666666666666665	0.0
-0.11794871794871796	0.06666666666666665	0.0
-0.1076923076923077	0.06666666666666665	0.0
-0.09743589743589745	0.06666666666666665	0.0
-0.08717948717948718	0.06666666666666665	0.0
-0.07692307692307691	0.06666666666666665	0.0
-0.06666666666666668	0.06666666666666665	0.0
-0.056410256410256404	0.06666666666666665	0.0
-0.046153846153846156	0.06666666666666665	0.0
-0.03589743589743591	0.06666666666666665	0.0
-0.025641025641025633	0.06666666666666665	0.0
-0.015384615384615385	0.06666666666666665	0.0
-0.005128205128205138	0.06666666666666665	0.0
0.00512820512820511	0.06666666666666665	0.0
0.015384615384615385	0.06666666666666665	0.0
0.02564102564102566	0.06666666666666665	0.0
0.03589743589743591	0.06666666666666665	0.0
0.046153846153846184	0.06666666666666665	0.0
0.056410256410256376	0.06666666666666665	0.0
0.06666666666666665	0.06666666666666665	0.0
0.07692307692307693	0.06666666666666665	0.0
0.0871794871794872	0.06666666666666665	0.0
0.09743589743589748	0.06666666666666665	0.0
0.1076923076923077	0.06666666666666665	0.0
0.11794871794871797	0.06666666666666665	0.0
0.1282051282051282	0.06666666666666665	0.0
0.13846153846153847	0.06666666666666665	0.0
0.14871794871794874	0.06666666666666665	0.0
0.15897435897435896	0.06666666666666665	0.0
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.0
-0.14871794871794874	0.07692307692307693	0.0
-0.13846153846153847	0.07692307692307693	0.0
-0.1282051282051282	0.07692307692307693	0.0
-0.11794871794871796	0.07692307692307693	0.0
-0.1076923076923077	0.07692307692307693	0.0
-0.09743589743589745	0.07692307692307693	0.0
-0.08717948717948718	0.07692307692307693	0.0
-0.07692307692307691	0.07692307692307693	0.0
-0.06666666666666668	0.07692307692307693	0.0
-0.056410256410256404	0.07692307692307693	0.0
-0.046153846153846156	0.07692307692307693	0.0
-0.03589743589743591	0.07692307692307693	0.0
-0.025641025641025633	0.07692307692307693	0.0
-0.015384615384615385	0.07692307692307693	0.0
-0.005128205128205138	0.07692307692307693	0.0
0.00512820512820511	0.07692307692307693	0.0
0.015384615384615385	0.07692307692307693	0.0
0.02564102564102566	0.07692307692307693	0.0
0.03589743589743591	0.07692307692307693	0.0
0.046153846153846184	0.07692307692307693	0.0
0.056410256410256376	0.07692307692307693	0.0
0.06666666666666665	0.07692307692307693	0.0
0.07692307692307693	0.07692307692307693	0.0
0.0871794871794872	0.07692307692307693	0.0
0.09743589743589748	0.07692307692307693	0.0
0.1076923076923077	0.07692307692307693	0.0
0.11794871794871797	0.07692307692307693	0.0
0.1282051282051282	0.07692307692307693	0.0
0.13846153846153847	0.07692307692307693	0.0
0.14871794871794874	0.07692307692307693	0.0
0.15897435897435896	0.07692307692307693	0.0
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	0.0
-0.14871794871794874	0.0871794871794872	0.0
-0.13846153846153847	0.0871794871794872	0.0
-0.1282051282051282	0.0871794871794872	0.0
-0.11794871794871796	0.0871794871794872	0.0
-0.1076923076923077	0.0871794871794872	0.0
-0.09743589743589745	0.0871794871794872	0.0
-0.08717948717948718	0.0871794871794872	0.0
-0.07692307692307691	0.0871794871794872	0.0
-0.06666666666666668	0.0871794871794872	0.0
-0.056410256410256404	0.0871794871794872	0.0
-0.046153846153846156	0.0871794871794872	0.0
-0.03589743589743591	0.0871794871794872	0.0
-0.025641025641025633	0.0871794871794872	0.0
-0.015384615384615385	0.0871794871794872	0.0
-0.005128205128205138	0.0871794871794872	0.0
0.00512820512820511	0.0871794871794872	0.0
0.015384615384615385	0.0871794871794872	0.0
0.02564102564102566	0.0871794871794872	0.0
0.03589743589743591	0.0871794871794872	0.0
0.046153846153846184	0.0871794871794872	0.0
0.056410256410256376	0.0871794871794872	0.0
0.06666666666666665	0.0871794871794872	0.0
0.07692307692307693	0.0871794871794872	0.0
0.0871794871794872	0.0871794871794872	0.0
0.09743589743589748	0.0871794871794872	0.0
0.1076923076923077	0.0871794871794872	0.0
0.11794871794871797	0.0871794871794872	0.0
0.1282051282051282	0.0871794871794872	0.0
0.13846153846153847	0.0871794871794872	0.0
0.14871794871794874	0.0871794871794872	0.0
0.15897435897435896	0.0871794871794872	0.0
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	0.0
-0.14871794871794874	0.09743589743589748	0.0
-0.13846153846153847	0.09743589743589748	0.0
-0.1282051282051282	0.09743589743589748	0.0
-0.11794871794871796	0.09743589743589748	0.0
-0.1076923076923077	0.09743589743589748	0.0
-0.09743589743589745	0.09743589743589748	0.0
-0.08717948717948718	0.09743589743589748	0.0
-0.07692307692307691	0.09743589743589748	0.0
-0.06666666666666668	0.09743589743589748	0.0
-0.056410256410256404	0.09743589743589748	0.0
-0.046153846153846156	0.09743589743589748	0.0
-0.03589743589743591	0.09743589743589748	0.0
-0.025641025641025633	0.09743589743589748	0.0
-0.015384615384615385	0.09743589743589748	0.0
-0.005128205128205138	0.09743589743589748	0.0
0.00512820512820511	0.09743589743589748	0.0
0.015384615384615385	0.09743589743589748	0.0
0.02564102564102566	0.09743589743589748	0.0
0.03589743589743591	0.09743589743589748	0.0
0.046153846153846184	0.09743589743589748	0.0
0.056410256410256376	0.09743589743589748	0.0
0.06666666666666665	0.09743589743589748	0.0
0.07692307692307693	0.09743589743589748	0.0
0.0871794871794872	0.09743589743589748	0.0
0.09743589743589748	0.09743589743589748	0.0
0.1076923076923077	0.09743589743589748	0.0
0.11794871794871797	0.09743589743589748	0.0
0.1282051282051282	0.09743589743589748	0.0
0.13846153846153847	0.09743589743589748	0.0
0.14871794871794874	0.09743589743589748	0.0
0.15897435897435896	0.09743589743589748	0.0
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	0.0
-0.14871794871794874	0.1076923076923077	0.0
-0.13846153846153847	0.1076923076923077	0.0
-0.1282051282051282	0.1076923076923077	0.0
-0.11794871794871796	0.1076923076923077	0.0
-0.1076923076923077	0.1076923076923077	0.0
-0.09743589743589745	0.1076923076923077	0.0
-0.08717948717948718	0.1076923076923077	0.0
-0.07692307692307691	0.1076923076923077	0.0
-0.06666666666666668	0.1076923076923077	0.0
-0.056410256410256404	0.1076923076923077	0.0
-0.046153846153846156	0.1076923076923077	0.0
-0.03589743589743591	0.1076923076923077	0.0
-0.025641025641025633	0.1076923076923077	0.0
-0.015384615384615385	0.1076923076923077	0.0
-0.005128205128205138	0.1076923076923077	0.0
0.00512820512820511	0.1076923076923077	0.0
0.015384615384615385	0.1076923076923077	0.0
0.02564102564102566	0.1076923076923077	0.0
0.03589743589743591	0.1076923076923077	0.0
0.046153846153846184	0.1076923076923077	0.0
0.056410256410256376	0.1076923076923077	0.0
0.06666666666666665	0.1076923076923077	0.0
0.07692307692307693	0.1076923076923077	0.0
0.0871794871794872	0.1076923076923077	0.0
0.09743589743589748	0.1076923076923077	0.0
0.1076923076923077	0.1076923076923077	0.0
0.11794871794871797	0.1076923076923077	0.0
0.1282051282051282	0.1076923076923077	0.0
0.13846153846153847	0.1076923076923077	0.0
0.14871794871794874	0.1076923076923077	0.0
0.15897435897435896	0.1076923076923077	0.0
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	0.0
-0.14871794871794874	0.11794871794871797	0.0
-0.13846153846153847	0.11794871794871797	0.0
-0.1282051282051282	0.11794871794871797	0.0
-0.11794871794871796	0.11794871794871797	0.0
-0.1076923076923077	0.11794871794871797	0.0
-0.09743589743589745	0.11794871794871797	0.0
-0.08717948717948718	0.11794871794871797	0.0
-0.07692307692307691	0.11794871794871797	0.0
-0.06666666666666668	0.11794871794871797	0.0
-0.056410256410256404	0.11794871794871797	0.0
-0.046153846153846156	0.11794871794871797	0.0
-0.03589743589743591	0.11794871794871797	0.0
-0.025641025641025633	0.11794871794871797	0.0
-0.015384615384615385	0.11794871794871797	0.0
-0.005128205128205138	0.11794871794871797	0.0
0.00512820512820511	0.11794871794871797	0.0
0.015384615384615385	0.11794871794871797	0.0
0.02564102564102566	0.11794871794871797	0.0
0.03589743589743591	0.11794871794871797	0.0
0.046153846153846184	0.11794871794871797	0.0
0.056410256410256376	0.11794871794871797	0.0
0.06666666666666665	0.11794871794871797	0.0
0.07692307692307693	0.11794871794871797	0.0
0.0871794871794872	0.11794871794871797	0.0
0.09743589743589748	0.11794871794871797	0.0
0.1076923076923077	0.11794871794871797	0.0
0.11794871794871797	0.11794871794871797	0.0
0.1282051282051282	0.11794871794871797	0.0
0.13846153846153847	0.11794871794871797	0.0
0.14871794871794874	0.11794871794871797	0.0
0.15897435897435896	0.11794871794871797	0.0
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	0.0
-0.14871794871794874	0.1282051282051282	0.0
-0.13846153846153847	0.1282051282051282	0.0
-0.1282051282051282	0.1282051282051282	0.0
-0.11794871794871796	0.1282051282051282	0.0
-0.1076923076923077	0.1282051282051282	0.0
-0.09743589743589745	0.1282051282051282	0.0
-0.08717948717948718	0.1282051282051282	0.0
-0.07692307692307691	0.1282051282051282	0.0
-0.06666666666666668	0.1282051282051282	0.0
-0.056410256410256404	0.1282051282051282	0.0
-0.046153846153846156	0.1282051282051282	0.0
-0.03589743589743591	0.1282051282051282	0.0
-0.025641025641025633	0.1282051282051282	0.0
-0.015384615384615385	0.1282051282051282	0.0
-0.005128205128205138	0.1282051282051282	0.0
0.00512820512820511	0.1282051282051282	0.0
0.015384615384615385	0.1282051282051282	0.0
0.02564102564102566	0.1282051282051282	0.0
0.03589743589743591	0.1282051282051282	0.0
0.046153846153846184	0.1282051282051282	0.0
0.056410256410256376	0.1282051282051282	0.0
0.06666666666666665	0.1282051282051282	0.0
0.07692307692307693	0.1282051282051282	0.0
0.0871794871794872	0.1282051282051282	0.0
0.09743589743589748	0.1282051282051282	0.0
0.1076923076923077	0.1282051282051282	0.0
0.11794871794871797	0.1282051282051282	0.0
0.1282051282051282	0.1282051282051282	0.0
0.13846153846153847	0.1282051282051282	0.0
0.14871794871794874	0.1282051282051282	0.0
0.15897435897435896	0.1282051282051282	0.0
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	0.0
-0.14871794871794874	0.13846153846153847	0.0
-0.13846153846153847	0.13846153846153847	0.0
-0.1282051282051282	0.13846153846153847	0.0
-0.11794871794871796	0.13846153846153847	0.0
-0.1076923076923077	0.13846153846153847	0.0
-0.09743589743589745	0.13846153846153847	0.0
-0.08717948717948718	0.13846153846153847	0.0
-0.07692307692307691	0.13846153846153847	0.0
-0.06666666666666668	0.13846153846153847	0.0
-0.056410256410256404	0.13846153846153847	0.0
-0.046153846153846156	0.13846153846153847	0.0
-0.03589743589743591	0.13846153846153847	0.0
-0.025641025641025633	0.13846153846153847	0.0
-0.015384615384615385	0.13846153846153847	0.0
-0.005128205128205138	0.13846153846153847	0.0
0.00512820512820511	0.13846153846153847	0.0
0.015384615384615385	0.13846153846153847	0.0
0.02564102564102566	0.13846153846153847	0.0
0.03589743589743591	0.13846153846153847	0.0
0.046153846153846184	0.13846153846153847	0.0
0.056410256410256376	0.13846153846153847	0.0
0.06666666666666665	0.13846153846153847	0.0
0.07692307692307693	0.13846153846153847	0.0
0.0871794871794872	0.13846153846153847	0.0
0.09743589743589748	0.13846153846153847	0.0
0.1076923076923077	0.13846153846153847	0.0
0.11794871794871797	0.13846153846153847	0.0
0.1282051282051282	0.13846153846153847	0.0
0.13846153846153847	0.13846153846153847	0.0
0.14871794871794874	0.13846153846153847	0.0
0.15897435897435896	0.13846153846153847	0.0
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	0.0
-0.14871794871794874	0.14871794871794874	0.0
-0.13846153846153847	0.14871794871794874	0.0
-0.1282051282051282	0.14871794871794874	0.0
-0.11794871794871796	0.14871794871794874	0.0
-0.1076923076923077	0.14871794871794874	0.0
-0.09743589743589745	0.14871794871794874	0.0
-0.08717948717948718	0.14871794871794874	0.0
-0.07692307692307691	0.14871794871794874	0.0
-0.06666666666666668	0.14871794871794874	0.0
-0.056410256410256404	0.14871794871794874	0.0
-0.046153846153846156	0.14871794871794874	0.0
-0.03589743589743591	0.14871794871794874	0.0
-0.025641025641025633	0.14871794871794874	0.0
-0.015384615384615385	0.14871794871794874	0.0
-0.005128205128205138	0.14871794871794874	0.0
0.00512820512820511	0.14871794871794874	0.0
0.015384615384615385	0.14871794871794874	0.0
0.02564102564102566	0.14871794871794874	0.0
0.03589743589743591	0.14871794871794874	0.0
0.046153846153846184	0.14871794871794874	0.0
0.056410256410256376	0.14871794871794874	0.0
0.06666666666666665	0.14871794871794874	0.0
0.07692307692307693	0.14871794871794874	0.0
0.0871794871794872	0.14871794871794874	0.0
0.09743589743589748	0.14871794871794874	0.0
0.1076923076923077	0.14871794871794874	0.0
0.11794871794871797	0.14871794871794874	0.0
0.1282051282051282	0.14871794871794874	0.0
0.13846153846153847	0.14871794871794874	0.0
0.14871794871794874	0.14871794871794874	0.0
0.15897435897435896	0.14871794871794874	0.0
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	0.0
-0.14871794871794874	0.15897435897435896	0.0
-0.13846153846153847	0.15897435897435896	0.0
-0.1282051282051282	0.15897435897435896	0.0
-0.11794871794871796	0.15897435897435896	0.0
-0.1076923076923077	0.15897435897435896	0.0
-0.09743589743589745	0.15897435897435896	0.0
-0.08717948717948718	0.15897435897435896	0.0
-0.07692307692307691	0.15897435897435896	0.0
-0.06666666666666668	0.15897435897435896	0.0
-0.056410256410256404	0.15897435897435896	0.0
-0.046153846153846156	0.15897435897435896	0.0
-0.03589743589743591	0.15897435897435896	0.0
-0.025641025641025633	0.15897435897435896	0.0
-0.015384615384615385	0.15897435897435896	0.0
-0.005128205128205138	0.15897435897435896	0.0
0.00512820512820511	0.15897435897435896	0.0
0.015384615384615385	0.15897435897435896	0.0
0.02564102564102566	0.15897435897435896	0.0
0.03589743589743591	0.15897435897435896	0.0
0.046153846153846184	0.15897435897435896	0.0
0.056410256410256376	0.15897435897435896	0.0
0.06666666666666665	0.15897435897435896	0.0
0.07692307692307693	0.15897435897435896	0.0
0.0871794871794872	0.15897435897435896	0.0
0.09743589743589748	0.15897435897435896	0.0
0.1076923076923077	0.15897435897435896	0.0
0.11794871794871797	0.15897435897435896	0.0
0.1282051282051282	0.15897435897435896	0.0
0.13846153846153847	0.15897435897435896	0.0
0.14871794871794874	0.15897435897435896	0.0
0.15897435897435896	0.15897435897435896	0.0
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d/spread.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	0.0
-0.14871794871794874	-0.158974358974359	0.0
-0.13846153846153847	-0.158974358974359	0.0
-0.1282051282051282	-0.158974358974359	0.0
-0.11794871794871796	-0.158974358974359	0.0
-0.1076923076923077	-0.158974358974359	0.0
-0.09743589743589745	-0.158974358974359	0.0
-0.08717948717948718	-0.158974358974359	0.0
-0.07692307692307691	-0.158974358974359	0.0
-0.06666666666666668	-0.158974358974359	0.0
-0.056410256410256404	-0.158974358974359	0.0
-0.046153846153846156	-0.158974358974359	0.0
-0.03589743589743591	-0.158974358974359	0.0
-0.025641025641025633	-0.158974358974359	0.0
-0.015384615384615385	-0.158974358974359	0.0
-0.005128205128205138	-0.158974358974359	0.0
0.00512820512820511	-0.158974358974359	0.0
0.015384615384615385	-0.158974358974359	0.0
0.02564102564102566	-0.158974358974359	0.0
0.03589743589743591	-0.158974358974359	0.0
0.046153846153846184	-0.158974358974359	0.0
0.056410256410256376	-0.158974358974359	0.0
0.06666666666666665	-0.158974358974359	0.0
0.07692307692307693	-0.158974358974359	0.0
0.0871794871794872	-0.158974358974359	0.0
0.09743589743589748	-0.158974358974359	0.0
0.1076923076923077	-0.158974358974359	0.0
0.11794871794871797	-0.158974358974359	0.0
0.1282051282051282	-0.158974358974359	0.0
0.13846153846153847	-0.158974358974359	0.0
0.14871794871794874	-0.158974358974359	0.0
0.15897435897435896	-0.158974358974359	0.0
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	0.0
-0.14871794871794874	-0.14871794871794874	0.009157117551044425
-0.13846153846153847	-0.14871794871794874	0.016504244312331075
-0.1282051282051282	-0.14871794871794874	0.02852058553133937
-0.11794871794871796	-0.14871794871794874	0.047254934972894035
-0.1076923076923077	-0.14871794871794874	0.07506920926948676
-0.09743589743589745	-0.14871794871794874	0.11434112257760112
-0.08717948717948718	-0.14871794871794874	0.16698174724851414
-0.07692307692307691	-0.14871794871794874	0.23380914264841032
-0.06666666666666668	-0.14871794871794874	0.3138917611023421
-0.056410256410256404	-0.14871794871794874	0.40403992601653715
-0.046153846153846156	-0.14871794871794874	0.49864858169153814
-0.03589743589743591	-0.14871794871794874	0.5900527411615438
-0.025641025641025633	-0.14871794871794874	0.6694420915511893
-0.015384615384615385	-0.14871794871794874	0.7282175437567172
-0.005128205128205138	-0.14871794871794874	0.7595129768539383
0.00512820512820511	-0.14871794871794874	0.7595129768539383
0.015384615384615385	-0.14871794871794874	0.7282175437567172
0.02564102564102566	-0.14871794871794874	0.6694420915511886
0.03589743589743591	-0.14871794871794874	0.5900527411615438
0.046153846153846184	-0.14871794871794874	0.49864858169153775
0.056410256410256376	-0.14871794871794874	0.4040399260165375
0.06666666666666665	-0.14871794871794874	0.31389176110234246
0.07692307692307693	-0.14871794871794874	0.23380914264841032
0.0871794871794872	-0.14871794871794874	0.16698174724851397
0.09743589743589748	-0.14871794871794874	0.11434112257760112
0.1076923076923077	-0.14871794871794874	0.07506920926948676
0.11794871794871797	-0.14871794871794874	0.04725493497289395
0.1282051282051282	-0.14871794871794874	0.02852058553133937
0.13846153846153847	-0.14871794871794874	0.016504244312331075
0.14871794871794874	-0.14871794871794874	0.009157117551044425
0.15897435897435896	-0.14871794871794874	0.0
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	0.0
-0.14871794871794874	-0.13846153846153847	0.016504244312331075
-0.13846153846153847	-0.13846153846153847	0.029746268823429588
-0.1282051282051282	-0.13846153846153847	0.05140380790309635
-0.11794871794871796	-0.13846153846153847	0.08516948563874326
-0.1076923076923077	-0.13846153846153847	0.1353002801603009
-0.09743589743589745	-0.13846153846153847	0.20608164211583047
-0.08717948717948718	-0.13846153846153847	0.3009579747040671
-0.07692307692307691	-0.13846153846153847	0.4214036994955809
-0.06666666666666668	-0.13846153846153847	0.5657398503386086
-0.056410256410256404	-0.13846153846153847	0.7282175437567183
-0.046153846153846156	-0.13846153846153847	0.8987345605600391
-0.03589743589743591	-0.13846153846153847	1.063475983900639
-0.025641025641025633	-0.13846153846153847	1.2065626295971899
-0.015384615384615385	-0.13846153846153847	1.312496010637726
-0.005128205128205138	-0.13846153846153847	1.3689010388376577
0.00512820512820511	-0.13846153846153847	1.3689010388376577
0.015384615384615385	-0.13846153846153847	1.312496010637726
0.02564102564102566	-0.13846153846153847	1.2065626295971892
0.03589743589743591	-0.13846153846153847	1.063475983900639
0.046153846153846184	-0.13846153846153847	0.8987345605600383
0.056410256410256376	-0.13846153846153847	0.7282175437567183
0.06666666666666665	-0.13846153846153847	0.5657398503386086
0.07692307692307693	-0.13846153846153847	0.4214036994955805
0.0871794871794872	-0.13846153846153847	0.3009579747040668
0.09743589743589748	-0.13846153846153847	0.20608164211583008
0.1076923076923077	-0.13846153846153847	0.1353002801603009
0.11794871794871797	-0.13846153846153847	0.08516948563874317
0.1282051282051282	-0.13846153846153847	0.05140380790309635
0.13846153846153847	-0.13846153846153847	0.029746268823429588
0.14871794871794874	-0.13846153846153847	0.016504244312331075
0.15897435897435896	-0.13846153846153847	0.0
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	0.0
-0.14871794871794874	-0.1282051282051282	0.02852058553133937
-0.13846153846153847	-0.1282051282051282	0.05140380790309635
-0.1282051282051282	-0.1282051282051282	0.08882967751764512
-0.11794871794871796	-0.1282051282051282	0.14717932877454287
-0.1076923076923077	-0.1282051282051282	0.23380914264841093
-0.09743589743589745	-0.1282051282051282	0.35612470278399877
-0.08717948717948718	-0.1282051282051282	0.5200781990650056
-0.07692307692307691	-0.1282051282051282	0.728217543756719
-0.06666666666666668	-0.1282051282051282	0.9776413560488825
-0.056410256410256404	-0.1282051282051282	1.2584151294111494
-0.046153846153846156	-0.1282051282051282	1.5530814631283736
-0.03589743589743591	-0.1282051282051282	1.83776713343378
-0.025641025641025633	-0.1282051282051282	2.0850317060947585
-0.015384615384615385	-0.1282051282051282	2.2680926204519976
-0.005128205128205138	-0.1282051282051282	2.365564785837469
0.00512820512820511	-0.1282051282051282	2.365564785837469
0.015384615384615385	-0.1282051282051282	2.2680926204519976
0.02564102564102566	-0.1282051282051282	2.085031706094757
0.03589743589743591	-0.1282051282051282	1.83776713343378
0.046153846153846184	-0.1282051282051282	1.5530814631283723
0.056410256410256376	-0.1282051282051282	1.2584151294111505
0.06666666666666665	-0.1282051282051282	0.9776413560488834
0.07692307692307693	-0.1282051282051282	0.7282175437567183
0.0871794871794872	-0.1282051282051282	0.5200781990650052
0.09743589743589748	-0.1282051282051282	0.35612470278399844
0.1076923076923077	-0.1282051282051282	0.23380914264841093
0.11794871794871797	-0.1282051282051282	0.14717932877454273
0.1282051282051282	-0.1282051282051282	0.08882967751764512
0.13846153846153847	-0.1282051282051282	0.05140380790309635
0.14871794871794874	-0.1282051282051282	0.02852058553133937
0.15897435897435896	-0.1282051282051282	0.0
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	0.0
-0.14871794871794874	-0.11794871794871796	0.047254934972894035
-0.13846153846153847	-0.11794871794871796	0.08516948563874326
-0.1282051282051282	-0.11794871794871796	0.14717932877454287
-0.11794871794871796	-0.11794871794871796	0.2438571817872705
-0.1076923076923077	-0.11794871794871796	0.3873916199854367
-0.09743589743589745	-0.11794871794871796	0.5900527411615444
-0.08717948717948718	-0.11794871794871796	0.861702556934937
-0.07692307692307691	-0.11794871794871796	1.2065626295971899
-0.06666666666666668	-0.11794871794871796	1.6198257450267846
-0.056410256410256404	-0.11794871794871796	2.0850317060947554
-0.046153846153846156	-0.11794871794871796	2.573255849431781
-0.03589743589743591	-0.11794871794871796	3.0449433196351663
-0.025641025641025633	-0.11794871794871796	3.454628853242311
-0.015384615384615385	-0.11794871794871796	3.7579371985259082
-0.005128205128205138	-0.11794871794871796	3.919436015999216
0.00512820512820511	-0.11794871794871796	3.919436015999216
0.015384615384615385	-0.11794871794871796	3.7579371985259082
0.02564102564102566	-0.11794871794871796	3.454628853242311
0.03589743589743591	-0.11794871794871796	3.0449433196351663
0.046153846153846184	-0.11794871794871796	2.5732558494317788
0.056410256410256376	-0.11794871794871796	2.085031706094757
0.06666666666666665	-0.11794871794871796	1.6198257450267852
0.07692307692307693	-0.11794871794871796	1.2065626295971899
0.0871794871794872	-0.11794871794871796	0.8617025569349362
0.09743589743589748	-0.11794871794871796	0.5900527411615438
0.1076923076923077	-0.11794871794871796	0.3873916199854367
0.11794871794871797	-0.11794871794871796	0.24385718178727028
0.1282051282051282	-0.11794871794871796	0.14717932877454287
0.13846153846153847	-0.11794871794871796	0.08516948563874326
0.14871794871794874	-0.11794871794871796	0.047254934972894035
0.15897435897435896	-0.11794871794871796	0.0
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	0.0
-0.14871794871794874	-0.1076923076923077	0.07506920926948676
-0.13846153846153847	-0.1076923076923077	0.1353002801603009
-0.1282051282051282	-0.1076923076923077	0.23380914264841093
-0.11794871794871796	-0.1076923076923077	0.3873916199854367
-0.1076923076923077	-0.1076923076923077	0.6154104879546134
-0.09743589743589745	-0.1076923076923077	0.9373580289910107
-0.08717948717948718	-0.1076923076923077	1.3689010388376588
-0.07692307692307691	-0.1076923076923077	1.9167458930993984
-0.06666666666666668	-0.1076923076923077	2.573255849431781
-0.056410256410256404	-0.1076923076923077	3.3122822318584277
-0.046153846153846156	-0.1076923076923077	4.087875308171118
-0.03589743589743591	-0.1076923076923077	4.837198218694727
-0.025641025641025633	-0.1076923076923077	5.488024827062241
-0.015384615384615385	-0.1076923076923077	5.969860590000793
-0.005128205128205138	-0.1076923076923077	6.226417678326755
0.00512820512820511	-0.1076923076923077	6.226417678326755
0.015384615384615385	-0.1076923076923077	5.969860590000793
0.02564102564102566	-0.1076923076923077	5.488024827062241
0.03589743589743591	-0.1076923076923077	4.837198218694727
0.046153846153846184	-0.1076923076923077	4.087875308171118
0.056410256410256376	-0.1076923076923077	3.312282231858429
0.06666666666666665	-0.1076923076923077	2.5732558494317823
0.07692307692307693	-0.1076923076923077	1.9167458930993968
0.0871794871794872	-0.1076923076923077	1.368901038837657
0.09743589743589748	-0.1076923076923077	0.9373580289910098
0.1076923076923077	-0.1076923076923077	0.6154104879546134
0.11794871794871797	-0.1076923076923077	0.3873916199854367
0.1282051282051282	-0.1076923076923077	0.23380914264841093
0.13846153846153847	-0.1076923076923077	0.1353002801603009
0.14871794871794874	-0.1076923076923077	0.07506920926948676
0.15897435897435896	-0.1076923076923077	0.0
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	0.0
-0.14871794871794874	-0.09743589743589745	0.11434112257760112
-0.13846153846153847	-0.09743589743589745	0.20608164211583047
-0.1282051282051282	-0.09743589743589745	0.35612470278399877
-0.11794871794871796	-0.09743589743589745	0.5900527411615444
-0.1076923076923077	-0.09743589743589745	0.9373580289910107
-0.09743589743589745	-0.09743589743589745	1.4277300951340164
-0.08717948717948718	-0.09743589743589745	2.0850317060947554
-0.07692307692307691	-0.09743589743589745	2.919477629319782
-0.06666666666666668	-0.09743589743589745	3.9194360159992123
-0.056410256410256404	-0.09743589743589745	5.045078699643057
-0.046153846153846156	-0.09743589743589745	6.226417678326753
-0.03589743589743591	-0.09743589743589745	7.367743444191854
-0.025641025641025633	-0.09743589743589745	8.35904528056756
-0.015384615384615385	-0.09743589743589745	9.092949934267208
-0.005128205128205138	-0.09743589743589745	9.48372300580874
0.00512820512820511	-0.09743589743589745	9.48372300580874
0.015384615384615385	-0.09743589743589745	9.092949934267208
0.02564102564102566	-0.09743589743589745	8.35904528056756
0.03589743589743591	-0.09743589743589745	7.367743444191854
0.046153846153846184	-0.09743589743589745	6.226417678326749
0.056410256410256376	-0.09743589743589745	5.045078699643057
0.06666666666666665	-0.09743589743589745	3.919436015999216
0.07692307692307693	-0.09743589743589745	2.919477629319781
0.0871794871794872	-0.09743589743589745	2.0850317060947527
0.09743589743589748	-0.09743589743589745	1.427730095134015
0.1076923076923077	-0.09743589743589745	0.9373580289910107
0.11794871794871797	-0.09743589743589745	0.5900527411615444
0.1282051282051282	-0.09743589743589745	0.35612470278399877
0.13846153846153847	-0.09743589743589745	0.20608164211583047
0.14871794871794874	-0.09743589743589745	0.11434112257760112
0.15897435897435896	-0.09743589743589745	0.0
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	0.0
-0.14871794871794874	-0.08717948717948718	0.16698174724851414
-0.13846153846153847	-0.08717948717948718	0.3009579747040671
-0.1282051282051282	-0.08717948717948718	0.5200781990650056
-0.11794871794871796	-0.08717948717948718	0.861702556934937
-0.1076923076923077	-0.08717948717948718	1.3689010388376588
-0.09743589743589745	-0.08717948717948718	2.0850317060947554
-0.08717948717948718	-0.08717948717948718	3.044943319635169
-0.07692307692307691	-0.08717948717948718	4.26355334465
-0.06666666666666668	-0.08717948717948718	5.723874835461096
-0.056410256410256404	-0.08717948717948718	7.36774344419186
-0.046153846153846156	-0.08717948717948718	9.09294993426721
-0.03589743589743591	-0.08717948717948718	10.759721838090003
-0.025641025641025633	-0.08717948717948718	12.20740145638599
-0.015384615384615385	-0.08717948717948718	13.27918279477027
-0.005128205128205138	-0.08717948717948718	13.849860856981772
0.00512820512820511	-0.08717948717948718	13.849860856981776
0.015384615384615385	-0.08717948717948718	13.27918279477027
0.02564102564102566	-0.08717948717948718	12.207401456385984
0.03589743589743591	-0.08717948717948718	10.759721838090003
0.046153846153846184	-0.08717948717948718	9.092949934267208
0.056410256410256376	-0.08717948717948718	7.367743444191866
0.06666666666666665	-0.08717948717948718	5.723874835461099
0.07692307692307693	-0.08717948717948718	4.263553344649997
0.0871794871794872	-0.08717948717948718	3.0449433196351663
0.09743589743589748	-0.08717948717948718	2.0850317060947527
0.1076923076923077	-0.08717948717948718	1.3689010388376588
0.11794871794871797	-0.08717948717948718	0.8617025569349362
0.1282051282051282	-0.08717948717948718	0.5200781990650056
0.13846153846153847	-0.08717948717948718	0.3009579747040671
0.14871794871794874	-0.08717948717948718	0.16698174724851414
0.15897435897435896	-0.08717948717948718	0.0
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.0
-0.14871794871794874	-0.07692307692307691	0.23380914264841032
-0.13846153846153847	-0.07692307692307691	0.4214036994955809
-0.1282051282051282	-0.07692307692307691	0.728217543756719
-0.11794871794871796	-0.07692307692307691	1.2065626295971899
-0.1076923076923077	-0.07692307692307691	1.9167458930993984
-0.09743589743589745	-0.07692307692307691	2.919477629319782
-0.08717948717948718	-0.07692307692307691	4.26355334465
-0.07692307692307691	-0.07692307692307691	5.969860590000798
-0.06666666666666668	-0.07692307692307691	8.014614111770097
-0.056410256410256404	-0.07692307692307691	10.316371737182633
-0.046153846153846156	-0.07692307692307691	12.73201929736577
-0.03589743589743591	-0.07692307692307691	15.065846294895488
-0.025641025641025633	-0.07692307692307691	17.092898568337155
-0.015384615384615385	-0.07692307692307691	18.593615143432306
-0.005128205128205138	-0.07692307692307691	19.392683009546722
0.00512820512820511	-0.07692307692307691	19.39268300954673
0.015384615384615385	-0.07692307692307691	18.593615143432306
0.02564102564102566	-0.07692307692307691	17.092898568337148
0.03589743589743591	-0.07692307692307691	15.065846294895488
0.046153846153846184	-0.07692307692307691	12.732019297365765
0.056410256410256376	-0.07692307692307691	10.316371737182639
0.06666666666666665	-0.07692307692307691	8.014614111770104
0.07692307692307693	-0.07692307692307691	5.9698605900007955
0.0871794871794872	-0.07692307692307691	4.263553344649996
0.09743589743589748	-0.07692307692307691	2.919477629319778
0.1076923076923077	-0.07692307692307691	1.9167458930993984
0.11794871794871797	-0.07692307692307691	1.2065626295971892
0.1282051282051282	-0.07692307692307691	0.728217543756719
0.13846153846153847	-0.07692307692307691	0.4214036994955809
0.14871794871794874	-0.07692307692307691	0.23380914264841032
0.15897435897435896	-0.07692307692307691	0.0
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.0
-0.14871794871794874	-0.06666666666666668	0.3138917611023421
-0.13846153846153847	-0.06666666666666668	0.5657398503386086
-0.1282051282051282	-0.06666666666666668	0.9776413560488825
-0.11794871794871796	-0.06666666666666668	1.6198257450267846
-0.1076923076923077	-0.06666666666666668	2.573255849431781
-0.09743589743589745	-0.06666666666666668	3.9194360159992123
-0.08717948717948718	-0.06666666666666668	5.723874835461096
-0.07692307692307691	-0.06666666666666668	8.014614111770097
-0.06666666666666668	-0.06666666666666668	10.759721838089996
-0.056410256410256404	-0.06666666666666668	13.849860856981769
-0.046153846153846156	-0.06666666666666668	17.09289856833714
-0.03589743589743591	-0.06666666666666668	20.226091129007838
-0.025641025641025633	-0.06666666666666668	22.947434703300427
-0.015384615384615385	-0.06666666666666668	24.962165878207696
-0.005128205128205138	-0.06666666666666668	26.034924697190736
0.00512820512820511	-0.06666666666666668	26.03492469719074
0.015384615384615385	-0.06666666666666668	24.962165878207696
0.02564102564102566	-0.06666666666666668	22.947434703300416
0.03589743589743591	-0.06666666666666668	20.226091129007838
0.046153846153846184	-0.06666666666666668	17.092898568337134
0.056410256410256376	-0.06666666666666668	13.849860856981778
0.06666666666666665	-0.06666666666666668	10.759721838090003
0.07692307692307693	-0.06666666666666668	8.014614111770094
0.0871794871794872	-0.06666666666666668	5.723874835461092
0.09743589743589748	-0.06666666666666668	3.9194360159992088
0.1076923076923077	-0.06666666666666668	2.573255849431781
0.11794871794871797	-0.06666666666666668	1.6198257450267832
0.1282051282051282	-0.06666666666666668	0.9776413560488825
0.13846153846153847	-0.06666666666666668	0.5657398503386086
0.14871794871794874	-0.06666666666666668	0.3138917611023421
0.15897435897435896	-0.06666666666666668	0.0
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.0
-0.14871794871794874	-0.056410256410256404	0.40403992601653715
-0.13846153846153847	-0.056410256410256404	0.7282175437567183
-0.1282051282051282	-0.056410256410256404	1.2584151294111494
-0.11794871794871796	-0.056410256410256404	2.0850317060947554
-0.1076923076923077	-0.056410256410256404	3.3122822318584277
-0.09743589743589745	-0.056410256410256404	5.045078699643057
-0.08717948717948718	-0.056410256410256404	7.36774344419186
-0.07692307692307691	-0.056410256410256404	10.316371737182633
-0.06666666666666668	-0.056410256410256404	13.849860856981769
-0.056410256410256404	-0.056410256410256404	17.82747255404944
-0.046153846153846156	-0.056410256410256404	22.001894693589584
-0.03589743589743591	-0.056410256410256404	26.034924697190743
-0.025641025641025633	-0.056410256410256404	29.537824717762685
-0.015384615384615385	-0.056410256410256404	32.13117674456957
-0.005128205128205138	-0.056410256410256404	33.512026602919875
0.00512820512820511	-0.056410256410256404	33.512026602919875
0.015384615384615385	-0.056410256410256404	32.13117674456957
0.02564102564102566	-0.056410256410256404	29.53782471776268
0.03589743589743591	-0.056410256410256404	26.034924697190743
0.046153846153846184	-0.056410256410256404	22.00189469358957
0.056410256410256376	-0.056410256410256404	17.827472554049447
0.06666666666666665	-0.056410256410256404	13.849860856981778
0.07692307692307693	-0.056410256410256404	10.316371737182628
0.0871794871794872	-0.056410256410256404	7.367743444191857
0.09743589743589748	-0.056410256410256404	5.04507869964305
0.1076923076923077	-0.056410256410256404	3.3122822318584277
0.11794871794871797	-0.056410256410256404	2.0850317060947545
0.1282051282051282	-0.056410256410256404	1.2584151294111494
0.13846153846153847	-0.056410256410256404	0.7282175437567183
0.14871794871794874	-0.056410256410256404	0.40403992601653715
0.15897435897435896	-0.056410256410256404	0.0
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.0
-0.14871794871794874	-0.046153846153846156	0.49864858169153814
-0.13846153846153847	-0.046153846153846156	0.8987345605600391
-0.1282051282051282	-0.046153846153846156	1.5530814631283736
-0.11794871794871796	-0.046153846153846156	2.573255849431781
-0.1076923076923077	-0.046153846153846156	4.087875308171118
-0.09743589743589745	-0.046153846153846156	6.226417678326753
-0.08717948717948718	-0.046153846153846156	9.09294993426721
-0.07692307692307691	-0.046153846153846156	12.73201929736577
-0.06666666666666668	-0.046153846153846156	17.09289856833714
-0.056410256410256404	-0.046153846153846156	22.001894693589584
-0.046153846153846156	-0.046153846153846156	27.153785745015657
-0.03589743589743591	-0.046153846153846156	32.131176744569565
-0.025641025641025633	-0.046153846153846156	36.45430427378796
-0.015384615384615385	-0.046153846153846156	39.654907052685616
-0.005128205128205138	-0.046153846153846156	41.35909215682594
0.00512820512820511	-0.046153846153846156	41.35909215682594
0.015384615384615385	-0.046153846153846156	39.654907052685616
0.02564102564102566	-0.046153846153846156	36.454304273787955
0.03589743589743591	-0.046153846153846156	32.131176744569565
0.046153846153846184	-0.046153846153846156	27.153785745015643
0.056410256410256376	-0.046153846153846156	22.0018946935896
0.06666666666666665	-0.046153846153846156	17.09289856833715
0.07692307692307693	-0.046153846153846156	12.732019297365765
0.0871794871794872	-0.046153846153846156	9.092949934267205
0.09743589743589748	-0.046153846153846156	6.226417678326746
0.1076923076923077	-0.046153846153846156	4.087875308171118
0.11794871794871797	-0.046153846153846156	2.5732558494317788
0.1282051282051282	-0.046153846153846156	1.5530814631283736
0.13846153846153847	-0.046153846153846156	0.8987345605600391
0.14871794871794874	-0.046153846153846156	0.49864858169153814
0.15897435897435896	-0.046153846153846156	0.0
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.0
-0.14871794871794874	-0.03589743589743591	0.5900527411615438
-0.13846153846153847	-0.03589743589743591	1.063475983900639
-0.1282051282051282	-0.03589743589743591	1.83776713343378
-0.11794871794871796	-0.03589743589743591	3.0449433196351663
-0.1076923076923077	-0.03589743589743591	4.837198218694727
-0.09743589743589745	-0.03589743589743591	7.367743444191854
-0.08717948717948718	-0.03589743589743591	10.759721838090003
-0.07692307692307691	-0.03589743589743591	15.065846294895488
-0.06666666666666668	-0.03589743589743591	20.226091129007838
-0.056410256410256404	-0.03589743589743591	26.034924697190743
-0.046153846153846156	-0.03589743589743591	32.131176744569565
-0.03589743589743591	-0.03589743589743591	38.02094222461328
-0.025641025641025633	-0.03589743589743591	43.13651528079859
-0.015384615384615385	-0.03589743589743591	46.92380058030045
-0.005128205128205138	-0.03589743589743591	48.94036922015011
0.00512820512820511	-0.03589743589743591	48.94036922015011
0.015384615384615385	-0.03589743589743591	46.92380058030045
0.02564102564102566	-0.03589743589743591	43.13651528079858
0.03589743589743591	-0.03589743589743591	38.02094222461328
0.046153846153846184	-0.03589743589743591	32.13117674456955
0.056410256410256376	-0.03589743589743591	26.034924697190764
0.06666666666666665	-0.03589743589743591	20.226091129007852
0.07692307692307693	-0.03589743589743591	15.065846294895483
0.0871794871794872	-0.03589743589743591	10.759721838089993
0.09743589743589748	-0.03589743589743591	7.367743444191847
0.1076923076923077	-0.03589743589743591	4.837198218694727
0.11794871794871797	-0.03589743589743591	3.0449433196351636
0.1282051282051282	-0.03589743589743591	1.83776713343378
0.13846153846153847	-0.03589743589743591	1.063475983900639
0.14871794871794874	-0.03589743589743591	0.5900527411615438
0.15897435897435896	-0.03589743589743591	0.0
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.0
-0.14871794871794874	-0.025641025641025633	0.6694420915511893
-0.13846153846153847	-0.025641025641025633	1.2065626295971899
-0.1282051282051282	-0.025641025641025633	2.0850317060947585
-0.11794871794871796	-0.025641025641025633	3.454628853242311
-0.1076923076923077	-0.025641025641025633	5.488024827062241
-0.09743589743589745	-0.025641025641025633	8.35904528056756
-0.08717948717948718	-0.025641025641025633	12.20740145638599
-0.07692307692307691	-0.025641025641025633	17.092898568337155
-0.06666666666666668	-0.025641025641025633	22.947434703300427
-0.056410256410256404	-0.025641025641025633	29.537824717762685
-0.046153846153846156	-0.025641025641025633	36.45430427378796
-0.03589743589743591	-0.025641025641025633	43.13651528079859
-0.025641025641025633	-0.025641025641025633	48.940369220150124
-0.015384615384615385	-0.025641025641025633	53.23721934105393
-0.005128205128205138	-0.025641025641025633	55.52510961567583
0.00512820512820511	-0.025641025641025633	55.52510961567583
0.015384615384615385	-0.025641025641025633	53.23721934105393
0.02564102564102566	-0.025641025641025633	48.94036922015011
0.03589743589743591	-0.025641025641025633	43.13651528079859
0.046153846153846184	-0.025641025641025633	36.45430427378794
0.056410256410256376	-0.025641025641025633	29.537824717762703
0.06666666666666665	-0.025641025641025633	22.947434703300445
0.07692307692307693	-0.025641025641025633	17.092898568337144
0.0871794871794872	-0.025641025641025633	12.20740145638598
0.09743589743589748	-0.025641025641025633	8.359045280567553
0.1076923076923077	-0.025641025641025633	5.488024827062241
0.11794871794871797	-0.025641025641025633	3.4546288532423093
0.1282051282051282	-0.025641025641025633	2.0850317060947585
0.13846153846153847	-0.025641025641025633	1.2065626295971899
0.14871794871794874	-0.025641025641025633	0.6694420915511893
0.15897435897435896	-0.025641025641025633	0.0
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.0
-0.14871794871794874	-0.015384615384615385	0.7282175437567172
-0.13846153846153847	-0.015384615384615385	1.312496010637726
-0.1282051282051282	-0.015384615384615385	2.2680926204519976
-0.11794871794871796	-0.015384615384615385	3.7579371985259082
-0.1076923076923077	-0.015384615384615385	5.969860590000793
-0.09743589743589745	-0.015384615384615385	9.092949934267208
-0.08717948717948718	-0.015384615384615385	13.27918279477027
-0.07692307692307691	-0.015384615384615385	18.593615143432306
-0.06666666666666668	-0.015384615384615385	24.962165878207696
-0.056410256410256404	-0.015384615384615385	32.13117674456957
-0.046153846153846156	-0.015384615384615385	39.654907052685616
-0.03589743589743591	-0.015384615384615385	46.92380058030045
-0.025641025641025633	-0.015384615384615385	53.23721934105393
-0.015384615384615385	-0.015384615384615385	57.911322867596304
-0.005128205128205138	-0.015384615384615385	60.400084565130896
0.00512820512820511	-0.015384615384615385	60.400084565130896
0.015384615384615385	-0.015384615384615385	57.911322867596304
0.02564102564102566	-0.015384615384615385	53.237219341053915
0.03589743589743591	-0.015384615384615385	46.92380058030045
0.046153846153846184	-0.015384615384615385	39.654907052685594
0.056410256410256376	-0.015384615384615385	32.13117674456959
0.06666666666666665	-0.015384615384615385	24.962165878207713
0.07692307692307693	-0.015384615384615385	18.5936151434323
0.0871794871794872	-0.015384615384615385	13.27918279477026
0.09743589743589748	-0.015384615384615385	9.0929499342672
0.1076923076923077	-0.015384615384615385	5.969860590000793
0.11794871794871797	-0.015384615384615385	3.7579371985259047
0.1282051282051282	-0.015384615384615385	2.2680926204519976
0.13846153846153847	-0.015384615384615385	1.312496010637726
0.14871794871794874	-0.015384615384615385	0.7282175437567172
0.15897435897435896	-0.015384615384615385	0.0
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0
-0.14871794871794874	-0.005128205128205138	0.7595129768539383
-0.13846153846153847	-0.005128205128205138	1.3689010388376577
-0.1282051282051282	-0.005128205128205138	2.365564785837469
-0.11794871794871796	-0.005128205128205138	3.919436015999216
-0.1076923076923077	-0.005128205128205138	6.226417678326755
-0.09743589743589745	-0.005128205128205138	9.48372300580874
-0.08717948717948718	-0.005128205128205138	13.849860856981772
-0.07692307692307691	-0.005128205128205138	19.392683009546722
-0.06666666666666668	-0.005128205128205138	26.034924697190736
-0.056410256410256404	-0.005128205128205138	33.512026602919875
-0.046153846153846156	-0.005128205128205138	41.35909215682594
-0.03589743589743591	-0.005128205128205138	48.94036922015011
-0.025641025641025633	-0.005128205128205138	55.52510961567583
-0.015384615384615385	-0.005128205128205138	60.400084565130896
-0.005128205128205138	-0.005128205128205138	62.9958017677448
0.00512820512820511	-0.005128205128205138	62.9958017677448
0.015384615384615385	-0.005128205128205138	60.400084565130896
0.02564102564102566	-0.005128205128205138	55.52510961567582
0.03589743589743591	-0.005128205128205138	48.94036922015011
0.046153846153846184	-0.005128205128205138	41.359092156825916
0.056410256410256376	-0.005128205128205138	33.512026602919896
0.06666666666666665	-0.005128205128205138	26.03492469719075
0.07692307692307693	-0.005128205128205138	19.392683009546715
0.0871794871794872	-0.005128205128205138	13.84986085698176
0.09743589743589748	-0.005128205128205138	9.483723005808729
0.1076923076923077	-0.005128205128205138	6.226417678326755
0.11794871794871797	-0.005128205128205138	3.9194360159992123
0.1282051282051282	-0.005128205128205138	2.365564785837469
0.13846153846153847	-0.005128205128205138	1.3689010388376577
0.14871794871794874	-0.005128205128205138	0.7595129768539383
0.15897435897435896	-0.005128205128205138	0.0
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.0
-0.14871794871794874	0.00512820512820511	0.7595129768539383
-0.13846153846153847	0.00512820512820511	1.3689010388376577
-0.1282051282051282	0.00512820512820511	2.365564785837469
-0.11794871794871796	0.00512820512820511	3.919436015999216
-0.1076923076923077	0.00512820512820511	6.226417678326755
-0.09743589743589745	0.00512820512820511	9.48372300580874
-0.08717948717948718	0.00512820512820511	13.849860856981776
-0.07692307692307691	0.00512820512820511	19.39268300954673
-0.06666666666666668	0.00512820512820511	26.03492469719074
-0.056410256410256404	0.00512820512820511	33.512026602919875
-0.046153846153846156	0.00512820512820511	41.35909215682594
-0.03589743589743591	0.00512820512820511	48.94036922015011
-0.025641025641025633	0.00512820512820511	55.52510961567583
-0.015384615384615385	0.00512820512820511	60.400084565130896
-0.005128205128205138	0.00512820512820511	62.9958017677448
0.00512820512820511	0.00512820512820511	62.99580176774481
0.015384615384615385	0.00512820512820511	60.400084565130896
0.02564102564102566	0.00512820512820511	55.52510961567582
0.03589743589743591	0.00512820512820511	48.94036922015011
0.046153846153846184	0.00512820512820511	41.359092156825916
0.056410256410256376	0.00512820512820511	33.512026602919896
0.06666666666666665	0.00512820512820511	26.034924697190757
0.07692307692307693	0.00512820512820511	19.392683009546715
0.0871794871794872	0.00512820512820511	13.849860856981763
0.09743589743589748	0.00512820512820511	9.483723005808729
0.1076923076923077	0.00512820512820511	6.226417678326755
0.11794871794871797	0.00512820512820511	3.9194360159992123
0.1282051282051282	0.00512820512820511	2.365564785837469
0.13846153846153847	0.00512820512820511	1.3689010388376577
0.14871794871794874	0.00512820512820511	0.7595129768539383
0.15897435897435896	0.00512820512820511	0.0
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.0
-0.14871794871794874	0.015384615384615385	0.7282175437567172
-0.13846153846153847	0.015384615384615385	1.312496010637726
-0.1282051282051282	0.015384615384615385	2.2680926204519976
-0.11794871794871796	0.015384615384615385	3.7579371985259082
-0.1076923076923077	0.015384615384615385	5.969860590000793
-0.09743589743589745	0.015384615384615385	9.092949934267208
-0.08717948717948718	0.015384615384615385	13.27918279477027
-0.07692307692307691	0.015384615384615385	18.593615143432306
-0.06666666666666668	0.015384615384615385	24.962165878207696
-0.056410256410256404	0.015384615384615385	32.13117674456957
-0.046153846153846156	0.015384615384615385	39.654907052685616
-0.03589743589743591	0.015384615384615385	46.92380058030045
-0.025641025641025633	0.015384615384615385	53.23721934105393
-0.015384615384615385	0.015384615384615385	57.911322867596304
-0.005128205128205138	0.015384615384615385	60.400084565130896
0.00512820512820511	0.015384615384615385	60.400084565130896
0.015384615384615385	0.015384615384615385	57.911322867596304
0.02564102564102566	0.015384615384615385	53.237219341053915
0.03589743589743591	0.015384615384615385	46.92380058030045
0.046153846153846184	0.015384615384615385	39.654907052685594
0.056410256410256376	0.015384615384615385	32.13117674456959
0.06666666666666665	0.015384615384615385	24.962165878207713
0.07692307692307693	0.015384615384615385	18.5936151434323
0.0871794871794872	0.015384615384615385	13.27918279477026
0.09743589743589748	0.015384615384615385	9.0929499342672
0.1076923076923077	0.015384615384615385	5.969860590000793
0.11794871794871797	0.015384615384615385	3.7579371985259047
0.1282051282051282	0.015384615384615385	2.2680926204519976
0.13846153846153847	0.015384615384615385	1.312496010637726
0.14871794871794874	0.015384615384615385	0.7282175437567172
0.15897435897435896	0.015384615384615385	0.0
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.0
-0.14871794871794874	0.02564102564102566	0.6694420915511886
-0.13846153846153847	0.02564102564102566	1.2065626295971892
-0.1282051282051282	0.02564102564102566	2.085031706094757
-0.11794871794871796	0.02564102564102566	3.454628853242311
-0.1076923076923077	0.02564102564102566	5.488024827062241
-0.09743589743589745	0.02564102564102566	8.35904528056756
-0.08717948717948718	0.02564102564102566	12.207401456385984
-0.07692307692307691	0.02564102564102566	17.092898568337148
-0.06666666666666668	0.02564102564102566	22.947434703300416
-0.056410256410256404	0.02564102564102566	29.53782471776268
-0.046153846153846156	0.02564102564102566	36.454304273787955
-0.03589743589743591	0.02564102564102566	43.13651528079858
-0.025641025641025633	0.02564102564102566	48.94036922015011
-0.015384615384615385	0.02564102564102566	53.237219341053915
-0.005128205128205138	0.02564102564102566	55.52510961567582
0.00512820512820511	0.02564102564102566	55.52510961567582
0.015384615384615385	0.02564102564102566	53.237219341053915
0.02564102564102566	0.02564102564102566	48.9403692201501
0.03589743589743591	0.02564102564102566	43.13651528079858
0.046153846153846184	0.02564102564102566	36.45430427378794
0.056410256410256376	0.02564102564102566	29.537824717762696
0.06666666666666665	0.02564102564102566	22.947434703300434
0.07692307692307693	0.02564102564102566	17.09289856833714
0.0871794871794872	0.02564102564102566	12.207401456385975
0.09743589743589748	0.02564102564102566	8.359045280567553
0.1076923076923077	0.02564102564102566	5.488024827062241
0.11794871794871797	0.02564102564102566	3.454628853242308
0.1282051282051282	0.02564102564102566	2.085031706094757
0.13846153846153847	0.02564102564102566	1.2065626295971892
0.14871794871794874	0.02564102564102566	0.6694420915511886
0.15897435897435896	0.02564102564102566	0.0
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.0
-0.14871794871794874	0.03589743589743591	0.5900527411615438
-0.13846153846153847	0.03589743589743591	1.063475983900639
-0.1282051282051282	0.03589743589743591	1.83776713343378
-0.11794871794871796	0.03589743589743591	3.0449433196351663
-0.1076923076923077	0.03589743589743591	4.837198218694727
-0.09743589743589745	0.03589743589743591	7.367743444191854
-0.08717948717948718	0.03589743589743591	10.759721838090003
-0.07692307692307691	0.03589743589743591	15.065846294895488
-0.06666666666666668	0.03589743589743591	20.226091129007838
-0.056410256410256404	0.03589743589743591	26.034924697190743
-0.046153846153846156	0.03589743589743591	32.131176744569565
-0.03589743589743591	0.03589743589743591	38.02094222461328
-0.025641025641025633	0.03589743589743591	43.13651528079859
-0.015384615384615385	0.03589743589743591	46.92380058030045
-0.005128205128205138	0.03589743589743591	48.94036922015011
0.00512820512820511	0.03589743589743591	48.94036922015011
0.015384615384615385	0.03589743589743591	46.92380058030045
0.02564102564102566	0.03589743589743591	43.13651528079858
0.03589743589743591	0.03589743589743591	38.02094222461328
0.046153846153846184	0.03589743589743591	32.13117674456955
0.056410256410256376	0.03589743589743591	26.034924697190764
0.06666666666666665	0.03589743589743591	20.226091129007852
0.07692307692307693	0.03589743589743591	15.065846294895483
0.0871794871794872	0.03589743589743591	10.759721838089993
0.09743589743589748	0.03589743589743591	7.367743444191847
0.1076923076923077	0.03589743589743591	4.837198218694727
0.11794871794871797	0.03589743589743591	3.0449433196351636
0.1282051282051282	0.03589743589743591	1.83776713343378
0.13846153846153847	0.03589743589743591	1.063475983900639
0.14871794871794874	0.03589743589743591	0.5900527411615438
0.15897435897435896	0.03589743589743591	0.0
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.0
-0.14871794871794874	0.046153846153846184	0.49864858169153775
-0.13846153846153847	0.046153846153846184	0.8987345605600383
-0.1282051282051282	0.046153846153846184	1.5530814631283723
-0.11794871794871796	0.046153846153846184	2.5732558494317788
-0.1076923076923077	0.046153846153846184	4.087875308171118
-0.09743589743589745	0.046153846153846184	6.226417678326749
-0.08717948717948718	0.046153846153846184	9.092949934267208
-0.07692307692307691	0.046153846153846184	12.732019297365765
-0.06666666666666668	0.046153846153846184	17.092898568337134
-0.056410256410256404	0.046153846153846184	22.00189469358957
-0.046153846153846156	0.046153846153846184	27.153785745015643
-0.03589743589743591	0.046153846153846184	32.13117674456955
-0.025641025641025633	0.046153846153846184	36.45430427378794
-0.015384615384615385	0.046153846153846184	39.654907052685594
-0.005128205128205138	0.046153846153846184	41.359092156825916
0.00512820512820511	0.046153846153846184	41.359092156825916
0.015384615384615385	0.046153846153846184	39.654907052685594
0.02564102564102566	0.046153846153846184	36.45430427378794
0.03589743589743591	0.046153846153846184	32.13117674456955
0.046153846153846184	0.046153846153846184	27.15378574501563
0.056410256410256376	0.046153846153846184	22.001894693589584
0.06666666666666665	0.046153846153846184	17.092898568337144
0.07692307692307693	0.046153846153846184	12.732019297365763
0.0871794871794872	0.046153846153846184	9.0929499342672
0.09743589743589748	0.046153846153846184	6.226417678326741
0.1076923076923077	0.046153846153846184	4.087875308171118
0.11794871794871797	0.046153846153846184	2.5732558494317765
0.1282051282051282	0.046153846153846184	1.5530814631283723
0.13846153846153847	0.046153846153846184	0.8987345605600383
0.14871794871794874	0.046153846153846184	0.49864858169153775
0.15897435897435896	0.046153846153846184	0.0
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.0
-0.14871794871794874	0.056410256410256376	0.4040399260165375
-0.13846153846153847	0.056410256410256376	0.7282175437567183
-0.1282051282051282	0.056410256410256376	1.2584151294111505
-0.11794871794871796	0.056410256410256376	2.085031706094757
-0.1076923076923077	0.056410256410256376	3.312282231858429
-0.09743589743589745	0.056410256410256376	5.045078699643057
-0.08717948717948718	0.056410256410256376	7.367743444191866
-0.07692307692307691	0.056410256410256376	10.316371737182639
-0.06666666666666668	0.056410256410256376	13.849860856981778
-0.056410256410256404	0.056410256410256376	17.827472554049447
-0.046153846153846156	0.056410256410256376	22.0018946935896
-0.03589743589743591	0.056410256410256376	26.034924697190764
-0.025641025641025633	0.056410256410256376	29.537824717762703
-0.015384615384615385	0.056410256410256376	32.13117674456959
-0.005128205128205138	0.056410256410256376	33.512026602919896
0.00512820512820511	0.056410256410256376	33.512026602919896
0.015384615384615385	0.056410256410256376	32.13117674456959
0.02564102564102566	0.056410256410256376	29.537824717762696
0.03589743589743591	0.056410256410256376	26.034924697190764
0.046153846153846184	0.056410256410256376	22.001894693589584
0.056410256410256376	0.056410256410256376	17.82747255404946
0.06666666666666665	0.056410256410256376	13.849860856981788
0.07692307692307693	0.056410256410256376	10.316371737182633
0.0871794871794872	0.056410256410256376	7.36774344419186
0.09743589743589748	0.056410256410256376	5.045078699643055
0.1076923076923077	0.056410256410256376	3.312282231858429
0.11794871794871797	0.056410256410256376	2.0850317060947554
0.1282051282051282	0.056410256410256376	1.2584151294111505
0.13846153846153847	0.056410256410256376	0.7282175437567183
0.14871794871794874	0.056410256410256376	0.4040399260165375
0.15897435897435896	0.056410256410256376	0.0
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.0
-0.14871794871794874	0.06666666666666665	0.31389176110234246
-0.13846153846153847	0.06666666666666665	0.5657398503386086
-0.1282051282051282	0.06666666666666665	0.9776413560488834
-0.11794871794871796	0.06666666666666665	1.6198257450267852
-0.1076923076923077	0.06666666666666665	2.5732558494317823
-0.09743589743589745	0.06666666666666665	3.919436015999216
-0.08717948717948718	0.06666666666666665	5.723874835461099
-0.07692307692307691	0.06666666666666665	8.014614111770104
-0.06666666666666668	0.06666666666666665	10.759721838090003
-0.056410256410256404	0.06666666666666665	13.849860856981778
-0.046153846153846156	0.06666666666666665	17.09289856833715
-0.03589743589743591	0.06666666666666665	20.226091129007852
-0.025641025641025633	0.06666666666666665	22.947434703300445
-0.015384615384615385	0.06666666666666665	24.962165878207713
-0.005128205128205138	0.06666666666666665	26.03492469719075
0.00512820512820511	0.06666666666666665	26.034924697190757
0.015384615384615385	0.06666666666666665	24.962165878207713
0.02564102564102566	0.06666666666666665	22.947434703300434
0.03589743589743591	0.06666666666666665	20.226091129007852
0.046153846153846184	0.06666666666666665	17.092898568337144
0.056410256410256376	0.06666666666666665	13.849860856981788
0.06666666666666665	0.06666666666666665	10.75972183809001
0.07692307692307693	0.06666666666666665	8.014614111770097
0.0871794871794872	0.06666666666666665	5.723874835461096
0.09743589743589748	0.06666666666666665	3.9194360159992123
0.1076923076923077	0.06666666666666665	2.5732558494317823
0.11794871794871797	0.06666666666666665	1.6198257450267846
0.1282051282051282	0.06666666666666665	0.9776413560488834
0.13846153846153847	0.06666666666666665	0.5657398503386086
0.14871794871794874	0.06666666666666665	0.31389176110234246
0.15897435897435896	0.06666666666666665	0.0
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.0
-0.14871794871794874	0.07692307692307693	0.23380914264841032
-0.13846153846153847	0.07692307692307693	0.4214036994955805
-0.1282051282051282	0.07692307692307693	0.7282175437567183
-0.11794871794871796	0.07692307692307693	1.2065626295971899
-0.1076923076923077	0.07692307692307693	1.9167458930993968
-0.09743589743589745	0.07692307692307693	2.919477629319781
-0.08717948717948718	0.07692307692307693	4.263553344649997
-0.07692307692307691	0.07692307692307693	5.9698605900007955
-0.06666666666666668	0.07692307692307693	8.014614111770094
-0.056410256410256404	0.07692307692307693	10.316371737182628
-0.046153846153846156	0.07692307692307693	12.732019297365765
-0.03589743589743591	0.07692307692307693	15.065846294895483
-0.025641025641025633	0.07692307692307693	17.092898568337144
-0.015384615384615385	0.07692307692307693	18.5936151434323
-0.005128205128205138	0.07692307692307693	19.392683009546715
0.00512820512820511	0.07692307692307693	19.392683009546715
0.015384615384615385	0.07692307692307693	18.5936151434323
0.02564102564102566	0.07692307692307693	17.09289856833714
0.03589743589743591	0.07692307692307693	15.065846294895483
0.046153846153846184	0.07692307692307693	12.732019297365763
0.056410256410256376	0.07692307692307693	10.316371737182633
0.06666666666666665	0.07692307692307693	8.014614111770097
0.07692307692307693	0.07692307692307693	5.969860590000793
0.0871794871794872	0.07692307692307693	4.263553344649994
0.09743589743589748	0.07692307692307693	2.919477629319777
0.1076923076923077	0.07692307692307693	1.9167458930993968
0.11794871794871797	0.07692307692307693	1.206562629597188
0.1282051282051282	0.07692307692307693	0.7282175437567183
0.13846153846153847	0.07692307692307693	0.4214036994955805
0.14871794871794874	0.07692307692307693	0.23380914264841032
0.15897435897435896	0.07692307692307693	0.0
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	0.0
-0.14871794871794874	0.0871794871794872	0.16698174724851397
-0.13846153846153847	0.0871794871794872	0.3009579747040668
-0.1282051282051282	0.0871794871794872	0.5200781990650052
-0.11794871794871796	0.0871794871794872	0.8617025569349362
-0.1076923076923077	0.0871794871794872	1.368901038837657
-0.09743589743589745	0.0871794871794872	2.0850317060947527
-0.08717948717948718	0.0871794871794872	3.0449433196351663
-0.07692307692307691	0.0871794871794872	4.263553344649996
-0.06666666666666668	0.0871794871794872	5.723874835461092
-0.056410256410256404	0.0871794871794872	7.367743444191857
-0.046153846153846156	0.0871794871794872	9.092949934267205
-0.03589743589743591	0.0871794871794872	10.759721838089993
-0.025641025641025633	0.0871794871794872	12.20740145638598
-0.015384615384615385	0.0871794871794872	13.27918279477026
-0.005128205128205138	0.0871794871794872	13.84986085698176
0.00512820512820511	0.0871794871794872	13.849860856981763
0.015384615384615385	0.0871794871794872	13.27918279477026
0.02564102564102566	0.0871794871794872	12.207401456385975
0.03589743589743591	0.0871794871794872	10.759721838089993
0.046153846153846184	0.0871794871794872	9.0929499342672
0.056410256410256376	0.0871794871794872	7.36774344419186
0.06666666666666665	0.0871794871794872	5.723874835461096
0.07692307692307693	0.0871794871794872	4.263553344649994
0.0871794871794872	0.0871794871794872	3.0449433196351636
0.09743589743589748	0.0871794871794872	2.085031706094752
0.1076923076923077	0.0871794871794872	1.368901038837657
0.11794871794871797	0.0871794871794872	0.8617025569349355
0.1282051282051282	0.0871794871794872	0.5200781990650052
0.13846153846153847	0.0871794871794872	0.3009579747040668
0.14871794871794874	0.0871794871794872	0.16698174724851397
0.15897435897435896	0.0871794871794872	0.0
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	0.0
-0.14871794871794874	0.09743589743589748	0.11434112257760112
-0.13846153846153847	0.09743589743589748	0.20608164211583008
-0.1282051282051282	0.09743589743589748	0.35612470278399844
-0.11794871794871796	0.09743589743589748	0.5900527411615438
-0.1076923076923077	0.09743589743589748	0.9373580289910098
-0.09743589743589745	0.09743589743589748	1.427730095134015
-0.08717948717948718	0.09743589743589748	2.0850317060947527
-0.07692307692307691	0.09743589743589748	2.919477629319778
-0.06666666666666668	0.09743589743589748	3.9194360159992088
-0.056410256410256404	0.09743589743589748	5.04507869964305
-0.046153846153846156	0.09743589743589748	6.226417678326746
-0.03589743589743591	0.09743589743589748	7.367743444191847
-0.025641025641025633	0.09743589743589748	8.359045280567553
-0.015384615384615385	0.09743589743589748	9.0929499342672
-0.005128205128205138	0.09743589743589748	9.483723005808729
0.00512820512820511	0.09743589743589748	9.483723005808729
0.015384615384615385	0.09743589743589748	9.0929499342672
0.02564102564102566	0.09743589743589748	8.359045280567553
0.03589743589743591	0.09743589743589748	7.367743444191847
0.046153846153846184	0.09743589743589748	6.226417678326741
0.056410256410256376	0.09743589743589748	5.045078699643055
0.06666666666666665	0.09743589743589748	3.9194360159992123
0.07692307692307693	0.09743589743589748	2.919477629319777
0.0871794871794872	0.09743589743589748	2.085031706094752
0.09743589743589748	0.09743589743589748	1.427730095134013
0.1076923076923077	0.09743589743589748	0.9373580289910098
0.11794871794871797	0.09743589743589748	0.5900527411615434
0.1282051282051282	0.09743589743589748	0.35612470278399844
0.13846153846153847	0.09743589743589748	0.20608164211583008
0.14871794871794874	0.09743589743589748	0.11434112257760112
0.15897435897435896	0.09743589743589748	0.0
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	0.0
-0.14871794871794874	0.1076923076923077	0.07506920926948676
-0.13846153846153847	0.1076923076923077	0.1353002801603009
-0.1282051282051282	0.1076923076923077	0.23380914264841093
-0.11794871794871796	0.1076923076923077	0.3873916199854367
-0.1076923076923077	0.1076923076923077	0.6154104879546134
-0.09743589743589745	0.1076923076923077	0.9373580289910107
-0.08717948717948718	0.1076923076923077	1.3689010388376588
-0.07692307692307691	0.1076923076923077	1.9167458930993984
-0.06666666666666668	0.1076923076923077	2.573255849431781
-0.056410256410256404	0.1076923076923077	3.3122822318584277
-0.046153846153846156	0.1076923076923077	4.087875308171118
-0.03589743589743591	0.1076923076923077	4.837198218694727
-0.025641025641025633	0.1076923076923077	5.488024827062241
-0.015384615384615385	0.1076923076923077	5.969860590000793
-0.005128205128205138	0.1076923076923077	6.226417678326755
0.00512820512820511	0.1076923076923077	6.226417678326755
0.015384615384615385	0.1076923076923077	5.969860590000793
0.02564102564102566	0.1076923076923077	5.488024827062241
0.03589743589743591	0.1076923076923077	4.837198218694727
0.046153846153846184	0.1076923076923077	4.087875308171118
0.056410256410256376	0.1076923076923077	3.312282231858429
0.06666666666666665	0.1076923076923077	2.5732558494317823
0.07692307692307693	0.1076923076923077	1.9167458930993968
0.0871794871794872	0.1076923076923077	1.368901038837657
0.09743589743589748	0.1076923076923077	0.9373580289910098
0.1076923076923077	0.1076923076923077	0.6154104879546134
0.11794871794871797	0.1076923076923077	0.3873916199854367
0.1282051282051282	0.1076923076923077	0.23380914264841093
0.13846153846153847	0.1076923076923077	0.1353002801603009
0.14871794871794874	0.1076923076923077	0.07506920926948676
0.15897435897435896	0.1076923076923077	0.0
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	0.0
-0.14871794871794874	0.11794871794871797	0.04725493497289395
-0.13846153846153847	0.11794871794871797	0.08516948563874317
-0.1282051282051282	0.11794871794871797	0.14717932877454273
-0.11794871794871796	0.11794871794871797	0.24385718178727028
-0.1076923076923077	0.11794871794871797	0.3873916199854367
-0.09743589743589745	0.11794871794871797	0.5900527411615444
-0.08717948717948718	0.11794871794871797	0.8617025569349362
-0.07692307692307691	0.11794871794871797	1.2065626295971892
-0.06666666666666668	0.11794871794871797	1.6198257450267832
-0.056410256410256404	0.11794871794871797	2.0850317060947545
-0.046153846153846156	0.11794871794871797	2.5732558494317788
-0.03589743589743591	0.11794871794871797	3.0449433196351636
-0.025641025641025633	0.11794871794871797	3.4546288532423093
-0.015384615384615385	0.11794871794871797	3.7579371985259047
-0.005128205128205138	0.11794871794871797	3.9194360159992123
0.00512820512820511	0.11794871794871797	3.9194360159992123
0.015384615384615385	0.11794871794871797	3.7579371985259047
0.02564102564102566	0.11794871794871797	3.454628853242308
0.03589743589743591	0.11794871794871797	3.0449433196351636
0.046153846153846184	0.11794871794871797	2.5732558494317765
0.056410256410256376	0.11794871794871797	2.0850317060947554
0.06666666666666665	0.11794871794871797	1.6198257450267846
0.07692307692307693	0.11794871794871797	1.206562629597188
0.0871794871794872	0.11794871794871797	0.8617025569349355
0.09743589743589748	0.11794871794871797	0.5900527411615434
0.1076923076923077	0.11794871794871797	0.3873916199854367
0.11794871794871797	0.11794871794871797	0.2438571817872701
0.1282051282051282	0.11794871794871797	0.14717932877454273
0.13846153846153847	0.11794871794871797	0.08516948563874317
0.14871794871794874	0.11794871794871797	0.04725493497289395
0.15897435897435896	0.11794871794871797	0.0
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	0.0
-0.14871794871794874	0.1282051282051282	0.02852058553133937
-0.13846153846153847	0.1282051282051282	0.05140380790309635
-0.1282051282051282	0.1282051282051282	0.08882967751764512
-0.11794871794871796	0.1282051282051282	0.14717932877454287
-0.1076923076923077	0.1282051282051282	0.23380914264841093
-0.09743589743589745	0.1282051282051282	0.35612470278399877
-0.08717948717948718	0.1282051282051282	0.5200781990650056
-0.07692307692307691	0.1282051282051282	0.728217543756719
-0.06666666666666668	0.1282051282051282	0.9776413560488825
-0.056410256410256404	0.1282051282051282	1.2584151294111494
-0.046153846153846156	0.1282051282051282	1.5530814631283736
-0.03589743589743591	0.1282051282051282	1.83776713343378
-0.025641025641025633	0.1282051282051282	2.0850317060947585
-0.015384615384615385	0.1282051282051282	2.2680926204519976
-0.005128205128205138	0.1282051282051282	2.365564785837469
0.00512820512820511	0.1282051282051282	2.365564785837469
0.015384615384615385	0.1282051282051282	2.2680926204519976
0.02564102564102566	0.1282051282051282	2.085031706094757
0.03589743589743591	0.1282051282051282	1.83776713343378
0.046153846153846184	0.1282051282051282	1.5530814631283723
0.056410256410256376	0.1282051282051282	1.2584151294111505
0.06666666666666665	0.1282051282051282	0.9776413560488834
0.07692307692307693	0.1282051282051282	0.7282175437567183
0.0871794871794872	0.1282051282051282	0.5200781990650052
0.09743589743589748	0.1282051282051282	0.35612470278399844
0.1076923076923077	0.1282051282051282	0.23380914264841093
0.11794871794871797	0.1282051282051282	0.14717932877454273
0.1282051282051282	0.1282051282051282	0.08882967751764512
0.13846153846153847	0.1282051282051282	0.05140380790309635
0.14871794871794874	0.1282051282051282	0.02852058553133937
0.15897435897435896	0.1282051282051282	0.0
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	0.0
-0.14871794871794874	0.13846153846153847	0.016504244312331075
-0.13846153846153847	0.13846153846153847	0.029746268823429588
-0.1282051282051282	0.13846153846153847	0.05140380790309635
-0.11794871794871796	0.13846153846153847	0.08516948563874326
-0.1076923076923077	0.13846153846153847	0.1353002801603009
-0.09743589743589745	0.13846153846153847	0.20608164211583047
-0.08717948717948718	0.13846153846153847	0.3009579747040671
-0.07692307692307691	0.13846153846153847	0.4214036994955809
-0.06666666666666668	0.13846153846153847	0.5657398503386086
-0.056410256410256404	0.13846153846153847	0.7282175437567183
-0.046153846153846156	0.13846153846153847	0.8987345605600391
-0.03589743589743591	0.13846153846153847	1.063475983900639
-0.025641025641025633	0.13846153846153847	1.2065626295971899
-0.015384615384615385	0.13846153846153847	1.312496010637726
-0.005128205128205138	0.13846153846153847	1.3689010388376577
0.00512820512820511	0.13846153846153847	1.3689010388376577
0.015384615384615385	0.13846153846153847	1.312496010637726
0.02564102564102566	0.13846153846153847	1.2065626295971892
0.03589743589743591	0.13846153846153847	1.063475983900639
0.046153846153846184	0.13846153846153847	0.8987345605600383
0.056410256410256376	0.13846153846153847	0.7282175437567183
0.06666666666666665	0.13846153846153847	0.5657398503386086
0.07692307692307693	0.13846153846153847	0.4214036994955805
0.0871794871794872	0.13846153846153847	0.3009579747040668
0.09743589743589748	0.13846153846153847	0.20608164211583008
0.1076923076923077	0.13846153846153847	0.1353002801603009
0.11794871794871797	0.13846153846153847	0.08516948563874317
0.1282051282051282	0.13846153846153847	0.05140380790309635
0.13846153846153847	0.13846153846153847	0.029746268823429588
0.14871794871794874	0.13846153846153847	0.016504244312331075
0.15897435897435896	0.13846153846153847	0.0
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	0.0
-0.14871794871794874	0.14871794871794874	0.009157117551044425
-0.13846153846153847	0.14871794871794874	0.016504244312331075
-0.1282051282051282	0.14871794871794874	0.02852058553133937
-0.11794871794871796	0.14871794871794874	0.047254934972894035
-0.1076923076923077	0.14871794871794874	0.07506920926948676
-0.09743589743589745	0.14871794871794874	0.11434112257760112
-0.08717948717948718	0.14871794871794874	0.16698174724851414
-0.07692307692307691	0.14871794871794874	0.23380914264841032
-0.06666666666666668	0.14871794871794874	0.3138917611023421
-0.056410256410256404	0.14871794871794874	0.40403992601653715
-0.046153846153846156	0.14871794871794874	0.49864858169153814
-0.03589743589743591	0.14871794871794874	0.5900527411615438
-0.025641025641025633	0.14871794871794874	0.6694420915511893
-0.015384615384615385	0.14871794871794874	0.7282175437567172
-0.005128205128205138	0.14871794871794874	0.7595129768539383
0.00512820512820511	0.14871794871794874	0.7595129768539383
0.015384615384615385	0.14871794871794874	0.7282175437567172
0.02564102564102566	0.14871794871794874	0.6694420915511886
0.03589743589743591	0.14871794871794874	0.5900527411615438
0.046153846153846184	0.14871794871794874	0.49864858169153775
0.056410256410256376	0.14871794871794874	0.4040399260165375
0.06666666666666665	0.14871794871794874	0.31389176110234246
0.07692307692307693	0.14871794871794874	0.23380914264841032
0.0871794871794872	0.14871794871794874	0.16698174724851397
0.09743589743589748	0.14871794871794874	0.11434112257760112
0.1076923076923077	0.14871794871794874	0.07506920926948676
0.11794871794871797	0.14871794871794874	0.04725493497289395
0.1282051282051282	0.14871794871794874	0.02852058553133937
0.13846153846153847	0.14871794871794874	0.016504244312331075
0.14871794871794874	0.14871794871794874	0.009157117551044425
0.15897435897435896	0.14871794871794874	0.0
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	0.0
-0.14871794871794874	0.15897435897435896	0.0
-0.13846153846153847	0.15897435897435896	0.0
-0.1282051282051282	0.15897435897435896	0.0
-0.11794871794871796	0.15897435897435896	0.0
-0.1076923076923077	0.15897435897435896	0.0
-0.09743589743589745	0.15897435897435896	0.0
-0.08717948717948718	0.15897435897435896	0.0
-0.07692307692307691	0.15897435897435896	0.0
-0.06666666666666668	0.15897435897435896	0.0
-0.056410256410256404	0.15897435897435896	0.0
-0.046153846153846156	0.15897435897435896	0.0
-0.03589743589743591	0.15897435897435896	0.0
-0.025641025641025633	0.15897435897435896	0.0
-0.015384615384615385	0.15897435897435896	0.0
-0.005128205128205138	0.15897435897435896	0.0
0.00512820512820511	0.15897435897435896	0.0
0.015384615384615385	0.15897435897435896	0.0
0.02564102564102566	0.15897435897435896	0.0
0.03589743589743591	0.15897435897435896	0.0
0.046153846153846184	0.15897435897435896	0.0
0.056410256410256376	0.15897435897435896	0.0
0.06666666666666665	0.15897435897435896	0.0
0.07692307692307693	0.15897435897435896	0.0
0.0871794871794872	0.15897435897435896	0.0
0.09743589743589748	0.15897435897435896	0.0
0.1076923076923077	0.15897435897435896	0.0
0.11794871794871797	0.15897435897435896	0.0
0.1282051282051282	0.15897435897435896	0.0
0.13846153846153847	0.15897435897435896	0.0
0.14871794871794874	0.15897435897435896	0.0
0.15897435897435896	0.15897435897435896	0.0
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d/stats.json <==
{
  "ssnr": 4.175271366798645,
  "noise_ratio": 0.6183529423477483,
  "when": "2023-03-22T07:41:48.797245Z"
}

==> results/pointsource2d_fast/b_hat.txt <==
0.029411764705882353	0.029411764705882353	0.0030507010567884223
0.09215686274509804	0.029411764705882353	0.036638789185058064
0.15490196078431373	0.029411764705882353	0.06932579017376472
0.2176470588235294	0.029411764705882353	0.028658095258243574
0.2803921568627451	0.029411764705882353	0.0015798895001965906
0.3431372549019608	0.029411764705882353	0.0
0.4058823529411764	0.029411764705882353	0.0
0.46862745098039216	0.029411764705882353	0.0
0.5313725490196078	0.029411764705882353	0.0
0.5941176470588235	0.029411764705882353	0.0
0.6568627450980392	0.029411764705882353	0.0
0.7196078431372549	0.029411764705882353	0.0
0.7823529411764705	0.029411764705882353	0.0
0.8450980392156863	0.029411764705882353	0.0
0.907843137254902	0.029411764705882353	0.0
0.9705882352941176	0.029411764705882353	0.0
0.029411764705882353	0.09215686274509804	0.036638789185058064
0.09215686274509804	0.09215686274509804	0.4400302907294099
0.15490196078431373	0.09215686274509804	0.8325997742755216
0.2176470588235294	0.09215686274509804	0.34418249807716894
0.2803921568627451	0.09215686274509804	0.018974405310734514
0.3431372549019608	0.09215686274509804	0.0
0.4058823529411764	0.09215686274509804	0.0
0.46862745098039216	0.09215686274509804	0.0
0.5313725490196078	0.09215686274509804	0.0
0.5941176470588235	0.09215686274509804	0.0
0.6568627450980392	0.09215686274509804	0.0
0.7196078431372549	0.09215686274509804	0.0
0.7823529411764705	0.09215686274509804	0.0
0.8450980392156863	0.09215686274509804	0.0
0.907843137254902	0.09215686274509804	0.0
0.9705882352941176	0.09215686274509804	0.0
0.029411764705882353	0.15490196078431373	0.06932579017376472
0.09215686274509804	0.15490196078431373	0.8325997742755216
0.15490196078431373	0.15490196078431373	1.5753969640920384
0.2176470588235294	0.15490196078431373	0.6512421445660331
0.2803921568627451	0.15490196078431373	0.03590226834735023
0.3431372549019608	0.15490196078431373	0.0
0.4058823529411764	0.15490196078431373	0.0
0.46862745098039216	0.15490196078431373	0.0
0.5313725490196078	0.15490196078431373	0.0
0.5941176470588235	0.15490196078431373	0.0
0.6568627450980392	0.15490196078431373	0.0
0.7196078431372549	0.15490196078431373	0.0
0.7823529411764705	0.15490196078431373	0.0
0.8450980392156863	0.15490196078431373	0.0
0.907843137254902	0.15490196078431373	0.0
0.9705882352941176	0.15490196078431373	0.0
0.029411764705882353	0.2176470588235294	0.028658095258243574
0.09215686274509804	0.2176470588235294	0.34418249807716894
0.15490196078431373	0.2176470588235294	0.6512421445660331
0.2176470588235294	0.2176470588235294	0.2692123575999148
0.2803921568627451	0.2176470588235294	0.01484138332511576
0.3431372549019608	0.2176470588235294	0.0
0.4058823529411764	0.2176470588235294	0.0
0.46862745098039216	0.2176470588235294	0.0
0.5313725490196078	0.2176470588235294	0.0
0.5941176470588235	0.2176470588235294	0.0
0.6568627450980392	0.2176470588235294	0.0
0.7196078431372549	0.2176470588235294	0.0
0.7823529411764705	0.2176470588235294	0.0
0.8450980392156863	0.2176470588235294	0.0
0.907843137254902	0.2176470588235294	0.0
0.9705882352941176	0.2176470588235294	0.0
0.029411764705882353	0.2803921568627451	0.0015798895001965906
0.09215686274509804	0.2803921568627451	0.018974405310734514
0.15490196078431373	0.2803921568627451	0.03590226834735023
0.2176470588235294	0.2803921568627451	0.01484138332511576
0.2803921568627451	0.2803921568627451	0.0008181892576059588
0.3431372549019608	0.2803921568627451	0.0
0.4058823529411764	0.2803921568627451	0.0
0.46862745098039216	0.2803921568627451	0.0
0.5313725490196078	0.2803921568627451	0.0
0.5941176470588235	0.2803921568627451	8.350464789339726e-8
0.6568627450980392	0.2803921568627451	7.90664398448658e-6
0.7196078431372549	0.2803921568627451	0.00003823859871664227
0.7823529411764705	0.2803921568627451	0.00003735564954541188
0.8450980392156863	0.2803921568627451	7.289657633611947e-6
0.907843137254902	0.2803921568627451	6.318353614874456e-8
0.9705882352941176	0.2803921568627451	0.0
0.029411764705882353	0.3431372549019608	0.0
0.09215686274509804	0.3431372549019608	0.0
0.15490196078431373	0.3431372549019608	0.0
0.2176470588235294	0.3431372549019608	0.0
0.2803921568627451	0.3431372549019608	0.0
0.3431372549019608	0.3431372549019608	0.0
0.4058823529411764	0.3431372549019608	0.0
0.46862745098039216	0.3431372549019608	0.0
0.5313725490196078	0.3431372549019608	0.0
0.5941176470588235	0.3431372549019608	0.00005452310913115552
0.6568627450980392	0.3431372549019608	0.0051704928760924265
0.7196078431372549	0.3431372549019608	0.025251115577835978
0.7823529411764705	0.3431372549019608	0.02534981318550992
0.8450980392156863	0.3431372549019608	0.0054505655385066725
0.907843137254902	0.3431372549019608	0.0001317917258730699
0.9705882352941176	0.3431372549019608	1.1192140767747837e-7
0.029411764705882353	0.4058823529411764	0.0
0.09215686274509804	0.4058823529411764	0.0
0.15490196078431373	0.4058823529411764	0.0
0.2176470588235294	0.4058823529411764	0.0
0.2803921568627451	0.4058823529411764	0.0
0.3431372549019608	0.4058823529411764	0.0
0.4058823529411764	0.4058823529411764	0.0
0.46862745098039216	0.4058823529411764	0.0
0.5313725490196078	0.4058823529411764	0.0
0.5941176470588235	0.4058823529411764	0.0004028881076147868
0.6568627450980392	0.4058823529411764	0.038978521177943724
0.7196078431372549	0.4058823529411764	0.21408952598890607
0.7823529411764705	0.4058823529411764	0.28024978512608745
0.8450980392156863	0.4058823529411764	0.10722699028053134
0.907843137254902	0.4058823529411764	0.00974735085655708
0.9705882352941176	0.4058823529411764	0.000011672784167402356
0.029411764705882353	0.46862745098039216	0.0
0.09215686274509804	0.46862745098039216	0.0
0.15490196078431373	0.46862745098039216	0.0
0.2176470588235294	0.46862745098039216	0.0
0.2803921568627451	0.46862745098039216	0.0
0.3431372549019608	0.46862745098039216	0.0
0.4058823529411764	0.46862745098039216	0.0
0.46862745098039216	0.46862745098039216	0.0
0.5313725490196078	0.46862745098039216	0.0
0.5941176470588235	0.46862745098039216	0.00054622501498809
0.6568627450980392	0.46862745098039216	0.055856041475300225
0.7196078431372549	0.46862745098039216	0.39746207370711184
0.7823529411764705	0.46862745098039216	0.7422230646563079
0.8450980392156863	0.46862745098039216	0.40636391979189895
0.907843137254902	0.46862745098039216	0.04741602528173392
0.9705882352941176	0.46862745098039216	0.00005810455686396455
0.029411764705882353	0.5313725490196078	0.0
0.09215686274509804	0.5313725490196078	0.0
0.15490196078431373	0.5313725490196078	9.424748554599212e-7
0.2176470588235294	0.5313725490196078	0.00003802681336474832
0.2803921568627451	0.5313725490196078	0.00013554280413057717
0.3431372549019608	0.5313725490196078	0.00010235262047390046
0.4058823529411764	0.5313725490196078	0.00001430029171345798
0.46862745098039216	0.5313725490196078	2.6715174794040515e-8
0.5313725490196078	0.5313725490196078	0.0
0.5941176470588235	0.5313725490196078	0.00015739941791026855
0.6568627450980392	0.5313725490196078	0.019040060021496077
0.7196078431372549	0.5313725490196078	0.2194103561979446
0.7823529411764705	0.5313725490196078	0.5682826540905733
0.8450980392156863	0.5313725490196078	0.3724208333483696
0.907843137254902	0.5313725490196078	0.04712182158423571
0.9705882352941176	0.5313725490196078	0.00005810455686396455
0.029411764705882353	0.5941176470588235	0.0
0.09215686274509804	0.5941176470588235	0.0
0.15490196078431373	0.5941176470588235	0.0005044947476324365
0.2176470588235294	0.5941176470588235	0.020355267305622333
0.2803921568627451	0.5941176470588235	0.07255433114964009
0.3431372549019608	0.5941176470588235	0.054788049926595424
0.4058823529411764	0.5941176470588235	0.0076547634318908375
0.46862745098039216	0.5941176470588235	0.000014300291713457855
0.5313725490196078	0.5941176470588235	0.0
0.5941176470588235	0.5941176470588235	4.155815507969451e-6
0.6568627450980392	0.5941176470588235	0.001224523546200015
0.7196078431372549	0.5941176470588235	0.03150131685467954
0.7823529411764705	0.5941176470588235	0.10187763289096871
0.8450980392156863	0.5941176470588235	0.0724190847297571
0.907843137254902	0.5941176470588235	0.00944565128859815
0.9705882352941176	0.5941176470588235	0.00001167278416740239
0.029411764705882353	0.6568627450980392	0.0
0.09215686274509804	0.6568627450980392	0.0
0.15490196078431373	0.6568627450980392	0.0036108605663550284
0.2176470588235294	0.6568627450980392	0.14569038107218893
0.2803921568627451	0.6568627450980392	0.5192989114276667
0.3431372549019608	0.6568627450980392	0.39213888730427354
0.4058823529411764	0.6568627450980392	0.05478804992659547
0.46862745098039216	0.6568627450980392	0.00010235262047389963
0.5313725490196078	0.6568627450980392	0.0
0.5941176470588235	0.6568627450980392	0.0
0.6568627450980392	0.6568627450980392	7.968110073470016e-6
0.7196078431372549	0.6568627450980392	0.0002837952735633969
0.7823529411764705	0.6568627450980392	0.0009590013180098065
0.8450980392156863	0.6568627450980392	0.0006908927692306525
0.907843137254902	0.6568627450980392	0.00009053698229127339
0.9705882352941176	0.6568627450980392	1.1192140767747837e-7
0.029411764705882353	0.7196078431372549	0.0
0.09215686274509804	0.7196078431372549	0.0
0.15490196078431373	0.7196078431372549	0.004781764885180305
0.2176470588235294	0.7196078431372549	0.19293382713549878
0.2803921568627451	0.7196078431372549	0.6876934885590991
0.3431372549019608	0.7196078431372549	0.5192989114276659
0.4058823529411764	0.7196078431372549	0.07255433114964005
0.46862745098039216	0.7196078431372549	0.0001355428041305759
0.5313725490196078	0.7196078431372549	0.0
0.5941176470588235	0.7196078431372549	0.0
0.6568627450980392	0.7196078431372549	0.0
0.7196078431372549	0.7196078431372549	0.0
0.7823529411764705	0.7196078431372549	0.0
0.8450980392156863	0.7196078431372549	0.0
0.907843137254902	0.7196078431372549	0.0
0.9705882352941176	0.7196078431372549	0.0
0.029411764705882353	0.7823529411764705	0.0
0.09215686274509804	0.7823529411764705	0.0
0.15490196078431373	0.7823529411764705	0.0013415340047686012
0.2176470588235294	0.7823529411764705	0.05412798328386635
0.2803921568627451	0.7823529411764705	0.19293382713549945
0.3431372549019608	0.7823529411764705	0.14569038107218923
0.4058823529411764	0.7823529411764705	0.020355267305622392
0.46862745098039216	0.7823529411764705	0.000038026813364748097
0.5313725490196078	0.7823529411764705	0.0
0.5941176470588235	0.7823529411764705	0.0
0.6568627450980392	0.7823529411764705	0.0
0.7196078431372549	0.7823529411764705	0.0
0.7823529411764705	0.7823529411764705	0.0
0.8450980392156863	0.7823529411764705	0.0
0.907843137254902	0.7823529411764705	0.0
0.9705882352941176	0.7823529411764705	0.0
0.029411764705882353	0.8450980392156863	0.0
0.09215686274509804	0.8450980392156863	0.0
0.15490196078431373	0.8450980392156863	0.00003324922483278436
0.2176470588235294	0.8450980392156863	0.0013415340047685897
0.2803921568627451	0.8450980392156863	0.004781764885180282
0.3431372549019608	0.8450980392156863	0.0036108605663550063
0.4058823529411764	0.8450980392156863	0.0005044947476324339
0.46862745098039216	0.8450980392156863	9.424748554599078e-7
0.5313725490196078	0.8450980392156863	0.0
0.5941176470588235	0.8450980392156863	0.0
0.6568627450980392	0.8450980392156863	0.0
0.7196078431372549	0.8450980392156863	0.0
0.7823529411764705	0.8450980392156863	0.0
0.8450980392156863	0.8450980392156863	0.0
0.907843137254902	0.8450980392156863	0.0
0.9705882352941176	0.8450980392156863	0.0
0.029411764705882353	0.907843137254902	0.0
0.09215686274509804	0.907843137254902	0.0
0.15490196078431373	0.907843137254902	0.0
0.2176470588235294	0.907843137254902	0.0
0.2803921568627451	0.907843137254902	0.0
0.3431372549019608	0.907843137254902	0.0
0.4058823529411764	0.907843137254902	0.0
0.46862745098039216	0.907843137254902	0.0
0.5313725490196078	0.907843137254902	0.0
0.5941176470588235	0.907843137254902	0.0
0.6568627450980392	0.907843137254902	0.0
0.7196078431372549	0.907843137254902	0.0
0.7823529411764705	0.907843137254902	0.0
0.8450980392156863	0.907843137254902	0.0
0.907843137254902	0.907843137254902	0.0
0.9705882352941176	0.907843137254902	0.0
0.029411764705882353	0.9705882352941176	0.0
0.09215686274509804	0.9705882352941176	0.0
0.15490196078431373	0.9705882352941176	0.0
0.2176470588235294	0.9705882352941176	0.0
0.2803921568627451	0.9705882352941176	0.0
0.3431372549019608	0.9705882352941176	0.0
0.4058823529411764	0.9705882352941176	0.0
0.46862745098039216	0.9705882352941176	0.0
0.5313725490196078	0.9705882352941176	0.0
0.5941176470588235	0.9705882352941176	0.0
0.6568627450980392	0.9705882352941176	0.0
0.7196078431372549	0.9705882352941176	0.0
0.7823529411764705	0.9705882352941176	0.0
0.8450980392156863	0.9705882352941176	0.0
0.907843137254902	0.9705882352941176	0.0
0.9705882352941176	0.9705882352941176	0.0


==> results/pointsource2d_fast/b_noisy.txt <==
0.029411764705882353	0.029411764705882353	-0.259552330987423
0.09215686274509804	0.029411764705882353	-0.0014372827709377076
0.15490196078431373	0.029411764705882353	-0.09658469343758339
0.2176470588235294	0.029411764705882353	0.21745280174314496
0.2803921568627451	0.029411764705882353	0.07712071916521074
0.3431372549019608	0.029411764705882353	0.4463898385520158
0.4058823529411764	0.029411764705882353	0.14878973945828727
0.46862745098039216	0.029411764705882353	0.01935358791177326
0.5313725490196078	0.029411764705882353	0.05539156211182537
0.5941176470588235	0.029411764705882353	-0.11177897764517265
0.6568627450980392	0.029411764705882353	-0.2844430325617604
0.7196078431372549	0.029411764705882353	-0.09812566666959872
0.7823529411764705	0.029411764705882353	0.2912069482153639
0.8450980392156863	0.029411764705882353	0.009522448169347145
0.907843137254902	0.029411764705882353	-0.08334468755389675
0.9705882352941176	0.029411764705882353	0.32921532602403764
0.029411764705882353	0.09215686274509804	0.019383156012958546
0.09215686274509804	0.09215686274509804	0.5988796738751998
0.15490196078431373	0.09215686274509804	0.7655839982504972
0.2176470588235294	0.09215686274509804	0.44945641095774314
0.2803921568627451	0.09215686274509804	0.07654105203346034
0.3431372549019608	0.09215686274509804	0.042220377423058834
0.4058823529411764	0.09215686274509804	0.06661600889599599
0.46862745098039216	0.09215686274509804	-0.16658449773472647
0.5313725490196078	0.09215686274509804	-0.0017435031973338437
0.5941176470588235	0.09215686274509804	-0.04670657583522661
0.6568627450980392	0.09215686274509804	-0.3045332403648046
0.7196078431372549	0.09215686274509804	-0.06795937312076612
0.7823529411764705	0.09215686274509804	0.14435396150249222
0.8450980392156863	0.09215686274509804	0.08162069010882407
0.907843137254902	0.09215686274509804	0.06587123174784758
0.9705882352941176	0.09215686274509804	0.0198224627504192
0.029411764705882353	0.15490196078431373	0.08147510810151071
0.09215686274509804	0.15490196078431373	0.8348883881991879
0.15490196078431373	0.15490196078431373	1.5626723722559759
0.2176470588235294	0.15490196078431373	0.9675347707965436
0.2803921568627451	0.15490196078431373	0.21999602591274847
0.3431372549019608	0.15490196078431373	-0.1469825784161145
0.4058823529411764	0.15490196078431373	-0.19108920571435298
0.46862745098039216	0.15490196078431373	-0.02814642558720385
0.5313725490196078	0.15490196078431373	-0.2795218409502431
0.5941176470588235	0.15490196078431373	-0.053221491429994876
0.6568627450980392	0.15490196078431373	0.17415241907544665
0.7196078431372549	0.15490196078431373	0.09516381928685412
0.7823529411764705	0.15490196078431373	0.2697632354021069
0.8450980392156863	0.15490196078431373	-0.18966361554425654
0.907843137254902	0.15490196078431373	0.04377096871822825
0.9705882352941176	0.15490196078431373	-0.0005409518781170791
0.029411764705882353	0.2176470588235294	-0.1246082797037044
0.09215686274509804	0.2176470588235294	0.3704380941927136
0.15490196078431373	0.2176470588235294	0.5994406903913674
0.2176470588235294	0.2176470588235294	0.26339148031207593
0.2803921568627451	0.2176470588235294	-0.1867600442619889
0.3431372549019608	0.2176470588235294	-0.08442549083251154
0.4058823529411764	0.2176470588235294	0.449608685700878
0.46862745098039216	0.2176470588235294	0.2077387948029787
0.5313725490196078	0.2176470588235294	0.27170759736171907
0.5941176470588235	0.2176470588235294	0.12364950662227607
0.6568627450980392	0.2176470588235294	-0.11875014802799044
0.7196078431372549	0.2176470588235294	-0.20684912089941895
0.7823529411764705	0.2176470588235294	-0.050799948019542275
0.8450980392156863	0.2176470588235294	0.10678651881568713
0.907843137254902	0.2176470588235294	0.12029074615679275
0.9705882352941176	0.2176470588235294	-0.18972064202690625
0.029411764705882353	0.2803921568627451	0.05702541350523198
0.09215686274509804	0.2803921568627451	-0.03439817646687289
0.15490196078431373	0.2803921568627451	0.3398934757162616
0.2176470588235294	0.2803921568627451	0.14116938933651804
0.2803921568627451	0.2803921568627451	-0.1435678582971353
0.3431372549019608	0.2803921568627451	-0.08121965847934247
0.4058823529411764	0.2803921568627451	0.025326260855974555
0.46862745098039216	0.2803921568627451	0.20528885426838928
0.5313725490196078	0.2803921568627451	0.1199359249210409
0.5941176470588235	0.2803921568627451	0.003618579952698778
0.6568627450980392	0.2803921568627451	-0.03307635093374925
0.7196078431372549	0.2803921568627451	0.3124796403876492
0.7823529411764705	0.2803921568627451	0.04687955604874124
0.8450980392156863	0.2803921568627451	0.05533597372247215
0.907843137254902	0.2803921568627451	0.09702788102496639
0.9705882352941176	0.2803921568627451	-0.2455965737064868
0.029411764705882353	0.3431372549019608	-0.2081998143364682
0.09215686274509804	0.3431372549019608	-0.03167842352126702
0.15490196078431373	0.3431372549019608	0.327559407463639
0.2176470588235294	0.3431372549019608	-0.15087254441413986
0.2803921568627451	0.3431372549019608	0.170354690795099
0.3431372549019608	0.3431372549019608	-0.1228254082450986
0.4058823529411764	0.3431372549019608	-0.07910413237519065
0.46862745098039216	0.3431372549019608	0.06068359315130909
0.5313725490196078	0.3431372549019608	-0.13579857924195096
0.5941176470588235	0.3431372549019608	-0.11974516447624176
0.6568627450980392	0.3431372549019608	-0.05351114857623212
0.7196078431372549	0.3431372549019608	-0.01735059255255006
0.7823529411764705	0.3431372549019608	0.260529024434853
0.8450980392156863	0.3431372549019608	-0.30988527048068054
0.907843137254902	0.3431372549019608	0.13454166727948125
0.9705882352941176	0.3431372549019608	-0.0846630400988337
0.029411764705882353	0.4058823529411764	-0.018855551849267033
0.09215686274509804	0.4058823529411764	-0.021722928013709092
0.15490196078431373	0.4058823529411764	0.022970397743325842
0.2176470588235294	0.4058823529411764	-0.0056721400692726935
0.2803921568627451	0.4058823529411764	0.28513386470613356
0.3431372549019608	0.4058823529411764	0.2883565455514081
0.4058823529411764	0.4058823529411764	-0.11343174114008372
0.46862745098039216	0.4058823529411764	-0.06201693862576662
0.5313725490196078	0.4058823529411764	-0.07750011113818436
0.5941176470588235	0.4058823529411764	0.04583594329227521
0.6568627450980392	0.4058823529411764	-0.0045835285246060425
0.7196078431372549	0.4058823529411764	0.40880406639359634
0.7823529411764705	0.4058823529411764	0.24533143190870826
0.8450980392156863	0.4058823529411764	0.23759253029141997
0.907843137254902	0.4058823529411764	-0.12569086328923115
0.9705882352941176	0.4058823529411764	-0.349613503764884
0.029411764705882353	0.46862745098039216	0.019729151787477733
0.09215686274509804	0.46862745098039216	0.13184861370525652
0.15490196078431373	0.46862745098039216	-0.29446030384760663
0.2176470588235294	0.46862745098039216	0.018223617193863277
0.2803921568627451	0.46862745098039216	0.1129278443295591
0.3431372549019608	0.46862745098039216	-0.02054738101142952
0.4058823529411764	0.46862745098039216	0.10546614700626561
0.46862745098039216	0.46862745098039216	-0.07015937632977898
0.5313725490196078	0.46862745098039216	0.21830649373772257
0.5941176470588235	0.46862745098039216	-0.02174113320935555
0.6568627450980392	0.46862745098039216	0.04063300884777311
0.7196078431372549	0.46862745098039216	0.5004409714371604
0.7823529411764705	0.46862745098039216	0.5387475751006057
0.8450980392156863	0.46862745098039216	0.4678405455108911
0.907843137254902	0.46862745098039216	0.04981671243099558
0.9705882352941176	0.46862745098039216	0.31352031740569397
0.029411764705882353	0.5313725490196078	-0.06373581104341121
0.09215686274509804	0.5313725490196078	-0.09805243475136041
0.15490196078431373	0.5313725490196078	0.03428503630963819
0.2176470588235294	0.5313725490196078	-0.05033481456905727
0.2803921568627451	0.5313725490196078	0.021220675369699345
0.3431372549019608	0.5313725490196078	0.1272609464967172
0.4058823529411764	0.5313725490196078	0.014060616048625706
0.46862745098039216	0.5313725490196078	-0.2055877987366885
0.5313725490196078	0.5313725490196078	0.16252145170531143
0.5941176470588235	0.5313725490196078	-0.33574121586510636
0.6568627450980392	0.5313725490196078	0.17191386746371054
0.7196078431372549	0.5313725490196078	-0.029500835729509622
0.7823529411764705	0.5313725490196078	0.6433422535394359
0.8450980392156863	0.5313725490196078	0.5989342052437694
0.907843137254902	0.5313725490196078	-0.09585349405364514
0.9705882352941176	0.5313725490196078	0.3719269595930595
0.029411764705882353	0.5941176470588235	0.16101506230509827
0.09215686274509804	0.5941176470588235	0.3713092789225374
0.15490196078431373	0.5941176470588235	0.39419813787890845
0.2176470588235294	0.5941176470588235	-0.06600850369382055
0.2803921568627451	0.5941176470588235	-0.11846524685346892
0.3431372549019608	0.5941176470588235	0.06737309710689644
0.4058823529411764	0.5941176470588235	0.08647115991526823
0.46862745098039216	0.5941176470588235	-0.22405698723185516
0.5313725490196078	0.5941176470588235	0.04955373042355609
0.5941176470588235	0.5941176470588235	-0.23718952138878527
0.6568627450980392	0.5941176470588235	0.04727265301170319
0.7196078431372549	0.5941176470588235	-0.06366237924695257
0.7823529411764705	0.5941176470588235	0.16330534475661138
0.8450980392156863	0.5941176470588235	0.48163488889699085
0.907843137254902	0.5941176470588235	-0.06326017639732191
0.9705882352941176	0.5941176470588235	-0.2116519612532566
0.029411764705882353	0.6568627450980392	-0.08723367709582966
0.09215686274509804	0.6568627450980392	-0.03458216071750855
0.15490196078431373	0.6568627450980392	0.11583408293997284
0.2176470588235294	0.6568627450980392	0.3208577254759719
0.2803921568627451	0.6568627450980392	0.6906560964804809
0.3431372549019608	0.6568627450980392	0.38400162298602264
0.4058823529411764	0.6568627450980392	0.12488033356591852
0.46862745098039216	0.6568627450980392	-0.2306070049235997
0.5313725490196078	0.6568627450980392	-0.09141175092885884
0.5941176470588235	0.6568627450980392	-0.044250607211829114
0.6568627450980392	0.6568627450980392	0.21841325954491475
0.7196078431372549	0.6568627450980392	0.09205956830591937
0.7823529411764705	0.6568627450980392	0.1766662166575788
0.8450980392156863	0.6568627450980392	-0.11539987334951607
0.907843137254902	0.6568627450980392	0.0634717835561254
0.9705882352941176	0.6568627450980392	-0.010376763132930126
0.029411764705882353	0.7196078431372549	0.18632178591221538
0.09215686274509804	0.7196078431372549	0.13486257007987218
0.15490196078431373	0.7196078431372549	0.03582530372624255
0.2176470588235294	0.7196078431372549	0.3896069133207132
0.2803921568627451	0.7196078431372549	0.7197867296106342
0.3431372549019608	0.7196078431372549	0.44044923464913704
0.4058823529411764	0.7196078431372549	-0.1128796530031462
0.46862745098039216	0.7196078431372549	0.04863801890148934
0.5313725490196078	0.7196078431372549	-0.1691954418105087
0.5941176470588235	0.7196078431372549	-0.10262102954725145
0.6568627450980392	0.7196078431372549	0.1453465881543842
0.7196078431372549	0.7196078431372549	0.050489304767991176
0.7823529411764705	0.7196078431372549	-0.04903943908765331
0.8450980392156863	0.7196078431372549	0.19852105036417508
0.907843137254902	0.7196078431372549	0.004291416623021893
0.9705882352941176	0.7196078431372549	0.1351017606011533
0.029411764705882353	0.7823529411764705	0.18417105246311208
0.09215686274509804	0.7823529411764705	-0.0364667912306514
0.15490196078431373	0.7823529411764705	0.021584615463000143
0.2176470588235294	0.7823529411764705	0.07088545126614612
0.2803921568627451	0.7823529411764705	0.040546370758833244
0.3431372549019608	0.7823529411764705	-0.040947619729281626
0.4058823529411764	0.7823529411764705	0.15869292113736705
0.46862745098039216	0.7823529411764705	-0.02536474554050637
0.5313725490196078	0.7823529411764705	-0.3392096687442229
0.5941176470588235	0.7823529411764705	-0.08555952698042558
0.6568627450980392	0.7823529411764705	-0.10320873018773685
0.7196078431372549	0.7823529411764705	-0.04999017354239185
0.7823529411764705	0.7823529411764705	0.27851357258524223
0.8450980392156863	0.7823529411764705	-0.04138799258713943
0.907843137254902	0.7823529411764705	-0.051030914954513784
0.9705882352941176	0.7823529411764705	-0.06324801240808693
0.029411764705882353	0.8450980392156863	0.08304901817118703
0.09215686274509804	0.8450980392156863	-0.03408751196087541
0.15490196078431373	0.8450980392156863	0.137763881064167
0.2176470588235294	0.8450980392156863	-0.2548067741337931
0.2803921568627451	0.8450980392156863	-0.12129249066299633
0.3431372549019608	0.8450980392156863	0.26652856898225935
0.4058823529411764	0.8450980392156863	0.05141274541161741
0.46862745098039216	0.8450980392156863	-0.07558498965143404
0.5313725490196078	0.8450980392156863	0.07665733433695451
0.5941176470588235	0.8450980392156863	-0.05930433407785189
0.6568627450980392	0.8450980392156863	0.06287586482925987
0.7196078431372549	0.8450980392156863	-0.10585899390945426
0.7823529411764705	0.8450980392156863	-0.10875050084847315
0.8450980392156863	0.8450980392156863	-0.08511132465255987
0.907843137254902	0.8450980392156863	0.13366576057506652
0.9705882352941176	0.8450980392156863	-0.3234661015973058
0.029411764705882353	0.907843137254902	-0.0744256106060978
0.09215686274509804	0.907843137254902	-0.07593919221719875
0.15490196078431373	0.907843137254902	0.009229751998378435
0.2176470588235294	0.907843137254902	0.07535936059639711
0.2803921568627451	0.907843137254902	-0.16735530394751247
0.3431372549019608	0.907843137254902	0.24542061503696683
0.4058823529411764	0.907843137254902	0.2030852754682065
0.46862745098039216	0.907843137254902	-0.06745498466460015
0.5313725490196078	0.907843137254902	-0.04407893246335284
0.5941176470588235	0.907843137254902	0.10655687813309524
0.6568627450980392	0.907843137254902	0.03954110026091871
0.7196078431372549	0.907843137254902	0.24509500434096337
0.7823529411764705	0.907843137254902	-0.10816610303666964
0.8450980392156863	0.907843137254902	-0.056006391554714666
0.907843137254902	0.907843137254902	-0.03694457749694629
0.9705882352941176	0.907843137254902	0.00680920777937759
0.029411764705882353	0.9705882352941176	0.005422106193613945
0.09215686274509804	0.9705882352941176	0.05768151402797292
0.15490196078431373	0.9705882352941176	-0.1496880310185011
0.2176470588235294	0.9705882352941176	0.08396312250567367
0.2803921568627451	0.9705882352941176	0.08781321340534096
0.3431372549019608	0.9705882352941176	0.15367418666514782
0.4058823529411764	0.9705882352941176	0.24039926100920794
0.46862745098039216	0.9705882352941176	0.10333609859587294
0.5313725490196078	0.9705882352941176	-0.03524484590570172
0.5941176470588235	0.9705882352941176	0.0504617743819801
0.6568627450980392	0.9705882352941176	0.08859050832039202
0.7196078431372549	0.9705882352941176	0.06090635729439936
0.7823529411764705	0.9705882352941176	0.10082141366181557
0.8450980392156863	0.9705882352941176	0.08242525925065444
0.907843137254902	0.9705882352941176	-0.15084590927201888
0.9705882352941176	0.9705882352941176	0.17068646740553967


==> results/pointsource2d_fast/base_sensor.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	8.827717847727486e-13
-0.16923076923076924	-0.1794871794871795	5.910103237544667e-11
-0.158974358974359	-0.1794871794871795	4.3848907070190783e-10
-0.14871794871794874	-0.1794871794871795	1.6562289192018062e-9
-0.13846153846153847	-0.1794871794871795	4.4833342826748354e-9
-0.1282051282051282	-0.1794871794871795	9.942613129847692e-9
-0.11794871794871796	-0.1794871794871795	1.923806034946651e-8
-0.1076923076923077	-0.1794871794871795	3.3606968120421543e-8
-0.09743589743589745	-0.1794871794871795	5.427425050527892e-8
-0.08717948717948718	-0.1794871794871795	8.212932129193649e-8
-0.07692307692307691	-0.1794871794871795	1.1715294223648751e-7
-0.06666666666666668	-0.1794871794871795	1.5831074927405675e-7
-0.056410256410256404	-0.1794871794871795	2.0355305165032095e-7
-0.046153846153846156	-0.1794871794871795	2.498382435150592e-7
-0.03589743589743591	-0.1794871794871795	2.9352481851212613e-7
-0.025641025641025633	-0.1794871794871795	3.3090050355509214e-7
-0.015384615384615385	-0.1794871794871795	3.58302030166853e-7
-0.005128205128205138	-0.1794871794871795	3.7276428800567406e-7
0.00512820512820511	-0.1794871794871795	3.727642880056741e-7
0.015384615384615385	-0.1794871794871795	3.58302030166853e-7
0.02564102564102566	-0.1794871794871795	3.30900503555092e-7
0.03589743589743591	-0.1794871794871795	2.9352481851212613e-7
0.046153846153846184	-0.1794871794871795	2.498382435150591e-7
0.056410256410256376	-0.1794871794871795	2.0355305165032114e-7
0.06666666666666665	-0.1794871794871795	1.5831074927405683e-7
0.07692307692307693	-0.1794871794871795	1.1715294223648751e-7
0.0871794871794872	-0.1794871794871795	8.212932129193641e-8
0.09743589743589748	-0.1794871794871795	5.427425050527886e-8
0.1076923076923077	-0.1794871794871795	3.3606968120421543e-8
0.11794871794871797	-0.1794871794871795	1.9238060349466487e-8
0.1282051282051282	-0.1794871794871795	9.942613129847692e-9
0.13846153846153847	-0.1794871794871795	4.4833342826748354e-9
0.14871794871794874	-0.1794871794871795	1.6562289192018062e-9
0.15897435897435896	-0.1794871794871795	4.3848907070191026e-10
0.16923076923076924	-0.1794871794871795	5.910103237544667e-11
0.17948717948717952	-0.1794871794871795	8.827717847727255e-13
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	5.910103237544667e-11
-0.16923076923076924	-0.16923076923076924	3.956778057584587e-9
-0.158974358974359	-0.16923076923076924	2.9356575743417425e-8
-0.14871794871794874	-0.16923076923076924	1.1088351560771217e-7
-0.13846153846153847	-0.16923076923076924	3.001564947598845e-7
-0.1282051282051282	-0.16923076923076924	6.656518826493077e-7
-0.11794871794871796	-0.16923076923076924	1.2879764024711228e-6
-0.1076923076923077	-0.16923076923076924	2.2499660106795845e-6
-0.09743589743589745	-0.16923076923076924	3.63362795639344e-6
-0.08717948717948718	-0.16923076923076924	5.498507950044805e-6
-0.07692307692307691	-0.16923076923076924	7.843318002942161e-6
-0.06666666666666668	-0.16923076923076924	0.000010598808072049837
-0.056410256410256404	-0.16923076923076924	0.000013627752611965857
-0.046153846153846156	-0.16923076923076924	0.00001672651796682578
-0.03589743589743591	-0.16923076923076924	0.000019651307507917305
-0.025641025641025633	-0.16923076923076924	0.00002215358681711326
-0.015384615384615385	-0.16923076923076924	0.000023988102304981098
-0.005128205128205138	-0.16923076923076924	0.000024956341643276504
0.00512820512820511	-0.16923076923076924	0.000024956341643276508
0.015384615384615385	-0.16923076923076924	0.000023988102304981098
0.02564102564102566	-0.16923076923076924	0.00002215358681711325
0.03589743589743591	-0.16923076923076924	0.000019651307507917305
0.046153846153846184	-0.16923076923076924	0.000016726517966825774
0.056410256410256376	-0.16923076923076924	0.00001362775261196587
0.06666666666666665	-0.16923076923076924	0.000010598808072049842
0.07692307692307693	-0.16923076923076924	7.843318002942161e-6
0.0871794871794872	-0.16923076923076924	5.4985079500448e-6
0.09743589743589748	-0.16923076923076924	3.633627956393436e-6
0.1076923076923077	-0.16923076923076924	2.2499660106795845e-6
0.11794871794871797	-0.16923076923076924	1.2879764024711214e-6
0.1282051282051282	-0.16923076923076924	6.656518826493077e-7
0.13846153846153847	-0.16923076923076924	3.001564947598845e-7
0.14871794871794874	-0.16923076923076924	1.1088351560771217e-7
0.15897435897435896	-0.16923076923076924	2.9356575743417587e-8
0.16923076923076924	-0.16923076923076924	3.956778057584587e-9
0.17948717948717952	-0.16923076923076924	5.910103237544513e-11
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	4.3848907070190783e-10
-0.16923076923076924	-0.158974358974359	2.9356575743417425e-8
-0.158974358974359	-0.158974358974359	2.17805630449006e-7
-0.14871794871794874	-0.158974358974359	8.226795330090667e-7
-0.13846153846153847	-0.158974358974359	2.226955049047214e-6
-0.1282051282051282	-0.158974358974359	4.9386798115413535e-6
-0.11794871794871796	-0.158974358974359	9.555900347354647e-6
-0.1076923076923077	-0.158974358974359	0.00001669320256313566
-0.09743589743589745	-0.158974358974359	0.000026959023926244745
-0.08717948717948718	-0.158974358974359	0.00004079515271316742
-0.07692307692307691	-0.158974358974359	0.00005819203293238005
-0.06666666666666668	-0.158974358974359	0.00007863587682423946
-0.056410256410256404	-0.158974358974359	0.00010110856508589448
-0.046153846153846156	-0.158974358974359	0.00012409927584275588
-0.03589743589743591	-0.158974358974359	0.00014579920554490922
-0.025641025641025633	-0.158974358974359	0.00016436439949881016
-0.015384615384615385	-0.158974358974359	0.0001779752445066144
-0.005128205128205138	-0.158974358974359	0.00018515891542743857
0.00512820512820511	-0.158974358974359	0.0001851589154274386
0.015384615384615385	-0.158974358974359	0.0001779752445066144
0.02564102564102566	-0.158974358974359	0.00016436439949881008
0.03589743589743591	-0.158974358974359	0.00014579920554490922
0.046153846153846184	-0.158974358974359	0.00012409927584275583
0.056410256410256376	-0.158974358974359	0.00010110856508589456
0.06666666666666665	-0.158974358974359	0.0000786358768242395
0.07692307692307693	-0.158974358974359	0.00005819203293238005
0.0871794871794872	-0.158974358974359	0.00004079515271316739
0.09743589743589748	-0.158974358974359	0.00002695902392624471
0.1076923076923077	-0.158974358974359	0.00001669320256313566
0.11794871794871797	-0.158974358974359	9.555900347354637e-6
0.1282051282051282	-0.158974358974359	4.9386798115413535e-6
0.13846153846153847	-0.158974358974359	2.226955049047214e-6
0.14871794871794874	-0.158974358974359	8.226795330090667e-7
0.15897435897435896	-0.158974358974359	2.178056304490072e-7
0.16923076923076924	-0.158974358974359	2.9356575743417425e-8
0.17948717948717952	-0.158974358974359	4.384890707018964e-10
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	1.6562289192018062e-9
-0.16923076923076924	-0.14871794871794874	1.1088351560771217e-7
-0.158974358974359	-0.14871794871794874	8.226795330090667e-7
-0.14871794871794874	-0.14871794871794874	3.1073650972052035e-6
-0.13846153846153847	-0.14871794871794874	8.411492099655712e-6
-0.1282051282051282	-0.14871794871794874	0.000018654020984968935
-0.11794871794871796	-0.14871794871794874	0.000036093849452085076
-0.1076923076923077	-0.14871794871794874	0.00006305234653831179
-0.09743589743589745	-0.14871794871794874	0.00010182765784475844
-0.08717948717948718	-0.14871794871794874	0.00015408847380995382
-0.07692307692307691	-0.14871794871794874	0.00021979870024006138
-0.06666666666666668	-0.14871794871794874	0.00029701769550291736
-0.056410256410256404	-0.14871794871794874	0.0003818998936648477
-0.046153846153846156	-0.14871794871794874	0.00046873872859308214
-0.03589743589743591	-0.14871794871794874	0.0005507021195159662
-0.025641025641025633	-0.14871794871794874	0.0006208252153272741
-0.015384615384615385	-0.14871794871794874	0.0006722351058420226
-0.005128205128205138	-0.14871794871794874	0.0006993687434171913
0.00512820512820511	-0.14871794871794874	0.0006993687434171913
0.015384615384615385	-0.14871794871794874	0.0006722351058420226
0.02564102564102566	-0.14871794871794874	0.0006208252153272738
0.03589743589743591	-0.14871794871794874	0.0005507021195159662
0.046153846153846184	-0.14871794871794874	0.000468738728593082
0.056410256410256376	-0.14871794871794874	0.000381899893664848
0.06666666666666665	-0.14871794871794874	0.0002970176955029175
0.07692307692307693	-0.14871794871794874	0.00021979870024006138
0.0871794871794872	-0.14871794871794874	0.00015408847380995368
0.09743589743589748	-0.14871794871794874	0.00010182765784475832
0.1076923076923077	-0.14871794871794874	0.00006305234653831179
0.11794871794871797	-0.14871794871794874	0.000036093849452085035
0.1282051282051282	-0.14871794871794874	0.000018654020984968935
0.13846153846153847	-0.14871794871794874	8.411492099655712e-6
0.14871794871794874	-0.14871794871794874	3.1073650972052035e-6
0.15897435897435896	-0.14871794871794874	8.226795330090714e-7
0.16923076923076924	-0.14871794871794874	1.1088351560771217e-7
0.17948717948717952	-0.14871794871794874	1.656228919201763e-9
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	4.4833342826748354e-9
-0.16923076923076924	-0.13846153846153847	3.001564947598845e-7
-0.158974358974359	-0.13846153846153847	2.226955049047214e-6
-0.14871794871794874	-0.13846153846153847	8.411492099655712e-6
-0.13846153846153847	-0.13846153846153847	0.000022769516014132558
-0.1282051282051282	-0.13846153846153847	0.00005049556303602781
-0.11794871794871796	-0.13846153846153847	0.00009770436366986297
-0.1076923076923077	-0.13846153846153847	0.00017067975541360715
-0.09743589743589745	-0.13846153846153847	0.0002756427110087566
-0.08717948717948718	-0.13846153846153847	0.0004171102974884319
-0.07692307692307691	-0.13846153846153847	0.0005949848095567308
-0.06666666666666668	-0.13846153846153847	0.0008040130210086314
-0.056410256410256404	-0.13846153846153847	0.0010337851645789682
-0.046153846153846156	-0.13846153846153847	0.0012688538324349338
-0.03589743589743591	-0.13846153846153847	0.0014907249012156563
-0.025641025641025633	-0.13846153846153847	0.0016805448444694197
-0.015384615384615385	-0.13846153846153847	0.0018197090155215782
-0.005128205128205138	-0.13846153846153847	0.001893158504383936
0.00512820512820511	-0.13846153846153847	0.0018931585043839361
0.015384615384615385	-0.13846153846153847	0.0018197090155215782
0.02564102564102566	-0.13846153846153847	0.001680544844469419
0.03589743589743591	-0.13846153846153847	0.0014907249012156563
0.046153846153846184	-0.13846153846153847	0.0012688538324349334
0.056410256410256376	-0.13846153846153847	0.0010337851645789691
0.06666666666666665	-0.13846153846153847	0.0008040130210086318
0.07692307692307693	-0.13846153846153847	0.0005949848095567308
0.0871794871794872	-0.13846153846153847	0.0004171102974884315
0.09743589743589748	-0.13846153846153847	0.0002756427110087562
0.1076923076923077	-0.13846153846153847	0.00017067975541360715
0.11794871794871797	-0.13846153846153847	0.00009770436366986284
0.1282051282051282	-0.13846153846153847	0.00005049556303602781
0.13846153846153847	-0.13846153846153847	0.000022769516014132558
0.14871794871794874	-0.13846153846153847	8.411492099655712e-6
0.15897435897435896	-0.13846153846153847	2.2269550490472267e-6
0.16923076923076924	-0.13846153846153847	3.001564947598845e-7
0.17948717948717952	-0.13846153846153847	4.483334282674718e-9
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	9.942613129847692e-9
-0.16923076923076924	-0.1282051282051282	6.656518826493077e-7
-0.158974358974359	-0.1282051282051282	4.9386798115413535e-6
-0.14871794871794874	-0.1282051282051282	0.000018654020984968935
-0.13846153846153847	-0.1282051282051282	0.00005049556303602781
-0.1282051282051282	-0.1282051282051282	0.00011198313941951379
-0.11794871794871796	-0.1282051282051282	0.00021667728253531372
-0.1076923076923077	-0.1282051282051282	0.00037851355044666934
-0.09743589743589745	-0.1282051282051282	0.0006112880871304071
-0.08717948717948718	-0.1282051282051282	0.0009250183142553645
-0.07692307692307691	-0.1282051282051282	0.0013194875524716102
-0.06666666666666668	-0.1282051282051282	0.0017830458126088188
-0.056410256410256404	-0.1282051282051282	0.0022926075333049357
-0.046153846153846156	-0.1282051282051282	0.002813915264578125
-0.03589743589743591	-0.1282051282051282	0.0033059549079563176
-0.025641025641025633	-0.1282051282051282	0.003726915322930285
-0.015384615384615385	-0.1282051282051282	0.004035537305380822
-0.005128205128205138	-0.1282051282051282	0.0041984249702969835
0.00512820512820511	-0.1282051282051282	0.004198424970296984
0.015384615384615385	-0.1282051282051282	0.004035537305380822
0.02564102564102566	-0.1282051282051282	0.003726915322930283
0.03589743589743591	-0.1282051282051282	0.0033059549079563176
0.046153846153846184	-0.1282051282051282	0.002813915264578124
0.056410256410256376	-0.1282051282051282	0.0022926075333049374
0.06666666666666665	-0.1282051282051282	0.0017830458126088197
0.07692307692307693	-0.1282051282051282	0.0013194875524716102
0.0871794871794872	-0.1282051282051282	0.0009250183142553636
0.09743589743589748	-0.1282051282051282	0.0006112880871304064
0.1076923076923077	-0.1282051282051282	0.00037851355044666934
0.11794871794871797	-0.1282051282051282	0.00021667728253531348
0.1282051282051282	-0.1282051282051282	0.00011198313941951379
0.13846153846153847	-0.1282051282051282	0.00005049556303602781
0.14871794871794874	-0.1282051282051282	0.000018654020984968935
0.15897435897435896	-0.1282051282051282	4.938679811541381e-6
0.16923076923076924	-0.1282051282051282	6.656518826493077e-7
0.17948717948717952	-0.1282051282051282	9.942613129847434e-9
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	1.923806034946651e-8
-0.16923076923076924	-0.11794871794871796	1.2879764024711228e-6
-0.158974358974359	-0.11794871794871796	9.555900347354647e-6
-0.14871794871794874	-0.11794871794871796	0.000036093849452085076
-0.13846153846153847	-0.11794871794871796	0.00009770436366986297
-0.1282051282051282	-0.11794871794871796	0.00021667728253531372
-0.11794871794871796	-0.11794871794871796	0.0004192510141281768
-0.1076923076923077	-0.11794871794871796	0.0007323896073883958
-0.09743589743589745	-0.11794871794871796	0.0011827873575630979
-0.08717948717948718	-0.11794871794871796	0.0017898270727827346
-0.07692307692307691	-0.11794871794871796	0.002553089498032953
-0.06666666666666668	-0.11794871794871796	0.0034500329541995844
-0.056410256410256404	-0.11794871794871796	0.0044359889605840004
-0.046153846153846156	-0.11794871794871796	0.005444672438850918
-0.03589743589743591	-0.11794871794871796	0.006396724804764974
-0.025641025641025633	-0.11794871794871796	0.0072112452695806155
-0.015384615384615385	-0.11794871794871796	0.007808400991724898
-0.005128205128205138	-0.11794871794871796	0.008123573943434504
0.00512820512820511	-0.11794871794871796	0.008123573943434506
0.015384615384615385	-0.11794871794871796	0.007808400991724898
0.02564102564102566	-0.11794871794871796	0.007211245269580612
0.03589743589743591	-0.11794871794871796	0.006396724804764974
0.046153846153846184	-0.11794871794871796	0.005444672438850915
0.056410256410256376	-0.11794871794871796	0.004435988960584005
0.06666666666666665	-0.11794871794871796	0.003450032954199586
0.07692307692307693	-0.11794871794871796	0.002553089498032953
0.0871794871794872	-0.11794871794871796	0.001789827072782733
0.09743589743589748	-0.11794871794871796	0.0011827873575630966
0.1076923076923077	-0.11794871794871796	0.0007323896073883958
0.11794871794871797	-0.11794871794871796	0.0004192510141281763
0.1282051282051282	-0.11794871794871796	0.00021667728253531372
0.13846153846153847	-0.11794871794871796	0.00009770436366986297
0.14871794871794874	-0.11794871794871796	0.000036093849452085076
0.15897435897435896	-0.11794871794871796	9.555900347354701e-6
0.16923076923076924	-0.11794871794871796	1.2879764024711228e-6
0.17948717948717952	-0.11794871794871796	1.9238060349466007e-8
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	3.3606968120421543e-8
-0.16923076923076924	-0.1076923076923077	2.2499660106795845e-6
-0.158974358974359	-0.1076923076923077	0.00001669320256313566
-0.14871794871794874	-0.1076923076923077	0.00006305234653831179
-0.13846153846153847	-0.1076923076923077	0.00017067975541360715
-0.1282051282051282	-0.1076923076923077	0.00037851355044666934
-0.11794871794871796	-0.1076923076923077	0.0007323896073883958
-0.1076923076923077	-0.1076923076923077	0.001279411424027081
-0.09743589743589745	-0.1076923076923077	0.0020662112654180843
-0.08717948717948718	-0.1076923076923077	0.003126648959584162
-0.07692307692307691	-0.1076923076923077	0.004459992109929932
-0.06666666666666668	-0.1076923076923077	0.006026862656629751
-0.056410256410256404	-0.1076923076923077	0.007749229229599675
-0.046153846153846156	-0.1076923076923077	0.009511298423787033
-0.03589743589743591	-0.1076923076923077	0.011174438726345281
-0.025641025641025633	-0.1076923076923077	0.012597324547329272
-0.015384615384615385	-0.1076923076923077	0.013640495893737213
-0.005128205128205138	-0.1076923076923077	0.014191071531203579
0.00512820512820511	-0.1076923076923077	0.01419107153120358
0.015384615384615385	-0.1076923076923077	0.013640495893737213
0.02564102564102566	-0.1076923076923077	0.012597324547329267
0.03589743589743591	-0.1076923076923077	0.011174438726345281
0.046153846153846184	-0.1076923076923077	0.00951129842378703
0.056410256410256376	-0.1076923076923077	0.007749229229599682
0.06666666666666665	-0.1076923076923077	0.006026862656629754
0.07692307692307693	-0.1076923076923077	0.004459992109929932
0.0871794871794872	-0.1076923076923077	0.0031266489595841588
0.09743589743589748	-0.1076923076923077	0.002066211265418082
0.1076923076923077	-0.1076923076923077	0.001279411424027081
0.11794871794871797	-0.1076923076923077	0.000732389607388395
0.1282051282051282	-0.1076923076923077	0.00037851355044666934
0.13846153846153847	-0.1076923076923077	0.00017067975541360715
0.14871794871794874	-0.1076923076923077	0.00006305234653831179
0.15897435897435896	-0.1076923076923077	0.00001669320256313575
0.16923076923076924	-0.1076923076923077	2.2499660106795845e-6
0.17948717948717952	-0.1076923076923077	3.360696812042067e-8
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	5.427425050527892e-8
-0.16923076923076924	-0.09743589743589745	3.63362795639344e-6
-0.158974358974359	-0.09743589743589745	0.000026959023926244745
-0.14871794871794874	-0.09743589743589745	0.00010182765784475844
-0.13846153846153847	-0.09743589743589745	0.0002756427110087566
-0.1282051282051282	-0.09743589743589745	0.0006112880871304071
-0.11794871794871796	-0.09743589743589745	0.0011827873575630979
-0.1076923076923077	-0.09743589743589745	0.0020662112654180843
-0.09743589743589745	-0.09743589743589745	0.003336869527007003
-0.08717948717948718	-0.09743589743589745	0.005049444754030729
-0.07692307692307691	-0.09743589743589745	0.007202754147846298
-0.06666666666666668	-0.09743589743589745	0.009733203317084318
-0.056410256410256404	-0.09743589743589745	0.012514773927926909
-0.046153846153846156	-0.09743589743589745	0.015360463087100009
-0.03589743589743591	-0.09743589743589745	0.018046385038852066
-0.025641025641025633	-0.09743589743589745	0.020344303173322743
-0.015384615384615385	-0.09743589743589745	0.02202899376403597
-0.005128205128205138	-0.09743589743589745	0.022918156986462903
0.00512820512820511	-0.09743589743589745	0.022918156986462906
0.015384615384615385	-0.09743589743589745	0.02202899376403597
0.02564102564102566	-0.09743589743589745	0.020344303173322732
0.03589743589743591	-0.09743589743589745	0.018046385038852066
0.046153846153846184	-0.09743589743589745	0.015360463087100002
0.056410256410256376	-0.09743589743589745	0.01251477392792692
0.06666666666666665	-0.09743589743589745	0.009733203317084322
0.07692307692307693	-0.09743589743589745	0.007202754147846298
0.0871794871794872	-0.09743589743589745	0.005049444754030723
0.09743589743589748	-0.09743589743589745	0.0033368695270069985
0.1076923076923077	-0.09743589743589745	0.0020662112654180843
0.11794871794871797	-0.09743589743589745	0.0011827873575630966
0.1282051282051282	-0.09743589743589745	0.0006112880871304071
0.13846153846153847	-0.09743589743589745	0.0002756427110087566
0.14871794871794874	-0.09743589743589745	0.00010182765784475844
0.15897435897435896	-0.09743589743589745	0.000026959023926244894
0.16923076923076924	-0.09743589743589745	3.63362795639344e-6
0.17948717948717952	-0.09743589743589745	5.427425050527751e-8
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	8.212932129193649e-8
-0.16923076923076924	-0.08717948717948718	5.498507950044805e-6
-0.158974358974359	-0.08717948717948718	0.00004079515271316742
-0.14871794871794874	-0.08717948717948718	0.00015408847380995382
-0.13846153846153847	-0.08717948717948718	0.0004171102974884319
-0.1282051282051282	-0.08717948717948718	0.0009250183142553645
-0.11794871794871796	-0.08717948717948718	0.0017898270727827346
-0.1076923076923077	-0.08717948717948718	0.003126648959584162
-0.09743589743589745	-0.08717948717948718	0.005049444754030729
-0.08717948717948718	-0.08717948717948718	0.007640961721052912
-0.07692307692307691	-0.08717948717948718	0.010899410016500546
-0.06666666666666668	-0.08717948717948718	0.014728556819975045
-0.056410256410256404	-0.08717948717948718	0.018937707646882906
-0.046153846153846156	-0.08717948717948718	0.023243884463234818
-0.03589743589743591	-0.08717948717948718	0.02730829705091402
-0.025641025641025633	-0.08717948717948718	0.030785571357081605
-0.015384615384615385	-0.08717948717948718	0.03333489250871559
-0.005128205128205138	-0.08717948717948718	0.03468039928763596
0.00512820512820511	-0.08717948717948718	0.034680399287635964
0.015384615384615385	-0.08717948717948718	0.03333489250871559
0.02564102564102566	-0.08717948717948718	0.03078557135708159
0.03589743589743591	-0.08717948717948718	0.02730829705091402
0.046153846153846184	-0.08717948717948718	0.02324388446323481
0.056410256410256376	-0.08717948717948718	0.018937707646882924
0.06666666666666665	-0.08717948717948718	0.014728556819975052
0.07692307692307693	-0.08717948717948718	0.010899410016500546
0.0871794871794872	-0.08717948717948718	0.007640961721052905
0.09743589743589748	-0.08717948717948718	0.0050494447540307226
0.1076923076923077	-0.08717948717948718	0.003126648959584162
0.11794871794871797	-0.08717948717948718	0.0017898270727827327
0.1282051282051282	-0.08717948717948718	0.0009250183142553645
0.13846153846153847	-0.08717948717948718	0.0004171102974884319
0.14871794871794874	-0.08717948717948718	0.00015408847380995382
0.15897435897435896	-0.08717948717948718	0.00004079515271316765
0.16923076923076924	-0.08717948717948718	5.498507950044805e-6
0.17948717948717952	-0.08717948717948718	8.212932129193435e-8
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	1.1715294223648751e-7
-0.16923076923076924	-0.07692307692307691	7.843318002942161e-6
-0.158974358974359	-0.07692307692307691	0.00005819203293238005
-0.14871794871794874	-0.07692307692307691	0.00021979870024006138
-0.13846153846153847	-0.07692307692307691	0.0005949848095567308
-0.1282051282051282	-0.07692307692307691	0.0013194875524716102
-0.11794871794871796	-0.07692307692307691	0.002553089498032953
-0.1076923076923077	-0.07692307692307691	0.004459992109929932
-0.09743589743589745	-0.07692307692307691	0.007202754147846298
-0.08717948717948718	-0.07692307692307691	0.010899410016500546
-0.07692307692307691	-0.07692307692307691	0.015547406602034693
-0.06666666666666668	-0.07692307692307691	0.021009473099429726
-0.056410256410256404	-0.07692307692307691	0.027013594355181716
-0.046153846153846156	-0.07692307692307691	0.03315611782780303
-0.03589743589743591	-0.07692307692307691	0.038953777976692916
-0.025641025641025633	-0.07692307692307691	0.04391391778453119
-0.015384615384615385	-0.07692307692307691	0.04755038365228158
-0.005128205128205138	-0.07692307692307691	0.049469674783269364
0.00512820512820511	-0.07692307692307691	0.04946967478326937
0.015384615384615385	-0.07692307692307691	0.04755038365228158
0.02564102564102566	-0.07692307692307691	0.043913917784531166
0.03589743589743591	-0.07692307692307691	0.038953777976692916
0.046153846153846184	-0.07692307692307691	0.03315611782780302
0.056410256410256376	-0.07692307692307691	0.02701359435518174
0.06666666666666665	-0.07692307692307691	0.021009473099429736
0.07692307692307693	-0.07692307692307691	0.015547406602034693
0.0871794871794872	-0.07692307692307691	0.010899410016500535
0.09743589743589748	-0.07692307692307691	0.0072027541478462895
0.1076923076923077	-0.07692307692307691	0.004459992109929932
0.11794871794871797	-0.07692307692307691	0.00255308949803295
0.1282051282051282	-0.07692307692307691	0.0013194875524716102
0.13846153846153847	-0.07692307692307691	0.0005949848095567308
0.14871794871794874	-0.07692307692307691	0.00021979870024006138
0.15897435897435896	-0.07692307692307691	0.000058192032932380375
0.16923076923076924	-0.07692307692307691	7.843318002942161e-6
0.17948717948717952	-0.07692307692307691	1.1715294223648447e-7
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	1.5831074927405675e-7
-0.16923076923076924	-0.06666666666666668	0.000010598808072049837
-0.158974358974359	-0.06666666666666668	0.00007863587682423946
-0.14871794871794874	-0.06666666666666668	0.00029701769550291736
-0.13846153846153847	-0.06666666666666668	0.0008040130210086314
-0.1282051282051282	-0.06666666666666668	0.0017830458126088188
-0.11794871794871796	-0.06666666666666668	0.0034500329541995844
-0.1076923076923077	-0.06666666666666668	0.006026862656629751
-0.09743589743589745	-0.06666666666666668	0.009733203317084318
-0.08717948717948718	-0.06666666666666668	0.014728556819975045
-0.07692307692307691	-0.06666666666666668	0.021009473099429726
-0.06666666666666668	-0.06666666666666668	0.028390455798454225
-0.056410256410256404	-0.06666666666666668	0.03650392624644053
-0.046153846153846156	-0.06666666666666668	0.04480442194736111
-0.03589743589743591	-0.06666666666666668	0.05263889801501583
-0.025641025641025633	-0.06666666666666668	0.05934161870211426
-0.015384615384615385	-0.06666666666666668	0.06425563644032004
-0.005128205128205138	-0.06666666666666668	0.06684920695780976
0.00512820512820511	-0.06666666666666668	0.06684920695780976
0.015384615384615385	-0.06666666666666668	0.06425563644032004
0.02564102564102566	-0.06666666666666668	0.059341618702114234
0.03589743589743591	-0.06666666666666668	0.05263889801501583
0.046153846153846184	-0.06666666666666668	0.04480442194736109
0.056410256410256376	-0.06666666666666668	0.03650392624644056
0.06666666666666665	-0.06666666666666668	0.02839045579845424
0.07692307692307693	-0.06666666666666668	0.021009473099429726
0.0871794871794872	-0.06666666666666668	0.014728556819975031
0.09743589743589748	-0.06666666666666668	0.009733203317084306
0.1076923076923077	-0.06666666666666668	0.006026862656629751
0.11794871794871797	-0.06666666666666668	0.00345003295419958
0.1282051282051282	-0.06666666666666668	0.0017830458126088188
0.13846153846153847	-0.06666666666666668	0.0008040130210086314
0.14871794871794874	-0.06666666666666668	0.00029701769550291736
0.15897435897435896	-0.06666666666666668	0.00007863587682423989
0.16923076923076924	-0.06666666666666668	0.000010598808072049837
0.17948717948717952	-0.06666666666666668	1.5831074927405265e-7
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	2.0355305165032095e-7
-0.16923076923076924	-0.056410256410256404	0.000013627752611965857
-0.158974358974359	-0.056410256410256404	0.00010110856508589448
-0.14871794871794874	-0.056410256410256404	0.0003818998936648477
-0.13846153846153847	-0.056410256410256404	0.0010337851645789682
-0.1282051282051282	-0.056410256410256404	0.0022926075333049357
-0.11794871794871796	-0.056410256410256404	0.0044359889605840004
-0.1076923076923077	-0.056410256410256404	0.007749229229599675
-0.09743589743589745	-0.056410256410256404	0.012514773927926909
-0.08717948717948718	-0.056410256410256404	0.018937707646882906
-0.07692307692307691	-0.056410256410256404	0.027013594355181716
-0.06666666666666668	-0.056410256410256404	0.03650392624644053
-0.056410256410256404	-0.056410256410256404	0.04693607742212164
-0.046153846153846156	-0.056410256410256404	0.057608702230484136
-0.03589743589743591	-0.056410256410256404	0.0676821275598775
-0.025641025641025633	-0.056410256410256404	0.0763003626227205
-0.015384615384615385	-0.056410256410256404	0.08261871631040349
-0.005128205128205138	-0.056410256410256404	0.08595348161172499
0.00512820512820511	-0.056410256410256404	0.085953481611725
0.015384615384615385	-0.056410256410256404	0.08261871631040349
0.02564102564102566	-0.056410256410256404	0.07630036262272046
0.03589743589743591	-0.056410256410256404	0.0676821275598775
0.046153846153846184	-0.056410256410256404	0.057608702230484116
0.056410256410256376	-0.056410256410256404	0.046936077422121684
0.06666666666666665	-0.056410256410256404	0.03650392624644055
0.07692307692307693	-0.056410256410256404	0.027013594355181716
0.0871794871794872	-0.056410256410256404	0.01893770764688289
0.09743589743589748	-0.056410256410256404	0.012514773927926893
0.1076923076923077	-0.056410256410256404	0.007749229229599675
0.11794871794871797	-0.056410256410256404	0.004435988960583995
0.1282051282051282	-0.056410256410256404	0.0022926075333049357
0.13846153846153847	-0.056410256410256404	0.0010337851645789682
0.14871794871794874	-0.056410256410256404	0.0003818998936648477
0.15897435897435896	-0.056410256410256404	0.00010110856508589504
0.16923076923076924	-0.056410256410256404	0.000013627752611965857
0.17948717948717952	-0.056410256410256404	2.0355305165031566e-7
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	2.498382435150592e-7
-0.16923076923076924	-0.046153846153846156	0.00001672651796682578
-0.158974358974359	-0.046153846153846156	0.00012409927584275588
-0.14871794871794874	-0.046153846153846156	0.00046873872859308214
-0.13846153846153847	-0.046153846153846156	0.0012688538324349338
-0.1282051282051282	-0.046153846153846156	0.002813915264578125
-0.11794871794871796	-0.046153846153846156	0.005444672438850918
-0.1076923076923077	-0.046153846153846156	0.009511298423787033
-0.09743589743589745	-0.046153846153846156	0.015360463087100009
-0.08717948717948718	-0.046153846153846156	0.023243884463234818
-0.07692307692307691	-0.046153846153846156	0.03315611782780303
-0.06666666666666668	-0.046153846153846156	0.04480442194736111
-0.056410256410256404	-0.046153846153846156	0.057608702230484136
-0.046153846153846156	-0.046153846153846156	0.07070813657547804
-0.03589743589743591	-0.046153846153846156	0.08307212164016363
-0.025641025641025633	-0.046153846153846156	0.09365002598914614
-0.015384615384615385	-0.046153846153846156	0.10140508725911618
-0.005128205128205138	-0.046153846153846156	0.10549813277556652
0.00512820512820511	-0.046153846153846156	0.10549813277556654
0.015384615384615385	-0.046153846153846156	0.10140508725911618
0.02564102564102566	-0.046153846153846156	0.0936500259891461
0.03589743589743591	-0.046153846153846156	0.08307212164016363
0.046153846153846184	-0.046153846153846156	0.070708136575478
0.056410256410256376	-0.046153846153846156	0.05760870223048419
0.06666666666666665	-0.046153846153846156	0.04480442194736113
0.07692307692307693	-0.046153846153846156	0.03315611782780303
0.0871794871794872	-0.046153846153846156	0.023243884463234797
0.09743589743589748	-0.046153846153846156	0.015360463087099992
0.1076923076923077	-0.046153846153846156	0.009511298423787033
0.11794871794871797	-0.046153846153846156	0.005444672438850912
0.1282051282051282	-0.046153846153846156	0.002813915264578125
0.13846153846153847	-0.046153846153846156	0.0012688538324349338
0.14871794871794874	-0.046153846153846156	0.00046873872859308214
0.15897435897435896	-0.046153846153846156	0.00012409927584275656
0.16923076923076924	-0.046153846153846156	0.00001672651796682578
0.17948717948717952	-0.046153846153846156	2.498382435150527e-7
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	2.9352481851212613e-7
-0.16923076923076924	-0.03589743589743591	0.000019651307507917305
-0.158974358974359	-0.03589743589743591	0.00014579920554490922
-0.14871794871794874	-0.03589743589743591	0.0005507021195159662
-0.13846153846153847	-0.03589743589743591	0.0014907249012156563
-0.1282051282051282	-0.03589743589743591	0.0033059549079563176
-0.11794871794871796	-0.03589743589743591	0.006396724804764974
-0.1076923076923077	-0.03589743589743591	0.011174438726345281
-0.09743589743589745	-0.03589743589743591	0.018046385038852066
-0.08717948717948718	-0.03589743589743591	0.02730829705091402
-0.07692307692307691	-0.03589743589743591	0.038953777976692916
-0.06666666666666668	-0.03589743589743591	0.05263889801501583
-0.056410256410256404	-0.03589743589743591	0.0676821275598775
-0.046153846153846156	-0.03589743589743591	0.08307212164016363
-0.03589743589743591	-0.03589743589743591	0.09759806619188206
-0.025641025641025633	-0.03589743589743591	0.1100256169566895
-0.015384615384615385	-0.03589743589743591	0.11913672388648654
-0.005128205128205138	-0.03589743589743591	0.12394547704402921
0.00512820512820511	-0.03589743589743591	0.12394547704402924
0.015384615384615385	-0.03589743589743591	0.11913672388648654
0.02564102564102566	-0.03589743589743591	0.11002561695668944
0.03589743589743591	-0.03589743589743591	0.09759806619188206
0.046153846153846184	-0.03589743589743591	0.0830721216401636
0.056410256410256376	-0.03589743589743591	0.06768212755987756
0.06666666666666665	-0.03589743589743591	0.05263889801501585
0.07692307692307693	-0.03589743589743591	0.038953777976692916
0.0871794871794872	-0.03589743589743591	0.02730829705091399
0.09743589743589748	-0.03589743589743591	0.018046385038852045
0.1076923076923077	-0.03589743589743591	0.011174438726345281
0.11794871794871797	-0.03589743589743591	0.006396724804764966
0.1282051282051282	-0.03589743589743591	0.0033059549079563176
0.13846153846153847	-0.03589743589743591	0.0014907249012156563
0.14871794871794874	-0.03589743589743591	0.0005507021195159662
0.15897435897435896	-0.03589743589743591	0.00014579920554491004
0.16923076923076924	-0.03589743589743591	0.000019651307507917305
0.17948717948717952	-0.03589743589743591	2.935248185121185e-7
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	3.3090050355509214e-7
-0.16923076923076924	-0.025641025641025633	0.00002215358681711326
-0.158974358974359	-0.025641025641025633	0.00016436439949881016
-0.14871794871794874	-0.025641025641025633	0.0006208252153272741
-0.13846153846153847	-0.025641025641025633	0.0016805448444694197
-0.1282051282051282	-0.025641025641025633	0.003726915322930285
-0.11794871794871796	-0.025641025641025633	0.0072112452695806155
-0.1076923076923077	-0.025641025641025633	0.012597324547329272
-0.09743589743589745	-0.025641025641025633	0.020344303173322743
-0.08717948717948718	-0.025641025641025633	0.030785571357081605
-0.07692307692307691	-0.025641025641025633	0.04391391778453119
-0.06666666666666668	-0.025641025641025633	0.05934161870211426
-0.056410256410256404	-0.025641025641025633	0.0763003626227205
-0.046153846153846156	-0.025641025641025633	0.09365002598914614
-0.03589743589743591	-0.025641025641025633	0.1100256169566895
-0.025641025641025633	-0.025641025641025633	0.12403561729286673
-0.015384615384615385	-0.025641025641025633	0.1343068777821721
-0.005128205128205138	-0.025641025641025633	0.1397279486455113
0.00512820512820511	-0.025641025641025633	0.1397279486455113
0.015384615384615385	-0.025641025641025633	0.1343068777821721
0.02564102564102566	-0.025641025641025633	0.12403561729286668
0.03589743589743591	-0.025641025641025633	0.1100256169566895
0.046153846153846184	-0.025641025641025633	0.0936500259891461
0.056410256410256376	-0.025641025641025633	0.07630036262272057
0.06666666666666665	-0.025641025641025633	0.05934161870211429
0.07692307692307693	-0.025641025641025633	0.04391391778453119
0.0871794871794872	-0.025641025641025633	0.030785571357081574
0.09743589743589748	-0.025641025641025633	0.02034430317332272
0.1076923076923077	-0.025641025641025633	0.012597324547329272
0.11794871794871797	-0.025641025641025633	0.007211245269580607
0.1282051282051282	-0.025641025641025633	0.003726915322930285
0.13846153846153847	-0.025641025641025633	0.0016805448444694197
0.14871794871794874	-0.025641025641025633	0.0006208252153272741
0.15897435897435896	-0.025641025641025633	0.00016436439949881108
0.16923076923076924	-0.025641025641025633	0.00002215358681711326
0.17948717948717952	-0.025641025641025633	3.3090050355508356e-7
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	3.58302030166853e-7
-0.16923076923076924	-0.015384615384615385	0.000023988102304981098
-0.158974358974359	-0.015384615384615385	0.0001779752445066144
-0.14871794871794874	-0.015384615384615385	0.0006722351058420226
-0.13846153846153847	-0.015384615384615385	0.0018197090155215782
-0.1282051282051282	-0.015384615384615385	0.004035537305380822
-0.11794871794871796	-0.015384615384615385	0.007808400991724898
-0.1076923076923077	-0.015384615384615385	0.013640495893737213
-0.09743589743589745	-0.015384615384615385	0.02202899376403597
-0.08717948717948718	-0.015384615384615385	0.03333489250871559
-0.07692307692307691	-0.015384615384615385	0.04755038365228158
-0.06666666666666668	-0.015384615384615385	0.06425563644032004
-0.056410256410256404	-0.015384615384615385	0.08261871631040349
-0.046153846153846156	-0.015384615384615385	0.10140508725911618
-0.03589743589743591	-0.015384615384615385	0.11913672388648654
-0.025641025641025633	-0.015384615384615385	0.1343068777821721
-0.015384615384615385	-0.015384615384615385	0.1454286906720034
-0.005128205128205138	-0.015384615384615385	0.15129867477642292
0.00512820512820511	-0.015384615384615385	0.15129867477642295
0.015384615384615385	-0.015384615384615385	0.1454286906720034
0.02564102564102566	-0.015384615384615385	0.13430687778217204
0.03589743589743591	-0.015384615384615385	0.11913672388648654
0.046153846153846184	-0.015384615384615385	0.10140508725911614
0.056410256410256376	-0.015384615384615385	0.08261871631040356
0.06666666666666665	-0.015384615384615385	0.06425563644032008
0.07692307692307693	-0.015384615384615385	0.04755038365228158
0.0871794871794872	-0.015384615384615385	0.03333489250871556
0.09743589743589748	-0.015384615384615385	0.022028993764035946
0.1076923076923077	-0.015384615384615385	0.013640495893737213
0.11794871794871797	-0.015384615384615385	0.007808400991724888
0.1282051282051282	-0.015384615384615385	0.004035537305380822
0.13846153846153847	-0.015384615384615385	0.0018197090155215782
0.14871794871794874	-0.015384615384615385	0.0006722351058420226
0.15897435897435896	-0.015384615384615385	0.0001779752445066154
0.16923076923076924	-0.015384615384615385	0.000023988102304981098
0.17948717948717952	-0.015384615384615385	3.5830203016684366e-7
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	3.7276428800567406e-7
-0.16923076923076924	-0.005128205128205138	0.000024956341643276504
-0.158974358974359	-0.005128205128205138	0.00018515891542743857
-0.14871794871794874	-0.005128205128205138	0.0006993687434171913
-0.13846153846153847	-0.005128205128205138	0.001893158504383936
-0.1282051282051282	-0.005128205128205138	0.0041984249702969835
-0.11794871794871796	-0.005128205128205138	0.008123573943434504
-0.1076923076923077	-0.005128205128205138	0.014191071531203579
-0.09743589743589745	-0.005128205128205138	0.022918156986462903
-0.08717948717948718	-0.005128205128205138	0.03468039928763596
-0.07692307692307691	-0.005128205128205138	0.049469674783269364
-0.06666666666666668	-0.005128205128205138	0.06684920695780976
-0.056410256410256404	-0.005128205128205138	0.08595348161172499
-0.046153846153846156	-0.005128205128205138	0.10549813277556652
-0.03589743589743591	-0.005128205128205138	0.12394547704402921
-0.025641025641025633	-0.005128205128205138	0.1397279486455113
-0.015384615384615385	-0.005128205128205138	0.15129867477642292
-0.005128205128205138	-0.005128205128205138	0.15740559090042483
0.00512820512820511	-0.005128205128205138	0.15740559090042486
0.015384615384615385	-0.005128205128205138	0.15129867477642292
0.02564102564102566	-0.005128205128205138	0.13972794864551122
0.03589743589743591	-0.005128205128205138	0.12394547704402921
0.046153846153846184	-0.005128205128205138	0.10549813277556647
0.056410256410256376	-0.005128205128205138	0.08595348161172506
0.06666666666666665	-0.005128205128205138	0.06684920695780978
0.07692307692307693	-0.005128205128205138	0.049469674783269364
0.0871794871794872	-0.005128205128205138	0.03468039928763592
0.09743589743589748	-0.005128205128205138	0.022918156986462875
0.1076923076923077	-0.005128205128205138	0.014191071531203579
0.11794871794871797	-0.005128205128205138	0.008123573943434496
0.1282051282051282	-0.005128205128205138	0.0041984249702969835
0.13846153846153847	-0.005128205128205138	0.001893158504383936
0.14871794871794874	-0.005128205128205138	0.0006993687434171913
0.15897435897435896	-0.005128205128205138	0.0001851589154274396
0.16923076923076924	-0.005128205128205138	0.000024956341643276504
0.17948717948717952	-0.005128205128205138	3.727642880056644e-7
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	3.727642880056741e-7
-0.16923076923076924	0.00512820512820511	0.000024956341643276508
-0.158974358974359	0.00512820512820511	0.0001851589154274386
-0.14871794871794874	0.00512820512820511	0.0006993687434171913
-0.13846153846153847	0.00512820512820511	0.0018931585043839361
-0.1282051282051282	0.00512820512820511	0.004198424970296984
-0.11794871794871796	0.00512820512820511	0.008123573943434506
-0.1076923076923077	0.00512820512820511	0.01419107153120358
-0.09743589743589745	0.00512820512820511	0.022918156986462906
-0.08717948717948718	0.00512820512820511	0.034680399287635964
-0.07692307692307691	0.00512820512820511	0.04946967478326937
-0.06666666666666668	0.00512820512820511	0.06684920695780976
-0.056410256410256404	0.00512820512820511	0.085953481611725
-0.046153846153846156	0.00512820512820511	0.10549813277556654
-0.03589743589743591	0.00512820512820511	0.12394547704402924
-0.025641025641025633	0.00512820512820511	0.1397279486455113
-0.015384615384615385	0.00512820512820511	0.15129867477642295
-0.005128205128205138	0.00512820512820511	0.15740559090042486
0.00512820512820511	0.00512820512820511	0.15740559090042489
0.015384615384615385	0.00512820512820511	0.15129867477642295
0.02564102564102566	0.00512820512820511	0.13972794864551125
0.03589743589743591	0.00512820512820511	0.12394547704402924
0.046153846153846184	0.00512820512820511	0.1054981327755665
0.056410256410256376	0.00512820512820511	0.08595348161172507
0.06666666666666665	0.00512820512820511	0.0668492069578098
0.07692307692307693	0.00512820512820511	0.04946967478326937
0.0871794871794872	0.00512820512820511	0.03468039928763593
0.09743589743589748	0.00512820512820511	0.02291815698646288
0.1076923076923077	0.00512820512820511	0.01419107153120358
0.11794871794871797	0.00512820512820511	0.008123573943434496
0.1282051282051282	0.00512820512820511	0.004198424970296984
0.13846153846153847	0.00512820512820511	0.0018931585043839361
0.14871794871794874	0.00512820512820511	0.0006993687434171913
0.15897435897435896	0.00512820512820511	0.00018515891542743963
0.16923076923076924	0.00512820512820511	0.000024956341643276508
0.17948717948717952	0.00512820512820511	3.7276428800566443e-7
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	3.58302030166853e-7
-0.16923076923076924	0.015384615384615385	0.000023988102304981098
-0.158974358974359	0.015384615384615385	0.0001779752445066144
-0.14871794871794874	0.015384615384615385	0.0006722351058420226
-0.13846153846153847	0.015384615384615385	0.0018197090155215782
-0.1282051282051282	0.015384615384615385	0.004035537305380822
-0.11794871794871796	0.015384615384615385	0.007808400991724898
-0.1076923076923077	0.015384615384615385	0.013640495893737213
-0.09743589743589745	0.015384615384615385	0.02202899376403597
-0.08717948717948718	0.015384615384615385	0.03333489250871559
-0.07692307692307691	0.015384615384615385	0.04755038365228158
-0.06666666666666668	0.015384615384615385	0.06425563644032004
-0.056410256410256404	0.015384615384615385	0.08261871631040349
-0.046153846153846156	0.015384615384615385	0.10140508725911618
-0.03589743589743591	0.015384615384615385	0.11913672388648654
-0.025641025641025633	0.015384615384615385	0.1343068777821721
-0.015384615384615385	0.015384615384615385	0.1454286906720034
-0.005128205128205138	0.015384615384615385	0.15129867477642292
0.00512820512820511	0.015384615384615385	0.15129867477642295
0.015384615384615385	0.015384615384615385	0.1454286906720034
0.02564102564102566	0.015384615384615385	0.13430687778217204
0.03589743589743591	0.015384615384615385	0.11913672388648654
0.046153846153846184	0.015384615384615385	0.10140508725911614
0.056410256410256376	0.015384615384615385	0.08261871631040356
0.06666666666666665	0.015384615384615385	0.06425563644032008
0.07692307692307693	0.015384615384615385	0.04755038365228158
0.0871794871794872	0.015384615384615385	0.03333489250871556
0.09743589743589748	0.015384615384615385	0.022028993764035946
0.1076923076923077	0.015384615384615385	0.013640495893737213
0.11794871794871797	0.015384615384615385	0.007808400991724888
0.1282051282051282	0.015384615384615385	0.004035537305380822
0.13846153846153847	0.015384615384615385	0.0018197090155215782
0.14871794871794874	0.015384615384615385	0.0006722351058420226
0.15897435897435896	0.015384615384615385	0.0001779752445066154
0.16923076923076924	0.015384615384615385	0.000023988102304981098
0.17948717948717952	0.015384615384615385	3.5830203016684366e-7
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	3.30900503555092e-7
-0.16923076923076924	0.02564102564102566	0.00002215358681711325
-0.158974358974359	0.02564102564102566	0.00016436439949881008
-0.14871794871794874	0.02564102564102566	0.0006208252153272738
-0.13846153846153847	0.02564102564102566	0.001680544844469419
-0.1282051282051282	0.02564102564102566	0.003726915322930283
-0.11794871794871796	0.02564102564102566	0.007211245269580612
-0.1076923076923077	0.02564102564102566	0.012597324547329267
-0.09743589743589745	0.02564102564102566	0.020344303173322732
-0.08717948717948718	0.02564102564102566	0.03078557135708159
-0.07692307692307691	0.02564102564102566	0.043913917784531166
-0.06666666666666668	0.02564102564102566	0.059341618702114234
-0.056410256410256404	0.02564102564102566	0.07630036262272046
-0.046153846153846156	0.02564102564102566	0.0936500259891461
-0.03589743589743591	0.02564102564102566	0.11002561695668944
-0.025641025641025633	0.02564102564102566	0.12403561729286668
-0.015384615384615385	0.02564102564102566	0.13430687778217204
-0.005128205128205138	0.02564102564102566	0.13972794864551122
0.00512820512820511	0.02564102564102566	0.13972794864551125
0.015384615384615385	0.02564102564102566	0.13430687778217204
0.02564102564102566	0.02564102564102566	0.1240356172928666
0.03589743589743591	0.02564102564102566	0.11002561695668944
0.046153846153846184	0.02564102564102566	0.09365002598914605
0.056410256410256376	0.02564102564102566	0.07630036262272052
0.06666666666666665	0.02564102564102566	0.05934161870211426
0.07692307692307693	0.02564102564102566	0.043913917784531166
0.0871794871794872	0.02564102564102566	0.03078557135708156
0.09743589743589748	0.02564102564102566	0.020344303173322708
0.1076923076923077	0.02564102564102566	0.012597324547329267
0.11794871794871797	0.02564102564102566	0.007211245269580603
0.1282051282051282	0.02564102564102566	0.003726915322930283
0.13846153846153847	0.02564102564102566	0.001680544844469419
0.14871794871794874	0.02564102564102566	0.0006208252153272738
0.15897435897435896	0.02564102564102566	0.000164364399498811
0.16923076923076924	0.02564102564102566	0.00002215358681711325
0.17948717948717952	0.02564102564102566	3.309005035550834e-7
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	2.9352481851212613e-7
-0.16923076923076924	0.03589743589743591	0.000019651307507917305
-0.158974358974359	0.03589743589743591	0.00014579920554490922
-0.14871794871794874	0.03589743589743591	0.0005507021195159662
-0.13846153846153847	0.03589743589743591	0.0014907249012156563
-0.1282051282051282	0.03589743589743591	0.0033059549079563176
-0.11794871794871796	0.03589743589743591	0.006396724804764974
-0.1076923076923077	0.03589743589743591	0.011174438726345281
-0.09743589743589745	0.03589743589743591	0.018046385038852066
-0.08717948717948718	0.03589743589743591	0.02730829705091402
-0.07692307692307691	0.03589743589743591	0.038953777976692916
-0.06666666666666668	0.03589743589743591	0.05263889801501583
-0.056410256410256404	0.03589743589743591	0.0676821275598775
-0.046153846153846156	0.03589743589743591	0.08307212164016363
-0.03589743589743591	0.03589743589743591	0.09759806619188206
-0.025641025641025633	0.03589743589743591	0.1100256169566895
-0.015384615384615385	0.03589743589743591	0.11913672388648654
-0.005128205128205138	0.03589743589743591	0.12394547704402921
0.00512820512820511	0.03589743589743591	0.12394547704402924
0.015384615384615385	0.03589743589743591	0.11913672388648654
0.02564102564102566	0.03589743589743591	0.11002561695668944
0.03589743589743591	0.03589743589743591	0.09759806619188206
0.046153846153846184	0.03589743589743591	0.0830721216401636
0.056410256410256376	0.03589743589743591	0.06768212755987756
0.06666666666666665	0.03589743589743591	0.05263889801501585
0.07692307692307693	0.03589743589743591	0.038953777976692916
0.0871794871794872	0.03589743589743591	0.02730829705091399
0.09743589743589748	0.03589743589743591	0.018046385038852045
0.1076923076923077	0.03589743589743591	0.011174438726345281
0.11794871794871797	0.03589743589743591	0.006396724804764966
0.1282051282051282	0.03589743589743591	0.0033059549079563176
0.13846153846153847	0.03589743589743591	0.0014907249012156563
0.14871794871794874	0.03589743589743591	0.0005507021195159662
0.15897435897435896	0.03589743589743591	0.00014579920554491004
0.16923076923076924	0.03589743589743591	0.000019651307507917305
0.17948717948717952	0.03589743589743591	2.935248185121185e-7
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	2.498382435150591e-7
-0.16923076923076924	0.046153846153846184	0.000016726517966825774
-0.158974358974359	0.046153846153846184	0.00012409927584275583
-0.14871794871794874	0.046153846153846184	0.000468738728593082
-0.13846153846153847	0.046153846153846184	0.0012688538324349334
-0.1282051282051282	0.046153846153846184	0.002813915264578124
-0.11794871794871796	0.046153846153846184	0.005444672438850915
-0.1076923076923077	0.046153846153846184	0.00951129842378703
-0.09743589743589745	0.046153846153846184	0.015360463087100002
-0.08717948717948718	0.046153846153846184	0.02324388446323481
-0.07692307692307691	0.046153846153846184	0.03315611782780302
-0.06666666666666668	0.046153846153846184	0.04480442194736109
-0.056410256410256404	0.046153846153846184	0.057608702230484116
-0.046153846153846156	0.046153846153846184	0.070708136575478
-0.03589743589743591	0.046153846153846184	0.0830721216401636
-0.025641025641025633	0.046153846153846184	0.0936500259891461
-0.015384615384615385	0.046153846153846184	0.10140508725911614
-0.005128205128205138	0.046153846153846184	0.10549813277556647
0.00512820512820511	0.046153846153846184	0.1054981327755665
0.015384615384615385	0.046153846153846184	0.10140508725911614
0.02564102564102566	0.046153846153846184	0.09365002598914605
0.03589743589743591	0.046153846153846184	0.0830721216401636
0.046153846153846184	0.046153846153846184	0.07070813657547798
0.056410256410256376	0.046153846153846184	0.057608702230484164
0.06666666666666665	0.046153846153846184	0.04480442194736111
0.07692307692307693	0.046153846153846184	0.03315611782780302
0.0871794871794872	0.046153846153846184	0.023243884463234787
0.09743589743589748	0.046153846153846184	0.015360463087099985
0.1076923076923077	0.046153846153846184	0.00951129842378703
0.11794871794871797	0.046153846153846184	0.005444672438850909
0.1282051282051282	0.046153846153846184	0.002813915264578124
0.13846153846153847	0.046153846153846184	0.0012688538324349334
0.14871794871794874	0.046153846153846184	0.000468738728593082
0.15897435897435896	0.046153846153846184	0.00012409927584275653
0.16923076923076924	0.046153846153846184	0.000016726517966825774
0.17948717948717952	0.046153846153846184	2.4983824351505257e-7
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	2.0355305165032114e-7
-0.16923076923076924	0.056410256410256376	0.00001362775261196587
-0.158974358974359	0.056410256410256376	0.00010110856508589456
-0.14871794871794874	0.056410256410256376	0.000381899893664848
-0.13846153846153847	0.056410256410256376	0.0010337851645789691
-0.1282051282051282	0.056410256410256376	0.0022926075333049374
-0.11794871794871796	0.056410256410256376	0.004435988960584005
-0.1076923076923077	0.056410256410256376	0.007749229229599682
-0.09743589743589745	0.056410256410256376	0.01251477392792692
-0.08717948717948718	0.056410256410256376	0.018937707646882924
-0.07692307692307691	0.056410256410256376	0.02701359435518174
-0.06666666666666668	0.056410256410256376	0.03650392624644056
-0.056410256410256404	0.056410256410256376	0.046936077422121684
-0.046153846153846156	0.056410256410256376	0.05760870223048419
-0.03589743589743591	0.056410256410256376	0.06768212755987756
-0.025641025641025633	0.056410256410256376	0.07630036262272057
-0.015384615384615385	0.056410256410256376	0.08261871631040356
-0.005128205128205138	0.056410256410256376	0.08595348161172506
0.00512820512820511	0.056410256410256376	0.08595348161172507
0.015384615384615385	0.056410256410256376	0.08261871631040356
0.02564102564102566	0.056410256410256376	0.07630036262272052
0.03589743589743591	0.056410256410256376	0.06768212755987756
0.046153846153846184	0.056410256410256376	0.057608702230484164
0.056410256410256376	0.056410256410256376	0.046936077422121726
0.06666666666666665	0.056410256410256376	0.03650392624644058
0.07692307692307693	0.056410256410256376	0.02701359435518174
0.0871794871794872	0.056410256410256376	0.018937707646882906
0.09743589743589748	0.056410256410256376	0.012514773927926904
0.1076923076923077	0.056410256410256376	0.007749229229599682
0.11794871794871797	0.056410256410256376	0.004435988960584
0.1282051282051282	0.056410256410256376	0.0022926075333049374
0.13846153846153847	0.056410256410256376	0.0010337851645789691
0.14871794871794874	0.056410256410256376	0.000381899893664848
0.15897435897435896	0.056410256410256376	0.00010110856508589513
0.16923076923076924	0.056410256410256376	0.00001362775261196587
0.17948717948717952	0.056410256410256376	2.0355305165031584e-7
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	1.5831074927405683e-7
-0.16923076923076924	0.06666666666666665	0.000010598808072049842
-0.158974358974359	0.06666666666666665	0.0000786358768242395
-0.14871794871794874	0.06666666666666665	0.0002970176955029175
-0.13846153846153847	0.06666666666666665	0.0008040130210086318
-0.1282051282051282	0.06666666666666665	0.0017830458126088197
-0.11794871794871796	0.06666666666666665	0.003450032954199586
-0.1076923076923077	0.06666666666666665	0.006026862656629754
-0.09743589743589745	0.06666666666666665	0.009733203317084322
-0.08717948717948718	0.06666666666666665	0.014728556819975052
-0.07692307692307691	0.06666666666666665	0.021009473099429736
-0.06666666666666668	0.06666666666666665	0.02839045579845424
-0.056410256410256404	0.06666666666666665	0.03650392624644055
-0.046153846153846156	0.06666666666666665	0.04480442194736113
-0.03589743589743591	0.06666666666666665	0.05263889801501585
-0.025641025641025633	0.06666666666666665	0.05934161870211429
-0.015384615384615385	0.06666666666666665	0.06425563644032008
-0.005128205128205138	0.06666666666666665	0.06684920695780978
0.00512820512820511	0.06666666666666665	0.0668492069578098
0.015384615384615385	0.06666666666666665	0.06425563644032008
0.02564102564102566	0.06666666666666665	0.05934161870211426
0.03589743589743591	0.06666666666666665	0.05263889801501585
0.046153846153846184	0.06666666666666665	0.04480442194736111
0.056410256410256376	0.06666666666666665	0.03650392624644058
0.06666666666666665	0.06666666666666665	0.028390455798454253
0.07692307692307693	0.06666666666666665	0.021009473099429736
0.0871794871794872	0.06666666666666665	0.014728556819975038
0.09743589743589748	0.06666666666666665	0.009733203317084311
0.1076923076923077	0.06666666666666665	0.006026862656629754
0.11794871794871797	0.06666666666666665	0.0034500329541995818
0.1282051282051282	0.06666666666666665	0.0017830458126088197
0.13846153846153847	0.06666666666666665	0.0008040130210086318
0.14871794871794874	0.06666666666666665	0.0002970176955029175
0.15897435897435896	0.06666666666666665	0.00007863587682423993
0.16923076923076924	0.06666666666666665	0.000010598808072049842
0.17948717948717952	0.06666666666666665	1.5831074927405273e-7
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	1.1715294223648751e-7
-0.16923076923076924	0.07692307692307693	7.843318002942161e-6
-0.158974358974359	0.07692307692307693	0.00005819203293238005
-0.14871794871794874	0.07692307692307693	0.00021979870024006138
-0.13846153846153847	0.07692307692307693	0.0005949848095567308
-0.1282051282051282	0.07692307692307693	0.0013194875524716102
-0.11794871794871796	0.07692307692307693	0.002553089498032953
-0.1076923076923077	0.07692307692307693	0.004459992109929932
-0.09743589743589745	0.07692307692307693	0.007202754147846298
-0.08717948717948718	0.07692307692307693	0.010899410016500546
-0.07692307692307691	0.07692307692307693	0.015547406602034693
-0.06666666666666668	0.07692307692307693	0.021009473099429726
-0.056410256410256404	0.07692307692307693	0.027013594355181716
-0.046153846153846156	0.07692307692307693	0.03315611782780303
-0.03589743589743591	0.07692307692307693	0.038953777976692916
-0.025641025641025633	0.07692307692307693	0.04391391778453119
-0.015384615384615385	0.07692307692307693	0.04755038365228158
-0.005128205128205138	0.07692307692307693	0.049469674783269364
0.00512820512820511	0.07692307692307693	0.04946967478326937
0.015384615384615385	0.07692307692307693	0.04755038365228158
0.02564102564102566	0.07692307692307693	0.043913917784531166
0.03589743589743591	0.07692307692307693	0.038953777976692916
0.046153846153846184	0.07692307692307693	0.03315611782780302
0.056410256410256376	0.07692307692307693	0.02701359435518174
0.06666666666666665	0.07692307692307693	0.021009473099429736
0.07692307692307693	0.07692307692307693	0.015547406602034693
0.0871794871794872	0.07692307692307693	0.010899410016500535
0.09743589743589748	0.07692307692307693	0.0072027541478462895
0.1076923076923077	0.07692307692307693	0.004459992109929932
0.11794871794871797	0.07692307692307693	0.00255308949803295
0.1282051282051282	0.07692307692307693	0.0013194875524716102
0.13846153846153847	0.07692307692307693	0.0005949848095567308
0.14871794871794874	0.07692307692307693	0.00021979870024006138
0.15897435897435896	0.07692307692307693	0.000058192032932380375
0.16923076923076924	0.07692307692307693	7.843318002942161e-6
0.17948717948717952	0.07692307692307693	1.1715294223648447e-7
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	8.212932129193641e-8
-0.16923076923076924	0.0871794871794872	5.4985079500448e-6
-0.158974358974359	0.0871794871794872	0.00004079515271316739
-0.14871794871794874	0.0871794871794872	0.00015408847380995368
-0.13846153846153847	0.0871794871794872	0.0004171102974884315
-0.1282051282051282	0.0871794871794872	0.0009250183142553636
-0.11794871794871796	0.0871794871794872	0.001789827072782733
-0.1076923076923077	0.0871794871794872	0.0031266489595841588
-0.09743589743589745	0.0871794871794872	0.005049444754030723
-0.08717948717948718	0.0871794871794872	0.007640961721052905
-0.07692307692307691	0.0871794871794872	0.010899410016500535
-0.06666666666666668	0.0871794871794872	0.014728556819975031
-0.056410256410256404	0.0871794871794872	0.01893770764688289
-0.046153846153846156	0.0871794871794872	0.023243884463234797
-0.03589743589743591	0.0871794871794872	0.02730829705091399
-0.025641025641025633	0.0871794871794872	0.030785571357081574
-0.015384615384615385	0.0871794871794872	0.03333489250871556
-0.005128205128205138	0.0871794871794872	0.03468039928763592
0.00512820512820511	0.0871794871794872	0.03468039928763593
0.015384615384615385	0.0871794871794872	0.03333489250871556
0.02564102564102566	0.0871794871794872	0.03078557135708156
0.03589743589743591	0.0871794871794872	0.02730829705091399
0.046153846153846184	0.0871794871794872	0.023243884463234787
0.056410256410256376	0.0871794871794872	0.018937707646882906
0.06666666666666665	0.0871794871794872	0.014728556819975038
0.07692307692307693	0.0871794871794872	0.010899410016500535
0.0871794871794872	0.0871794871794872	0.007640961721052898
0.09743589743589748	0.0871794871794872	0.005049444754030717
0.1076923076923077	0.0871794871794872	0.0031266489595841588
0.11794871794871797	0.0871794871794872	0.001789827072782731
0.1282051282051282	0.0871794871794872	0.0009250183142553636
0.13846153846153847	0.0871794871794872	0.0004171102974884315
0.14871794871794874	0.0871794871794872	0.00015408847380995368
0.15897435897435896	0.0871794871794872	0.00004079515271316761
0.16923076923076924	0.0871794871794872	5.4985079500448e-6
0.17948717948717952	0.0871794871794872	8.212932129193427e-8
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	5.427425050527886e-8
-0.16923076923076924	0.09743589743589748	3.633627956393436e-6
-0.158974358974359	0.09743589743589748	0.00002695902392624471
-0.14871794871794874	0.09743589743589748	0.00010182765784475832
-0.13846153846153847	0.09743589743589748	0.0002756427110087562
-0.1282051282051282	0.09743589743589748	0.0006112880871304064
-0.11794871794871796	0.09743589743589748	0.0011827873575630966
-0.1076923076923077	0.09743589743589748	0.002066211265418082
-0.09743589743589745	0.09743589743589748	0.0033368695270069985
-0.08717948717948718	0.09743589743589748	0.0050494447540307226
-0.07692307692307691	0.09743589743589748	0.0072027541478462895
-0.06666666666666668	0.09743589743589748	0.009733203317084306
-0.056410256410256404	0.09743589743589748	0.012514773927926893
-0.046153846153846156	0.09743589743589748	0.015360463087099992
-0.03589743589743591	0.09743589743589748	0.018046385038852045
-0.025641025641025633	0.09743589743589748	0.02034430317332272
-0.015384615384615385	0.09743589743589748	0.022028993764035946
-0.005128205128205138	0.09743589743589748	0.022918156986462875
0.00512820512820511	0.09743589743589748	0.02291815698646288
0.015384615384615385	0.09743589743589748	0.022028993764035946
0.02564102564102566	0.09743589743589748	0.020344303173322708
0.03589743589743591	0.09743589743589748	0.018046385038852045
0.046153846153846184	0.09743589743589748	0.015360463087099985
0.056410256410256376	0.09743589743589748	0.012514773927926904
0.06666666666666665	0.09743589743589748	0.009733203317084311
0.07692307692307693	0.09743589743589748	0.0072027541478462895
0.0871794871794872	0.09743589743589748	0.005049444754030717
0.09743589743589748	0.09743589743589748	0.0033368695270069946
0.1076923076923077	0.09743589743589748	0.002066211265418082
0.11794871794871797	0.09743589743589748	0.001182787357563095
0.1282051282051282	0.09743589743589748	0.0006112880871304064
0.13846153846153847	0.09743589743589748	0.0002756427110087562
0.14871794871794874	0.09743589743589748	0.00010182765784475832
0.15897435897435896	0.09743589743589748	0.000026959023926244863
0.16923076923076924	0.09743589743589748	3.633627956393436e-6
0.17948717948717952	0.09743589743589748	5.427425050527744e-8
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	3.3606968120421543e-8
-0.16923076923076924	0.1076923076923077	2.2499660106795845e-6
-0.158974358974359	0.1076923076923077	0.00001669320256313566
-0.14871794871794874	0.1076923076923077	0.00006305234653831179
-0.13846153846153847	0.1076923076923077	0.00017067975541360715
-0.1282051282051282	0.1076923076923077	0.00037851355044666934
-0.11794871794871796	0.1076923076923077	0.0007323896073883958
-0.1076923076923077	0.1076923076923077	0.001279411424027081
-0.09743589743589745	0.1076923076923077	0.0020662112654180843
-0.08717948717948718	0.1076923076923077	0.003126648959584162
-0.07692307692307691	0.1076923076923077	0.004459992109929932
-0.06666666666666668	0.1076923076923077	0.006026862656629751
-0.056410256410256404	0.1076923076923077	0.007749229229599675
-0.046153846153846156	0.1076923076923077	0.009511298423787033
-0.03589743589743591	0.1076923076923077	0.011174438726345281
-0.025641025641025633	0.1076923076923077	0.012597324547329272
-0.015384615384615385	0.1076923076923077	0.013640495893737213
-0.005128205128205138	0.1076923076923077	0.014191071531203579
0.00512820512820511	0.1076923076923077	0.01419107153120358
0.015384615384615385	0.1076923076923077	0.013640495893737213
0.02564102564102566	0.1076923076923077	0.012597324547329267
0.03589743589743591	0.1076923076923077	0.011174438726345281
0.046153846153846184	0.1076923076923077	0.00951129842378703
0.056410256410256376	0.1076923076923077	0.007749229229599682
0.06666666666666665	0.1076923076923077	0.006026862656629754
0.07692307692307693	0.1076923076923077	0.004459992109929932
0.0871794871794872	0.1076923076923077	0.0031266489595841588
0.09743589743589748	0.1076923076923077	0.002066211265418082
0.1076923076923077	0.1076923076923077	0.001279411424027081
0.11794871794871797	0.1076923076923077	0.000732389607388395
0.1282051282051282	0.1076923076923077	0.00037851355044666934
0.13846153846153847	0.1076923076923077	0.00017067975541360715
0.14871794871794874	0.1076923076923077	0.00006305234653831179
0.15897435897435896	0.1076923076923077	0.00001669320256313575
0.16923076923076924	0.1076923076923077	2.2499660106795845e-6
0.17948717948717952	0.1076923076923077	3.360696812042067e-8
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	1.9238060349466487e-8
-0.16923076923076924	0.11794871794871797	1.2879764024711214e-6
-0.158974358974359	0.11794871794871797	9.555900347354637e-6
-0.14871794871794874	0.11794871794871797	0.000036093849452085035
-0.13846153846153847	0.11794871794871797	0.00009770436366986284
-0.1282051282051282	0.11794871794871797	0.00021667728253531348
-0.11794871794871796	0.11794871794871797	0.0004192510141281763
-0.1076923076923077	0.11794871794871797	0.000732389607388395
-0.09743589743589745	0.11794871794871797	0.0011827873575630966
-0.08717948717948718	0.11794871794871797	0.0017898270727827327
-0.07692307692307691	0.11794871794871797	0.00255308949803295
-0.06666666666666668	0.11794871794871797	0.00345003295419958
-0.056410256410256404	0.11794871794871797	0.004435988960583995
-0.046153846153846156	0.11794871794871797	0.005444672438850912
-0.03589743589743591	0.11794871794871797	0.006396724804764966
-0.025641025641025633	0.11794871794871797	0.007211245269580607
-0.015384615384615385	0.11794871794871797	0.007808400991724888
-0.005128205128205138	0.11794871794871797	0.008123573943434496
0.00512820512820511	0.11794871794871797	0.008123573943434496
0.015384615384615385	0.11794871794871797	0.007808400991724888
0.02564102564102566	0.11794871794871797	0.007211245269580603
0.03589743589743591	0.11794871794871797	0.006396724804764966
0.046153846153846184	0.11794871794871797	0.005444672438850909
0.056410256410256376	0.11794871794871797	0.004435988960584
0.06666666666666665	0.11794871794871797	0.0034500329541995818
0.07692307692307693	0.11794871794871797	0.00255308949803295
0.0871794871794872	0.11794871794871797	0.001789827072782731
0.09743589743589748	0.11794871794871797	0.001182787357563095
0.1076923076923077	0.11794871794871797	0.000732389607388395
0.11794871794871797	0.11794871794871797	0.00041925101412817583
0.1282051282051282	0.11794871794871797	0.00021667728253531348
0.13846153846153847	0.11794871794871797	0.00009770436366986284
0.14871794871794874	0.11794871794871797	0.000036093849452085035
0.15897435897435896	0.11794871794871797	9.555900347354689e-6
0.16923076923076924	0.11794871794871797	1.2879764024711214e-6
0.17948717948717952	0.11794871794871797	1.9238060349465987e-8
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	9.942613129847692e-9
-0.16923076923076924	0.1282051282051282	6.656518826493077e-7
-0.158974358974359	0.1282051282051282	4.9386798115413535e-6
-0.14871794871794874	0.1282051282051282	0.000018654020984968935
-0.13846153846153847	0.1282051282051282	0.00005049556303602781
-0.1282051282051282	0.1282051282051282	0.00011198313941951379
-0.11794871794871796	0.1282051282051282	0.00021667728253531372
-0.1076923076923077	0.1282051282051282	0.00037851355044666934
-0.09743589743589745	0.1282051282051282	0.0006112880871304071
-0.08717948717948718	0.1282051282051282	0.0009250183142553645
-0.07692307692307691	0.1282051282051282	0.0013194875524716102
-0.06666666666666668	0.1282051282051282	0.0017830458126088188
-0.056410256410256404	0.1282051282051282	0.0022926075333049357
-0.046153846153846156	0.1282051282051282	0.002813915264578125
-0.03589743589743591	0.1282051282051282	0.0033059549079563176
-0.025641025641025633	0.1282051282051282	0.003726915322930285
-0.015384615384615385	0.1282051282051282	0.004035537305380822
-0.005128205128205138	0.1282051282051282	0.0041984249702969835
0.00512820512820511	0.1282051282051282	0.004198424970296984
0.015384615384615385	0.1282051282051282	0.004035537305380822
0.02564102564102566	0.1282051282051282	0.003726915322930283
0.03589743589743591	0.1282051282051282	0.0033059549079563176
0.046153846153846184	0.1282051282051282	0.002813915264578124
0.056410256410256376	0.1282051282051282	0.0022926075333049374
0.06666666666666665	0.1282051282051282	0.0017830458126088197
0.07692307692307693	0.1282051282051282	0.0013194875524716102
0.0871794871794872	0.1282051282051282	0.0009250183142553636
0.09743589743589748	0.1282051282051282	0.0006112880871304064
0.1076923076923077	0.1282051282051282	0.00037851355044666934
0.11794871794871797	0.1282051282051282	0.00021667728253531348
0.1282051282051282	0.1282051282051282	0.00011198313941951379
0.13846153846153847	0.1282051282051282	0.00005049556303602781
0.14871794871794874	0.1282051282051282	0.000018654020984968935
0.15897435897435896	0.1282051282051282	4.938679811541381e-6
0.16923076923076924	0.1282051282051282	6.656518826493077e-7
0.17948717948717952	0.1282051282051282	9.942613129847434e-9
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	4.4833342826748354e-9
-0.16923076923076924	0.13846153846153847	3.001564947598845e-7
-0.158974358974359	0.13846153846153847	2.226955049047214e-6
-0.14871794871794874	0.13846153846153847	8.411492099655712e-6
-0.13846153846153847	0.13846153846153847	0.000022769516014132558
-0.1282051282051282	0.13846153846153847	0.00005049556303602781
-0.11794871794871796	0.13846153846153847	0.00009770436366986297
-0.1076923076923077	0.13846153846153847	0.00017067975541360715
-0.09743589743589745	0.13846153846153847	0.0002756427110087566
-0.08717948717948718	0.13846153846153847	0.0004171102974884319
-0.07692307692307691	0.13846153846153847	0.0005949848095567308
-0.06666666666666668	0.13846153846153847	0.0008040130210086314
-0.056410256410256404	0.13846153846153847	0.0010337851645789682
-0.046153846153846156	0.13846153846153847	0.0012688538324349338
-0.03589743589743591	0.13846153846153847	0.0014907249012156563
-0.025641025641025633	0.13846153846153847	0.0016805448444694197
-0.015384615384615385	0.13846153846153847	0.0018197090155215782
-0.005128205128205138	0.13846153846153847	0.001893158504383936
0.00512820512820511	0.13846153846153847	0.0018931585043839361
0.015384615384615385	0.13846153846153847	0.0018197090155215782
0.02564102564102566	0.13846153846153847	0.001680544844469419
0.03589743589743591	0.13846153846153847	0.0014907249012156563
0.046153846153846184	0.13846153846153847	0.0012688538324349334
0.056410256410256376	0.13846153846153847	0.0010337851645789691
0.06666666666666665	0.13846153846153847	0.0008040130210086318
0.07692307692307693	0.13846153846153847	0.0005949848095567308
0.0871794871794872	0.13846153846153847	0.0004171102974884315
0.09743589743589748	0.13846153846153847	0.0002756427110087562
0.1076923076923077	0.13846153846153847	0.00017067975541360715
0.11794871794871797	0.13846153846153847	0.00009770436366986284
0.1282051282051282	0.13846153846153847	0.00005049556303602781
0.13846153846153847	0.13846153846153847	0.000022769516014132558
0.14871794871794874	0.13846153846153847	8.411492099655712e-6
0.15897435897435896	0.13846153846153847	2.2269550490472267e-6
0.16923076923076924	0.13846153846153847	3.001564947598845e-7
0.17948717948717952	0.13846153846153847	4.483334282674718e-9
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	1.6562289192018062e-9
-0.16923076923076924	0.14871794871794874	1.1088351560771217e-7
-0.158974358974359	0.14871794871794874	8.226795330090667e-7
-0.14871794871794874	0.14871794871794874	3.1073650972052035e-6
-0.13846153846153847	0.14871794871794874	8.411492099655712e-6
-0.1282051282051282	0.14871794871794874	0.000018654020984968935
-0.11794871794871796	0.14871794871794874	0.000036093849452085076
-0.1076923076923077	0.14871794871794874	0.00006305234653831179
-0.09743589743589745	0.14871794871794874	0.00010182765784475844
-0.08717948717948718	0.14871794871794874	0.00015408847380995382
-0.07692307692307691	0.14871794871794874	0.00021979870024006138
-0.06666666666666668	0.14871794871794874	0.00029701769550291736
-0.056410256410256404	0.14871794871794874	0.0003818998936648477
-0.046153846153846156	0.14871794871794874	0.00046873872859308214
-0.03589743589743591	0.14871794871794874	0.0005507021195159662
-0.025641025641025633	0.14871794871794874	0.0006208252153272741
-0.015384615384615385	0.14871794871794874	0.0006722351058420226
-0.005128205128205138	0.14871794871794874	0.0006993687434171913
0.00512820512820511	0.14871794871794874	0.0006993687434171913
0.015384615384615385	0.14871794871794874	0.0006722351058420226
0.02564102564102566	0.14871794871794874	0.0006208252153272738
0.03589743589743591	0.14871794871794874	0.0005507021195159662
0.046153846153846184	0.14871794871794874	0.000468738728593082
0.056410256410256376	0.14871794871794874	0.000381899893664848
0.06666666666666665	0.14871794871794874	0.0002970176955029175
0.07692307692307693	0.14871794871794874	0.00021979870024006138
0.0871794871794872	0.14871794871794874	0.00015408847380995368
0.09743589743589748	0.14871794871794874	0.00010182765784475832
0.1076923076923077	0.14871794871794874	0.00006305234653831179
0.11794871794871797	0.14871794871794874	0.000036093849452085035
0.1282051282051282	0.14871794871794874	0.000018654020984968935
0.13846153846153847	0.14871794871794874	8.411492099655712e-6
0.14871794871794874	0.14871794871794874	3.1073650972052035e-6
0.15897435897435896	0.14871794871794874	8.226795330090714e-7
0.16923076923076924	0.14871794871794874	1.1088351560771217e-7
0.17948717948717952	0.14871794871794874	1.656228919201763e-9
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	4.3848907070191026e-10
-0.16923076923076924	0.15897435897435896	2.9356575743417587e-8
-0.158974358974359	0.15897435897435896	2.178056304490072e-7
-0.14871794871794874	0.15897435897435896	8.226795330090714e-7
-0.13846153846153847	0.15897435897435896	2.2269550490472267e-6
-0.1282051282051282	0.15897435897435896	4.938679811541381e-6
-0.11794871794871796	0.15897435897435896	9.555900347354701e-6
-0.1076923076923077	0.15897435897435896	0.00001669320256313575
-0.09743589743589745	0.15897435897435896	0.000026959023926244894
-0.08717948717948718	0.15897435897435896	0.00004079515271316765
-0.07692307692307691	0.15897435897435896	0.000058192032932380375
-0.06666666666666668	0.15897435897435896	0.00007863587682423989
-0.056410256410256404	0.15897435897435896	0.00010110856508589504
-0.046153846153846156	0.15897435897435896	0.00012409927584275656
-0.03589743589743591	0.15897435897435896	0.00014579920554491004
-0.025641025641025633	0.15897435897435896	0.00016436439949881108
-0.015384615384615385	0.15897435897435896	0.0001779752445066154
-0.005128205128205138	0.15897435897435896	0.0001851589154274396
0.00512820512820511	0.15897435897435896	0.00018515891542743963
0.015384615384615385	0.15897435897435896	0.0001779752445066154
0.02564102564102566	0.15897435897435896	0.000164364399498811
0.03589743589743591	0.15897435897435896	0.00014579920554491004
0.046153846153846184	0.15897435897435896	0.00012409927584275653
0.056410256410256376	0.15897435897435896	0.00010110856508589513
0.06666666666666665	0.15897435897435896	0.00007863587682423993
0.07692307692307693	0.15897435897435896	0.000058192032932380375
0.0871794871794872	0.15897435897435896	0.00004079515271316761
0.09743589743589748	0.15897435897435896	0.000026959023926244863
0.1076923076923077	0.15897435897435896	0.00001669320256313575
0.11794871794871797	0.15897435897435896	9.555900347354689e-6
0.1282051282051282	0.15897435897435896	4.938679811541381e-6
0.13846153846153847	0.15897435897435896	2.2269550490472267e-6
0.14871794871794874	0.15897435897435896	8.226795330090714e-7
0.15897435897435896	0.15897435897435896	2.178056304490084e-7
0.16923076923076924	0.15897435897435896	2.9356575743417587e-8
0.17948717948717952	0.15897435897435896	4.3848907070189883e-10
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	5.910103237544667e-11
-0.16923076923076924	0.16923076923076924	3.956778057584587e-9
-0.158974358974359	0.16923076923076924	2.9356575743417425e-8
-0.14871794871794874	0.16923076923076924	1.1088351560771217e-7
-0.13846153846153847	0.16923076923076924	3.001564947598845e-7
-0.1282051282051282	0.16923076923076924	6.656518826493077e-7
-0.11794871794871796	0.16923076923076924	1.2879764024711228e-6
-0.1076923076923077	0.16923076923076924	2.2499660106795845e-6
-0.09743589743589745	0.16923076923076924	3.63362795639344e-6
-0.08717948717948718	0.16923076923076924	5.498507950044805e-6
-0.07692307692307691	0.16923076923076924	7.843318002942161e-6
-0.06666666666666668	0.16923076923076924	0.000010598808072049837
-0.056410256410256404	0.16923076923076924	0.000013627752611965857
-0.046153846153846156	0.16923076923076924	0.00001672651796682578
-0.03589743589743591	0.16923076923076924	0.000019651307507917305
-0.025641025641025633	0.16923076923076924	0.00002215358681711326
-0.015384615384615385	0.16923076923076924	0.000023988102304981098
-0.005128205128205138	0.16923076923076924	0.000024956341643276504
0.00512820512820511	0.16923076923076924	0.000024956341643276508
0.015384615384615385	0.16923076923076924	0.000023988102304981098
0.02564102564102566	0.16923076923076924	0.00002215358681711325
0.03589743589743591	0.16923076923076924	0.000019651307507917305
0.046153846153846184	0.16923076923076924	0.000016726517966825774
0.056410256410256376	0.16923076923076924	0.00001362775261196587
0.06666666666666665	0.16923076923076924	0.000010598808072049842
0.07692307692307693	0.16923076923076924	7.843318002942161e-6
0.0871794871794872	0.16923076923076924	5.4985079500448e-6
0.09743589743589748	0.16923076923076924	3.633627956393436e-6
0.1076923076923077	0.16923076923076924	2.2499660106795845e-6
0.11794871794871797	0.16923076923076924	1.2879764024711214e-6
0.1282051282051282	0.16923076923076924	6.656518826493077e-7
0.13846153846153847	0.16923076923076924	3.001564947598845e-7
0.14871794871794874	0.16923076923076924	1.1088351560771217e-7
0.15897435897435896	0.16923076923076924	2.9356575743417587e-8
0.16923076923076924	0.16923076923076924	3.956778057584587e-9
0.17948717948717952	0.16923076923076924	5.910103237544513e-11
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	8.827717847727255e-13
-0.16923076923076924	0.17948717948717952	5.910103237544513e-11
-0.158974358974359	0.17948717948717952	4.384890707018964e-10
-0.14871794871794874	0.17948717948717952	1.656228919201763e-9
-0.13846153846153847	0.17948717948717952	4.483334282674718e-9
-0.1282051282051282	0.17948717948717952	9.942613129847434e-9
-0.11794871794871796	0.17948717948717952	1.9238060349466007e-8
-0.1076923076923077	0.17948717948717952	3.360696812042067e-8
-0.09743589743589745	0.17948717948717952	5.427425050527751e-8
-0.08717948717948718	0.17948717948717952	8.212932129193435e-8
-0.07692307692307691	0.17948717948717952	1.1715294223648447e-7
-0.06666666666666668	0.17948717948717952	1.5831074927405265e-7
-0.056410256410256404	0.17948717948717952	2.0355305165031566e-7
-0.046153846153846156	0.17948717948717952	2.498382435150527e-7
-0.03589743589743591	0.17948717948717952	2.935248185121185e-7
-0.025641025641025633	0.17948717948717952	3.3090050355508356e-7
-0.015384615384615385	0.17948717948717952	3.5830203016684366e-7
-0.005128205128205138	0.17948717948717952	3.727642880056644e-7
0.00512820512820511	0.17948717948717952	3.7276428800566443e-7
0.015384615384615385	0.17948717948717952	3.5830203016684366e-7
0.02564102564102566	0.17948717948717952	3.309005035550834e-7
0.03589743589743591	0.17948717948717952	2.935248185121185e-7
0.046153846153846184	0.17948717948717952	2.4983824351505257e-7
0.056410256410256376	0.17948717948717952	2.0355305165031584e-7
0.06666666666666665	0.17948717948717952	1.5831074927405273e-7
0.07692307692307693	0.17948717948717952	1.1715294223648447e-7
0.0871794871794872	0.17948717948717952	8.212932129193427e-8
0.09743589743589748	0.17948717948717952	5.427425050527744e-8
0.1076923076923077	0.17948717948717952	3.360696812042067e-8
0.11794871794871797	0.17948717948717952	1.9238060349465987e-8
0.1282051282051282	0.17948717948717952	9.942613129847434e-9
0.13846153846153847	0.17948717948717952	4.483334282674718e-9
0.14871794871794874	0.17948717948717952	1.656228919201763e-9
0.15897435897435896	0.17948717948717952	4.3848907070189883e-10
0.16923076923076924	0.17948717948717952	5.910103237544513e-11
0.17948717948717952	0.17948717948717952	8.827717847727026e-13
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d_fast/config.json <==
{
  "max_iter": 2000,
  "verbose_iter": null,
  "quiet": false,
  "experiments": [
    "Experiment1D",
    "Experiment1DFast",
    "Experiment2D",
    "Experiment2DFast",
    "Experiment1D_L1"
  ],
  "algorithm": [
    "FB",
    "FISTA",
    "PDPS",
    "FW",
    "FWRelax"
  ],
  "saved_algorithm": [],
  "plot": "Data",
  "outdir": "out_revision",
  "max_threads": 4,
  "num_threads": null,
  "experiment_overrides": {
    "alpha": null,
    "variance": null,
    "salt_and_pepper": null,
    "noise_seed": null
  },
  "algoritm_overrides": {
    "bootstrap_insertions": null,
    "tau0": null,
    "sigma0": null,
    "acceleration": null,
    "postprocessing": null,
    "merge_every": null,
    "merging": null,
    "final_merging": null,
    "tolerance": null
  }
}

==> results/pointsource2d_fast/experiment.json <==
{
  "name": "pointsource2d_fast",
  "domain": [
    [
      0.0,
      1.0
    ],
    [
      0.0,
      1.0
    ]
  ],
  "sensor_count": [
    16,
    16
  ],
  "noise_distr": {
    "mean": 0.0,
    "std_dev": 0.15
  },
  "noise_seed": 1513091094925778333,
  "sensor": {
    "r": 0.025,
    "exponent": null
  },
  "spread": {
    "radius": 0.16
  },
  "kernel": {
    "radius": 0.16
  },
  "μ_hat": [
    {
      "x0": 0.15,
      "x1": 0.15,
      "weight": 10.0
    },
    {
      "x0": 0.75,
      "x1": 0.45,
      "weight": 2.0
    },
    {
      "x0": 0.8,
      "x1": 0.5,
      "weight": 4.0
    },
    {
      "x0": 0.3,
      "x1": 0.7,
      "weight": 5.0
    }
  ],
  "regularisation": {
    "NonnegRadon": 0.12
  },
  "kernel_plot_width": 0.2,
  "dataterm": "L2Squared"
}

==> results/pointsource2d_fast/fb_config.json <==
{
  "name": "fb",
  "FB": {
    "τ0": 0.99,
    "meta": "None",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource2d_fast/fb_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.097079	6.623109286847991	6.623109286847991	1	2	0	0	1
2	0.214237	6.055528021002918	6.055528021002918	2	4	0	0	1
3	0.357867	5.649799012567838	5.649799012567838	3	4	0	0	1
4	0.488859	5.442950047552166	5.442950047552166	4	4	0	0	1
5	0.580122	5.343969491065201	5.343969491065201	4	2	0	0	1
6	0.682146	5.29634086022924	5.29634086022924	4	2	0	0	1
7	0.775936	5.273300334856861	5.273300334856861	4	2	0	0	1
8	0.875646	5.262096612478467	5.262096612478467	4	2	0	0	1
9	0.971351	5.256620347034353	5.256620347034353	4	2	0	0	1
10	1.072289	5.253929159880303	5.253929159880303	4	2	0	0	1
20	2.368856	5.251262768464652	5.251262768464652	4	20	0	0	10
30	3.802464	5.249599952138768	5.249599952138768	5	22	0	0	10
40	4.986257	5.249486527744635	5.249486527744635	5	20	0	0	10
50	6.268823	5.249476069805335	5.249476069805335	5	20	0	0	10
60	7.850225	5.249475094405367	5.249475094405367	5	20	0	0	10
70	10.216623	5.249475016770516	5.249475016770516	5	16	0	0	10
80	17.456239	5.24821864752433	5.24821864752433	7	15	0	0	10
90	19.530933	5.247048411309571	5.247048411309571	5	22	0	2	10
100	21.569068	5.246901138292052	5.246901138292052	5	20	0	0	10
200	79.029643	5.246869533893711	5.246869533893711	5	149	0	0	100
300	156.540871	5.246281721785393	5.246281721785393	5	162	0	1	100
400	291.195835	5.246281721576935	5.246281721576935	5	100	0	0	100
500	622.991279	5.246281721391001	5.246281721391001	5	100	0	0	100
600	809.865179	5.246159671550979	5.246159671550979	5	161	0	1	100
700	993.892942	5.246159671538365	5.246159671538365	5	100	0	0	100
800	1285.759612	5.246159671526768	5.246159671526768	5	100	0	0	100
900	1575.587757	5.246132656124977	5.246132656124977	5	178	0	1	100
1000	1834.37766	5.246132654597726	5.246132654597726	5	114	0	0	100
2000	4887.772066	5.24606969008482	5.24606969008482	5	1092	0	2	1000


==> results/pointsource2d_fast/fb_reco.txt <==
x0	x1	weight
0.15589729789485554	0.1499207261029412	8.15150195990978
0.2829091165814956	0.6923624195772059	3.089754003917757
0.8110455678719891	0.5147731601490694	2.5854452823147125
0.7588730191900658	0.45044291069334685	1.0344374685972695


==> results/pointsource2d_fast/fb_stats.json <==
{
  "cpu_time": 4887.772165,
  "elapsed": 1560.805730833
}

==> results/pointsource2d_fast/fista_config.json <==
{
  "name": "fista",
  "FB": {
    "τ0": 0.99,
    "meta": "InertiaFISTA",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource2d_fast/fista_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.135241	6.623109286847991	6.623109286847991	1	2	0	0	1
2	0.369927	6.055528021002918	6.055528021002918	2	4	0	0	1
3	0.580662	5.588741319567911	5.588741319567911	3	4	0	0	1
4	0.718782	5.351451248024157	5.351451248024157	3	2	0	0	1
5	0.838709	5.269721737233707	5.269721737233707	3	2	0	0	1
6	0.95526	5.255903164502467	5.255903164502467	3	2	0	0	1
7	1.085187	5.258446858774827	5.258446858774827	3	2	0	0	1
8	1.230236	5.259559488128257	5.259559488128257	3	2	0	0	1
9	1.357273	5.258088791944828	5.258088791944828	3	2	0	0	1
10	1.494235	5.256471439519311	5.256471439519311	3	2	0	0	1
20	3.065034	5.250817106855573	5.250817106855573	5	24	0	0	10
30	4.35084	5.249693135857419	5.249693135857419	5	20	0	0	10
40	6.081733	5.249622068650035	5.249622068650035	5	20	0	0	10
50	8.178923	5.24961556793938	5.24961556793938	5	20	0	0	10
60	10.792092	5.24961492536649	5.24961492536649	5	19	0	0	10
70	14.352376	5.249614881616452	5.249614881616452	5	16	0	0	10
80	21.924285	5.2471810901876434	5.2471810901876434	6	22	0	1	10
90	24.329864	5.247031259780006	5.247031259780006	5	20	0	1	10
100	26.651318	5.2469625421772825	5.2469625421772825	5	20	0	0	10
200	114.572703	5.246498578702463	5.246498578702463	6	184	0	0	100
300	181.767983	5.246275998297604	5.246275998297604	5	190	0	1	100
400	326.644762	5.2462760001079936	5.2462760001079936	5	139	0	0	100
500	602.236045	5.246161792464288	5.246161792464288	5	153	0	1	100
600	822.723384	5.2461613504583955	5.2461613504583955	5	182	0	0	100
700	1054.938417	5.24616134989733	5.24616134989733	5	145	0	0	100
800	1357.982707	5.246161350372742	5.246161350372742	5	147	0	0	100
900	1656.334755	5.246134789288298	5.246134789288298	5	184	0	1	100
1000	1899.898319	5.246134781270078	5.246134781270078	5	150	0	0	100
2000	4223.34671	5.246073148717354	5.246073148717354	4	1219	0	4	1000


==> results/pointsource2d_fast/fista_reco.txt <==
x0	x1	weight
0.15589729789485554	0.1499207261029412	8.151501959909787
0.2829091165814956	0.6923624195772059	3.0897540039177547
0.8111014469493305	0.5149949219647576	2.575081319342926
0.7594903205422794	0.45075124941361355	1.04395893072362


==> results/pointsource2d_fast/fista_stats.json <==
{
  "cpu_time": 4223.346772,
  "elapsed": 1308.800238208
}

==> results/pointsource2d_fast/fw_config.json <==
{
  "name": "fw",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "FullyCorrective",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource2d_fast/fw_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.127884	5.767198738591388	5.767198738591388	1	817	0	0	1
2	0.273856	5.504867563683284	5.504867563683284	2	1472	0	0	1
3	0.41386	5.2557329668896475	5.2557329668896475	3	2000	0	0	1
4	0.556276	5.251342045328689	5.251342045328689	4	2000	0	0	1
5	0.707168	5.2503771575622755	5.2503771575622755	5	2000	0	0	1
6	0.879565	5.249911765125369	5.249911765125369	5	2000	1	2	1
7	1.076429	5.249675038046675	5.249675038046675	5	2000	1	2	1
8	1.259917	5.2494952097956356	5.2494952097956356	5	2000	1	2	1
9	1.462776	5.249380829771761	5.249380829771761	5	2000	1	2	1
10	1.657492	5.249273353801683	5.249273353801683	5	2000	1	2	1
20	4.180177	5.248666163762291	5.248666163762291	5	20000	10	20	10
30	8.011047	5.248325855805514	5.248325855805514	5	20000	10	20	10
40	12.262475	5.248056910738558	5.248056910738558	5	20000	10	20	10
50	16.853638	5.247811722016266	5.247811722016266	5	20000	10	20	10
60	26.471162	5.247609340551481	5.247609340551481	5	20000	10	20	10
70	38.323241	5.247421706215084	5.247421706215084	5	20000	10	20	10
80	50.239964	5.247255509225539	5.247255509225539	5	20000	10	20	10
90	62.294283	5.247106935777879	5.247106935777879	5	20000	10	20	10
100	74.396936	5.246966331616428	5.246966331616428	5	20000	10	20	10
200	248.908056	5.246438497845246	5.246438497845246	4	200000	100	201	100
300	504.539555	5.24630969851932	5.24630969851932	4	200000	100	200	100
400	758.451997	5.246249311684429	5.246249311684429	4	200000	100	200	100
500	1002.535773	5.246213740719788	5.246213740719788	4	200000	100	200	100
600	1240.082256	5.246190106161179	5.246190106161179	4	200000	100	200	100
700	1475.461996	5.246173176936625	5.246173176936625	4	200000	100	200	100
800	1711.016575	5.24616041130277	5.24616041130277	4	200000	100	200	100
900	1946.32979	5.246150416629034	5.246150416629034	4	200000	100	200	100
1000	2182.063766	5.246142364025313	5.246142364025313	4	200000	100	200	100
2000	4557.797222	5.246105054785733	5.246105054785733	4	2000000	1000	2000	1000


==> results/pointsource2d_fast/fw_reco.txt <==
x0	x1	weight
0.1558972978948728	0.1499207261029412	8.1515019599096
0.2829091165814943	0.6923624195772059	3.089754003917832
0.7570281794945276	0.4485440295472965	0.9820831977917177
0.810146774116671	0.5138457384927676	2.633963080644196


==> results/pointsource2d_fast/fw_stats.json <==
{
  "cpu_time": 4557.797257,
  "elapsed": 1343.542190166
}

==> results/pointsource2d_fast/fwrelax_config.json <==
{
  "name": "fwrelax",
  "FW": {
    "tolerance": {
      "Power": {
        "factor": 0.2,
        "exponent": 1.4,
        "initial": 0.5
      }
    },
    "inner": {
      "method": "FB",
      "τ0": 0.99,
      "tolerance_mult": 0.01,
      "max_iter": 2000,
      "verbose_iter": {
        "Every": 1
      },
      "quiet": true
    },
    "variant": "Relaxed",
    "refinement": {
      "tolerance_mult": 0.1,
      "max_steps": 50000
    },
    "merging": {
      "HeuristicRadius": 0.02
    }
  }
}

==> results/pointsource2d_fast/fwrelax_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.127257	6.028077115204806	6.028077115204806	1	1	0	0	1
2	0.280216	5.790255748005418	5.790255748005418	1	1	1	2	1
3	0.433628	5.557577868450267	5.557577868450267	2	1	0	0	1
4	0.570328	5.339431603301446	5.339431603301446	3	1	0	0	1
5	0.714696	5.30903900302164	5.30903900302164	3	1	1	2	1
6	0.904626	5.285282227700438	5.285282227700438	3	1	1	2	1
7	1.052894	5.262279123630558	5.262279123630558	3	1	1	2	1
8	1.210044	5.257451538982959	5.257451538982959	4	1	0	0	1
9	1.3563049999999999	5.252810644896074	5.252810644896074	4	1	1	2	1
10	1.510933	5.251606905456201	5.251606905456201	4	1	1	2	1
20	3.456562	5.25026919717469	5.25026919717469	5	10	9	18	10
30	6.745272	5.250177069786825	5.250177069786825	5	10	10	20	10
40	9.989496	5.2500393200409885	5.2500393200409885	5	10	10	20	10
50	13.330928	5.249923839206017	5.249923839206017	5	10	10	20	10
60	17.488031	5.249855016554975	5.249855016554975	5	10	10	20	10
70	23.501704	5.249753735775582	5.249753735775582	5	10	10	20	10
80	30.14432	5.2496673245440535	5.2496673245440535	5	10	10	20	10
90	36.838044	5.249614681074858	5.249614681074858	5	10	10	20	10
100	43.591108	5.249536532129152	5.249536532129152	5	10	10	20	10
200	144.881227	5.249067744701579	5.249067744701579	5	100	100	200	100
300	314.504386	5.248797043874566	5.248797043874566	5	100	100	200	100
400	495.912732	5.248600986855224	5.248600986855224	5	100	100	200	100
500	689.729716	5.248454100839536	5.248454100839536	5	100	100	200	100
600	899.359576	5.248338528716957	5.248338528716957	5	100	100	200	100
700	1109.010855	5.248238566141247	5.248238566141247	5	100	100	200	100
800	1315.812047	5.248153659920517	5.248153659920517	5	100	100	200	100
900	1524.539252	5.248080333431952	5.248080333431952	5	100	100	200	100
1000	1734.002515	5.248011987605288	5.248011987605288	5	100	100	200	100
2000	3949.794988	5.247529244961033	5.247529244961033	5	1000	1000	2000	1000


==> results/pointsource2d_fast/fwrelax_reco.txt <==
x0	x1	weight
0.8175046119278266	0.5300297921464555	0.7052504078608004
0.8041380274143788	0.5042797166604231	2.124003185970372
0.7512912405168852	0.443682457207544	0.7833294235498782
0.28297661215450554	0.6922531660718636	3.088371184373413
0.15593074983252092	0.1497419017529578	8.152076665076798


==> results/pointsource2d_fast/fwrelax_stats.json <==
{
  "cpu_time": 3949.79501,
  "elapsed": 1195.54916425
}

==> results/pointsource2d_fast/kernel.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	1.927302608090344e-11
-0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
-0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
-0.1282051282051282	-0.158974358974359	5.741627199762312e-7
-0.11794871794871796	-0.158974358974359	1.3283162305220286e-6
-0.1076923076923077	-0.158974358974359	2.556586182658081e-6
-0.09743589743589745	-0.158974358974359	4.374610732869816e-6
-0.08717948717948718	-0.158974358974359	6.898028037642666e-6
-0.07692307692307691	-0.158974358974359	0.000010240394766645316
-0.06666666666666668	-0.158974358974359	0.000014354222183614402
-0.056410256410256404	-0.158974358974359	0.000018919038410876676
-0.046153846153846156	-0.158974358974359	0.000023587928978975823
-0.03589743589743591	-0.158974358974359	0.000028013979418455576
-0.025641025641025633	-0.158974358974359	0.00003185027525985965
-0.015384615384615385	-0.158974358974359	0.000034749902033731755
-0.005128205128205138	-0.158974358974359	0.00003636594527061561
0.00512820512820511	-0.158974358974359	0.000036365945270615615
0.015384615384615385	-0.158974358974359	0.000034749902033731755
0.02564102564102566	-0.158974358974359	0.00003185027525985964
0.03589743589743591	-0.158974358974359	0.000028013979418455576
0.046153846153846184	-0.158974358974359	0.000023587928978975806
0.056410256410256376	-0.158974358974359	0.000018919038410876686
0.06666666666666665	-0.158974358974359	0.00001435422218361441
0.07692307692307693	-0.158974358974359	0.00001024039476664531
0.0871794871794872	-0.158974358974359	6.898028037642656e-6
0.09743589743589748	-0.158974358974359	4.374610732869809e-6
0.1076923076923077	-0.158974358974359	2.556586182658081e-6
0.11794871794871797	-0.158974358974359	1.328316230522027e-6
0.1282051282051282	-0.158974358974359	5.741627199762312e-7
0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
0.15897435897435896	-0.158974358974359	1.9273026080905444e-11
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	-0.14871794871794874	0.00003414334135691524
-0.13846153846153847	-0.14871794871794874	0.00023756685522644162
-0.1282051282051282	-0.14871794871794874	0.0007642105802884069
-0.11794871794871796	-0.14871794871794874	0.00176798890282492
-0.1076923076923077	-0.14871794871794874	0.0034028162091180986
-0.09743589743589745	-0.14871794871794874	0.005822606885450055
-0.08717948717948718	-0.14871794871794874	0.009181275318102908
-0.07692307692307691	-0.14871794871794874	0.013629965434405686
-0.06666666666666668	-0.14871794871794874	0.01910546972639185
-0.056410256410256404	-0.14871794871794874	0.02518124012487828
-0.046153846153846156	-0.14871794871794874	0.031395533471018595
-0.03589743589743591	-0.14871794871794874	0.037286606605966485
-0.025641025641025633	-0.14871794871794874	0.04239271637087559
-0.015384615384615385	-0.14871794871794874	0.04625211960689958
-0.005128205128205138	-0.14871794871794874	0.048403073155192114
0.00512820512820511	-0.14871794871794874	0.04840307315519212
0.015384615384615385	-0.14871794871794874	0.04625211960689958
0.02564102564102566	-0.14871794871794874	0.042392716370875584
0.03589743589743591	-0.14871794871794874	0.037286606605966485
0.046153846153846184	-0.14871794871794874	0.031395533471018575
0.056410256410256376	-0.14871794871794874	0.025181240124878296
0.06666666666666665	-0.14871794871794874	0.019105469726391863
0.07692307692307693	-0.14871794871794874	0.01362996543440568
0.0871794871794872	-0.14871794871794874	0.009181275318102894
0.09743589743589748	-0.14871794871794874	0.005822606885450045
0.1076923076923077	-0.14871794871794874	0.0034028162091180986
0.11794871794871797	-0.14871794871794874	0.001767988902824918
0.1282051282051282	-0.14871794871794874	0.0007642105802884069
0.13846153846153847	-0.14871794871794874	0.00023756685522644162
0.14871794871794874	-0.14871794871794874	0.00003414334135691524
0.15897435897435896	-0.14871794871794874	2.5652397713686596e-8
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	-0.13846153846153847	0.00023756685522644162
-0.13846153846153847	-0.13846153846153847	0.0016529726868911253
-0.1282051282051282	-0.13846153846153847	0.005317320949700207
-0.11794871794871796	-0.13846153846153847	0.012301536610865268
-0.1076923076923077	-0.13846153846153847	0.023676544637597958
-0.09743589743589745	-0.13846153846153847	0.04051326999710988
-0.08717948717948718	-0.13846153846153847	0.06388263765661269
-0.07692307692307691	-0.13846153846153847	0.09483629593390815
-0.06666666666666668	-0.13846153846153847	0.1329344516424612
-0.056410256410256404	-0.13846153846153847	0.17520921472313974
-0.046153846153846156	-0.13846153846153847	0.21844781027430862
-0.03589743589743591	-0.13846153846153847	0.25943746339433316
-0.025641025641025633	-0.13846153846153847	0.2949653991815785
-0.015384615384615385	-0.13846153846153847	0.32181884273440975
-0.005128205128205138	-0.13846153846153847	0.336785019151192
0.00512820512820511	-0.13846153846153847	0.3367850191511921
0.015384615384615385	-0.13846153846153847	0.32181884273440975
0.02564102564102566	-0.13846153846153847	0.29496539918157844
0.03589743589743591	-0.13846153846153847	0.25943746339433316
0.046153846153846184	-0.13846153846153847	0.21844781027430848
0.056410256410256376	-0.13846153846153847	0.17520921472313986
0.06666666666666665	-0.13846153846153847	0.13293445164246132
0.07692307692307693	-0.13846153846153847	0.0948362959339081
0.0871794871794872	-0.13846153846153847	0.0638826376566126
0.09743589743589748	-0.13846153846153847	0.04051326999710981
0.1076923076923077	-0.13846153846153847	0.023676544637597958
0.11794871794871797	-0.13846153846153847	0.012301536610865254
0.1282051282051282	-0.13846153846153847	0.005317320949700207
0.13846153846153847	-0.13846153846153847	0.0016529726868911253
0.14871794871794874	-0.13846153846153847	0.00023756685522644162
0.15897435897435896	-0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	-0.1282051282051282	0.0007642105802884069
-0.13846153846153847	-0.1282051282051282	0.005317320949700207
-0.1282051282051282	-0.1282051282051282	0.017104881590813
-0.11794871794871796	-0.1282051282051282	0.039571868823484284
-0.1076923076923077	-0.1282051282051282	0.07616325896757177
-0.09743589743589745	-0.1282051282051282	0.13032402834293305
-0.08717948717948718	-0.1282051282051282	0.20549915326942583
-0.07692307692307691	-0.1282051282051282	0.30507160049315013
-0.06666666666666668	-0.1282051282051282	0.42762663307208404
-0.056410256410256404	-0.1282051282051282	0.5636170732984631
-0.046153846153846156	-0.1282051282051282	0.7027079922127137
-0.03589743589743591	-0.1282051282051282	0.8345644608552636
-0.025641025641025633	-0.1282051282051282	0.9488515502665396
-0.015384615384615385	-0.1282051282051282	1.035234331486969
-0.005128205128205138	-0.1282051282051282	1.083377875556979
0.00512820512820511	-0.1282051282051282	1.0833778755569792
0.015384615384615385	-0.1282051282051282	1.035234331486969
0.02564102564102566	-0.1282051282051282	0.9488515502665393
0.03589743589743591	-0.1282051282051282	0.8345644608552636
0.046153846153846184	-0.1282051282051282	0.7027079922127133
0.056410256410256376	-0.1282051282051282	0.5636170732984634
0.06666666666666665	-0.1282051282051282	0.4276266330720843
0.07692307692307693	-0.1282051282051282	0.30507160049315
0.0871794871794872	-0.1282051282051282	0.20549915326942553
0.09743589743589748	-0.1282051282051282	0.13032402834293283
0.1076923076923077	-0.1282051282051282	0.07616325896757177
0.11794871794871797	-0.1282051282051282	0.03957186882348424
0.1282051282051282	-0.1282051282051282	0.017104881590813
0.13846153846153847	-0.1282051282051282	0.005317320949700207
0.14871794871794874	-0.1282051282051282	0.0007642105802884069
0.15897435897435896	-0.1282051282051282	5.741627199762908e-7
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	1.3283162305220286e-6
-0.14871794871794874	-0.11794871794871796	0.00176798890282492
-0.13846153846153847	-0.11794871794871796	0.012301536610865268
-0.1282051282051282	-0.11794871794871796	0.039571868823484284
-0.11794871794871796	-0.11794871794871796	0.09154888292381441
-0.1076923076923077	-0.11794871794871796	0.17620247629498853
-0.09743589743589745	-0.11794871794871796	0.30150254632013934
-0.08717948717948718	-0.11794871794871796	0.47541899038239965
-0.07692307692307691	-0.11794871794871796	0.7057782477120056
-0.06666666666666668	-0.11794871794871796	0.9893073471169496
-0.056410256410256404	-0.11794871794871796	1.3039190463161123
-0.046153846153846156	-0.11794871794871796	1.6257036531600935
-0.03589743589743591	-0.11794871794871796	1.9307514754994966
-0.025641025641025633	-0.11794871794871796	2.195152821184923
-0.015384615384615385	-0.11794871794871796	2.394997998066975
-0.005128205128205138	-0.11794871794871796	2.5063773139962535
0.00512820512820511	-0.11794871794871796	2.5063773139962544
0.015384615384615385	-0.11794871794871796	2.394997998066975
0.02564102564102566	-0.11794871794871796	2.1951528211849225
0.03589743589743591	-0.11794871794871796	1.9307514754994966
0.046153846153846184	-0.11794871794871796	1.6257036531600924
0.056410256410256376	-0.11794871794871796	1.303919046316113
0.06666666666666665	-0.11794871794871796	0.9893073471169502
0.07692307692307693	-0.11794871794871796	0.7057782477120053
0.0871794871794872	-0.11794871794871796	0.475418990382399
0.09743589743589748	-0.11794871794871796	0.3015025463201388
0.1076923076923077	-0.11794871794871796	0.17620247629498853
0.11794871794871797	-0.11794871794871796	0.0915488829238143
0.1282051282051282	-0.11794871794871796	0.039571868823484284
0.13846153846153847	-0.11794871794871796	0.012301536610865268
0.14871794871794874	-0.11794871794871796	0.00176798890282492
0.15897435897435896	-0.11794871794871796	1.3283162305221664e-6
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	2.556586182658081e-6
-0.14871794871794874	-0.1076923076923077	0.0034028162091180986
-0.13846153846153847	-0.1076923076923077	0.023676544637597958
-0.1282051282051282	-0.1076923076923077	0.07616325896757177
-0.11794871794871796	-0.1076923076923077	0.17620247629498853
-0.1076923076923077	-0.1076923076923077	0.33913371371579815
-0.09743589743589745	-0.1076923076923077	0.58029648832595
-0.08717948717948718	-0.1076923076923077	0.915030317221394
-0.07692307692307691	-0.1076923076923077	1.358398606190352
-0.06666666666666668	-0.1076923076923077	1.9041019268787522
-0.056410256410256404	-0.1076923076923077	2.509629364241358
-0.046153846153846156	-0.1076923076923077	3.128962366990316
-0.03589743589743591	-0.1076923076923077	3.7160823838377812
-0.025641025641025633	-0.1076923076923077	4.224970863495905
-0.015384615384615385	-0.1076923076923077	4.609609254676837
-0.005128205128205138	-0.1076923076923077	4.82397900609273
0.00512820512820511	-0.1076923076923077	4.823979006092731
0.015384615384615385	-0.1076923076923077	4.609609254676837
0.02564102564102566	-0.1076923076923077	4.224970863495903
0.03589743589743591	-0.1076923076923077	3.7160823838377812
0.046153846153846184	-0.1076923076923077	3.1289623669903137
0.056410256410256376	-0.1076923076923077	2.509629364241359
0.06666666666666665	-0.1076923076923077	1.9041019268787533
0.07692307692307693	-0.1076923076923077	1.3583986061903515
0.0871794871794872	-0.1076923076923077	0.9150303172213927
0.09743589743589748	-0.1076923076923077	0.580296488325949
0.1076923076923077	-0.1076923076923077	0.33913371371579815
0.11794871794871797	-0.1076923076923077	0.17620247629498834
0.1282051282051282	-0.1076923076923077	0.07616325896757177
0.13846153846153847	-0.1076923076923077	0.023676544637597958
0.14871794871794874	-0.1076923076923077	0.0034028162091180986
0.15897435897435896	-0.1076923076923077	2.5565861826583465e-6
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	4.374610732869816e-6
-0.14871794871794874	-0.09743589743589745	0.005822606885450055
-0.13846153846153847	-0.09743589743589745	0.04051326999710988
-0.1282051282051282	-0.09743589743589745	0.13032402834293305
-0.11794871794871796	-0.09743589743589745	0.30150254632013934
-0.1076923076923077	-0.09743589743589745	0.58029648832595
-0.09743589743589745	-0.09743589743589745	0.9929535187575856
-0.08717948717948718	-0.09743589743589745	1.5657213020122673
-0.07692307692307691	-0.09743589743589745	2.324375044528065
-0.06666666666666668	-0.09743589743589745	3.2581357054591833
-0.056410256410256404	-0.09743589743589745	4.294262257539466
-0.046153846153846156	-0.09743589743589745	5.354011707577245
-0.03589743589743591	-0.09743589743589745	6.358641062380861
-0.025641025641025633	-0.09743589743589745	7.229407328758653
-0.015384615384615385	-0.09743589743589745	7.887567513518959
-0.005128205128205138	-0.09743589743589745	8.254378623470116
0.00512820512820511	-0.09743589743589745	8.254378623470117
0.015384615384615385	-0.09743589743589745	7.887567513518959
0.02564102564102566	-0.09743589743589745	7.2294073287586516
0.03589743589743591	-0.09743589743589745	6.358641062380861
0.046153846153846184	-0.09743589743589745	5.354011707577241
0.056410256410256376	-0.09743589743589745	4.294262257539469
0.06666666666666665	-0.09743589743589745	3.2581357054591855
0.07692307692307693	-0.09743589743589745	2.324375044528064
0.0871794871794872	-0.09743589743589745	1.5657213020122651
0.09743589743589748	-0.09743589743589745	0.9929535187575839
0.1076923076923077	-0.09743589743589745	0.58029648832595
0.11794871794871797	-0.09743589743589745	0.301502546320139
0.1282051282051282	-0.09743589743589745	0.13032402834293305
0.13846153846153847	-0.09743589743589745	0.04051326999710988
0.14871794871794874	-0.09743589743589745	0.005822606885450055
0.15897435897435896	-0.09743589743589745	4.3746107328702704e-6
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	6.898028037642666e-6
-0.14871794871794874	-0.08717948717948718	0.009181275318102908
-0.13846153846153847	-0.08717948717948718	0.06388263765661269
-0.1282051282051282	-0.08717948717948718	0.20549915326942583
-0.11794871794871796	-0.08717948717948718	0.47541899038239965
-0.1076923076923077	-0.08717948717948718	0.915030317221394
-0.09743589743589745	-0.08717948717948718	1.5657213020122673
-0.08717948717948718	-0.08717948717948718	2.4688801129808793
-0.07692307692307691	-0.08717948717948718	3.665149931325022
-0.06666666666666668	-0.08717948717948718	5.137534015959937
-0.056410256410256404	-0.08717948717948718	6.7713319566757075
-0.046153846153846156	-0.08717948717948718	8.442379248794747
-0.03589743589743591	-0.08717948717948718	10.026511387639484
-0.025641025641025633	-0.08717948717948718	11.399563868532343
-0.015384615384615385	-0.08717948717948718	12.437372186795749
-0.005128205128205138	-0.08717948717948718	13.015771837752121
0.00512820512820511	-0.08717948717948718	13.015771837752125
0.015384615384615385	-0.08717948717948718	12.437372186795749
0.02564102564102566	-0.08717948717948718	11.399563868532342
0.03589743589743591	-0.08717948717948718	10.026511387639484
0.046153846153846184	-0.08717948717948718	8.44237924879474
0.056410256410256376	-0.08717948717948718	6.771331956675712
0.06666666666666665	-0.08717948717948718	5.1375340159599405
0.07692307692307693	-0.08717948717948718	3.6651499313250206
0.0871794871794872	-0.08717948717948718	2.468880112980876
0.09743589743589748	-0.08717948717948718	1.5657213020122647
0.1076923076923077	-0.08717948717948718	0.915030317221394
0.11794871794871797	-0.08717948717948718	0.47541899038239915
0.1282051282051282	-0.08717948717948718	0.20549915326942583
0.13846153846153847	-0.08717948717948718	0.06388263765661269
0.14871794871794874	-0.08717948717948718	0.009181275318102908
0.15897435897435896	-0.08717948717948718	6.8980280376433815e-6
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.000010240394766645316
-0.14871794871794874	-0.07692307692307691	0.013629965434405686
-0.13846153846153847	-0.07692307692307691	0.09483629593390815
-0.1282051282051282	-0.07692307692307691	0.30507160049315013
-0.11794871794871796	-0.07692307692307691	0.7057782477120056
-0.1076923076923077	-0.07692307692307691	1.358398606190352
-0.09743589743589745	-0.07692307692307691	2.324375044528065
-0.08717948717948718	-0.07692307692307691	3.665149931325022
-0.07692307692307691	-0.07692307692307691	5.441059672546299
-0.06666666666666668	-0.07692307692307691	7.626871935486872
-0.056410256410256404	-0.07692307692307691	10.052309435966972
-0.046153846153846156	-0.07692307692307691	12.533045068186953
-0.03589743589743591	-0.07692307692307691	14.884751726347197
-0.025641025641025633	-0.07692307692307691	16.923102304648076
-0.015384615384615385	-0.07692307692307691	18.463769697289962
-0.005128205128205138	-0.07692307692307691	19.322426798473224
0.00512820512820511	-0.07692307692307691	19.322426798473227
0.015384615384615385	-0.07692307692307691	18.463769697289962
0.02564102564102566	-0.07692307692307691	16.923102304648072
0.03589743589743591	-0.07692307692307691	14.884751726347197
0.046153846153846184	-0.07692307692307691	12.533045068186944
0.056410256410256376	-0.07692307692307691	10.052309435966977
0.06666666666666665	-0.07692307692307691	7.626871935486878
0.07692307692307693	-0.07692307692307691	5.441059672546297
0.0871794871794872	-0.07692307692307691	3.6651499313250167
0.09743589743589748	-0.07692307692307691	2.3243750445280607
0.1076923076923077	-0.07692307692307691	1.358398606190352
0.11794871794871797	-0.07692307692307691	0.7057782477120048
0.1282051282051282	-0.07692307692307691	0.30507160049315013
0.13846153846153847	-0.07692307692307691	0.09483629593390815
0.14871794871794874	-0.07692307692307691	0.013629965434405686
0.15897435897435896	-0.07692307692307691	0.000010240394766646378
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.000014354222183614402
-0.14871794871794874	-0.06666666666666668	0.01910546972639185
-0.13846153846153847	-0.06666666666666668	0.1329344516424612
-0.1282051282051282	-0.06666666666666668	0.42762663307208404
-0.11794871794871796	-0.06666666666666668	0.9893073471169496
-0.1076923076923077	-0.06666666666666668	1.9041019268787522
-0.09743589743589745	-0.06666666666666668	3.2581357054591833
-0.08717948717948718	-0.06666666666666668	5.137534015959937
-0.07692307692307691	-0.06666666666666668	7.626871935486872
-0.06666666666666668	-0.06666666666666668	10.69078066057955
-0.056410256410256404	-0.06666666666666668	14.09057818476884
-0.046153846153846156	-0.06666666666666668	17.567888508749643
-0.03589743589743591	-0.06666666666666668	20.8643356332169
-0.025641025641025633	-0.06666666666666668	23.721543558865527
-0.015384615384615385	-0.06666666666666668	25.881136286390447
-0.005128205128205138	-0.06666666666666668	27.08473781648659
0.00512820512820511	-0.06666666666666668	27.084737816486594
0.015384615384615385	-0.06666666666666668	25.881136286390447
0.02564102564102566	-0.06666666666666668	23.72154355886552
0.03589743589743591	-0.06666666666666668	20.8643356332169
0.046153846153846184	-0.06666666666666668	17.567888508749633
0.056410256410256376	-0.06666666666666668	14.090578184768848
0.06666666666666665	-0.06666666666666668	10.690780660579557
0.07692307692307693	-0.06666666666666668	7.62687193548687
0.0871794871794872	-0.06666666666666668	5.13753401595993
0.09743589743589748	-0.06666666666666668	3.2581357054591775
0.1076923076923077	-0.06666666666666668	1.9041019268787522
0.11794871794871797	-0.06666666666666668	0.9893073471169485
0.1282051282051282	-0.06666666666666668	0.42762663307208404
0.13846153846153847	-0.06666666666666668	0.1329344516424612
0.14871794871794874	-0.06666666666666668	0.01910546972639185
0.15897435897435896	-0.06666666666666668	0.000014354222183615891
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.000018919038410876676
-0.14871794871794874	-0.056410256410256404	0.02518124012487828
-0.13846153846153847	-0.056410256410256404	0.17520921472313974
-0.1282051282051282	-0.056410256410256404	0.5636170732984631
-0.11794871794871796	-0.056410256410256404	1.3039190463161123
-0.1076923076923077	-0.056410256410256404	2.509629364241358
-0.09743589743589745	-0.056410256410256404	4.294262257539466
-0.08717948717948718	-0.056410256410256404	6.7713319566757075
-0.07692307692307691	-0.056410256410256404	10.052309435966972
-0.06666666666666668	-0.056410256410256404	14.09057818476884
-0.056410256410256404	-0.056410256410256404	18.571552432385268
-0.046153846153846156	-0.056410256410256404	23.154689487420427
-0.03589743589743591	-0.056410256410256404	27.49944665847853
-0.025641025641025633	-0.056410256410256404	31.26528125416377
-0.015384615384615385	-0.056410256410256404	34.11165058308035
-0.005128205128205138	-0.056410256410256404	35.69801195383245
0.00512820512820511	-0.056410256410256404	35.698011953832456
0.015384615384615385	-0.056410256410256404	34.11165058308035
0.02564102564102566	-0.056410256410256404	31.26528125416376
0.03589743589743591	-0.056410256410256404	27.49944665847853
0.046153846153846184	-0.056410256410256404	23.15468948742041
0.056410256410256376	-0.056410256410256404	18.571552432385282
0.06666666666666665	-0.056410256410256404	14.09057818476885
0.07692307692307693	-0.056410256410256404	10.052309435966968
0.0871794871794872	-0.056410256410256404	6.771331956675699
0.09743589743589748	-0.056410256410256404	4.294262257539458
0.1076923076923077	-0.056410256410256404	2.509629364241358
0.11794871794871797	-0.056410256410256404	1.3039190463161108
0.1282051282051282	-0.056410256410256404	0.5636170732984631
0.13846153846153847	-0.056410256410256404	0.17520921472313974
0.14871794871794874	-0.056410256410256404	0.02518124012487828
0.15897435897435896	-0.056410256410256404	0.00001891903841087864
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.000023587928978975823
-0.14871794871794874	-0.046153846153846156	0.031395533471018595
-0.13846153846153847	-0.046153846153846156	0.21844781027430862
-0.1282051282051282	-0.046153846153846156	0.7027079922127137
-0.11794871794871796	-0.046153846153846156	1.6257036531600935
-0.1076923076923077	-0.046153846153846156	3.128962366990316
-0.09743589743589745	-0.046153846153846156	5.354011707577245
-0.08717948717948718	-0.046153846153846156	8.442379248794747
-0.07692307692307691	-0.046153846153846156	12.533045068186953
-0.06666666666666668	-0.046153846153846156	17.567888508749643
-0.056410256410256404	-0.046153846153846156	23.154689487420427
-0.046153846153846156	-0.046153846153846156	28.868865282577673
-0.03589743589743591	-0.046153846153846156	34.28583317259981
-0.025641025641025633	-0.046153846153846156	38.981010435865244
-0.015384615384615385	-0.046153846153846156	42.52981435075238
-0.005128205128205138	-0.046153846153846156	44.507662195639625
0.00512820512820511	-0.046153846153846156	44.50766219563963
0.015384615384615385	-0.046153846153846156	42.52981435075238
0.02564102564102566	-0.046153846153846156	38.98101043586524
0.03589743589743591	-0.046153846153846156	34.28583317259981
0.046153846153846184	-0.046153846153846156	28.86886528257765
0.056410256410256376	-0.046153846153846156	23.15468948742044
0.06666666666666665	-0.046153846153846156	17.567888508749654
0.07692307692307693	-0.046153846153846156	12.533045068186947
0.0871794871794872	-0.046153846153846156	8.442379248794735
0.09743589743589748	-0.046153846153846156	5.354011707577235
0.1076923076923077	-0.046153846153846156	3.128962366990316
0.11794871794871797	-0.046153846153846156	1.6257036531600917
0.1282051282051282	-0.046153846153846156	0.7027079922127137
0.13846153846153847	-0.046153846153846156	0.21844781027430862
0.14871794871794874	-0.046153846153846156	0.031395533471018595
0.15897435897435896	-0.046153846153846156	0.00002358792897897827
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.000028013979418455576
-0.14871794871794874	-0.03589743589743591	0.037286606605966485
-0.13846153846153847	-0.03589743589743591	0.25943746339433316
-0.1282051282051282	-0.03589743589743591	0.8345644608552636
-0.11794871794871796	-0.03589743589743591	1.9307514754994966
-0.1076923076923077	-0.03589743589743591	3.7160823838377812
-0.09743589743589745	-0.03589743589743591	6.358641062380861
-0.08717948717948718	-0.03589743589743591	10.026511387639484
-0.07692307692307691	-0.03589743589743591	14.884751726347197
-0.06666666666666668	-0.03589743589743591	20.8643356332169
-0.056410256410256404	-0.03589743589743591	27.49944665847853
-0.046153846153846156	-0.03589743589743591	34.28583317259981
-0.03589743589743591	-0.03589743589743591	40.71924354604854
-0.025641025641025633	-0.03589743589743591	46.295426149292474
-0.015384615384615385	-0.03589743589743591	50.51012935279938
-0.005128205128205138	-0.03589743589743591	52.859101527037026
0.00512820512820511	-0.03589743589743591	52.85910152703703
0.015384615384615385	-0.03589743589743591	50.51012935279938
0.02564102564102566	-0.03589743589743591	46.29542614929246
0.03589743589743591	-0.03589743589743591	40.71924354604854
0.046153846153846184	-0.03589743589743591	34.28583317259979
0.056410256410256376	-0.03589743589743591	27.499446658478547
0.06666666666666665	-0.03589743589743591	20.864335633216914
0.07692307692307693	-0.03589743589743591	14.884751726347192
0.0871794871794872	-0.03589743589743591	10.02651138763947
0.09743589743589748	-0.03589743589743591	6.358641062380849
0.1076923076923077	-0.03589743589743591	3.7160823838377812
0.11794871794871797	-0.03589743589743591	1.9307514754994946
0.1282051282051282	-0.03589743589743591	0.8345644608552636
0.13846153846153847	-0.03589743589743591	0.25943746339433316
0.14871794871794874	-0.03589743589743591	0.037286606605966485
0.15897435897435896	-0.03589743589743591	0.000028013979418458483
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.00003185027525985965
-0.14871794871794874	-0.025641025641025633	0.04239271637087559
-0.13846153846153847	-0.025641025641025633	0.2949653991815785
-0.1282051282051282	-0.025641025641025633	0.9488515502665396
-0.11794871794871796	-0.025641025641025633	2.195152821184923
-0.1076923076923077	-0.025641025641025633	4.224970863495905
-0.09743589743589745	-0.025641025641025633	7.229407328758653
-0.08717948717948718	-0.025641025641025633	11.399563868532343
-0.07692307692307691	-0.025641025641025633	16.923102304648076
-0.06666666666666668	-0.025641025641025633	23.721543558865527
-0.056410256410256404	-0.025641025641025633	31.26528125416377
-0.046153846153846156	-0.025641025641025633	38.981010435865244
-0.03589743589743591	-0.025641025641025633	46.295426149292474
-0.025641025641025633	-0.025641025641025633	52.63522343976794
-0.015384615384615385	-0.025641025641025633	57.427097352614126
-0.005128205128205138	-0.025641025641025633	60.09774293315352
0.00512820512820511	-0.025641025641025633	60.09774293315353
0.015384615384615385	-0.025641025641025633	57.427097352614126
0.02564102564102566	-0.025641025641025633	52.63522343976793
0.03589743589743591	-0.025641025641025633	46.295426149292474
0.046153846153846184	-0.025641025641025633	38.98101043586522
0.056410256410256376	-0.025641025641025633	31.26528125416379
0.06666666666666665	-0.025641025641025633	23.72154355886554
0.07692307692307693	-0.025641025641025633	16.92310230464807
0.0871794871794872	-0.025641025641025633	11.399563868532328
0.09743589743589748	-0.025641025641025633	7.22940732875864
0.1076923076923077	-0.025641025641025633	4.224970863495905
0.11794871794871797	-0.025641025641025633	2.1951528211849207
0.1282051282051282	-0.025641025641025633	0.9488515502665396
0.13846153846153847	-0.025641025641025633	0.2949653991815785
0.14871794871794874	-0.025641025641025633	0.04239271637087559
0.15897435897435896	-0.025641025641025633	0.00003185027525986295
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.000034749902033731755
-0.14871794871794874	-0.015384615384615385	0.04625211960689958
-0.13846153846153847	-0.015384615384615385	0.32181884273440975
-0.1282051282051282	-0.015384615384615385	1.035234331486969
-0.11794871794871796	-0.015384615384615385	2.394997998066975
-0.1076923076923077	-0.015384615384615385	4.609609254676837
-0.09743589743589745	-0.015384615384615385	7.887567513518959
-0.08717948717948718	-0.015384615384615385	12.437372186795749
-0.07692307692307691	-0.015384615384615385	18.463769697289962
-0.06666666666666668	-0.015384615384615385	25.881136286390447
-0.056410256410256404	-0.015384615384615385	34.11165058308035
-0.046153846153846156	-0.015384615384615385	42.52981435075238
-0.03589743589743591	-0.015384615384615385	50.51012935279938
-0.025641025641025633	-0.015384615384615385	57.427097352614126
-0.015384615384615385	-0.015384615384615385	62.655220113589394
-0.005128205128205138	-0.015384615384615385	65.56899939911798
0.00512820512820511	-0.015384615384615385	65.568999399118
0.015384615384615385	-0.015384615384615385	62.655220113589394
0.02564102564102566	-0.015384615384615385	57.42709735261411
0.03589743589743591	-0.015384615384615385	50.51012935279938
0.046153846153846184	-0.015384615384615385	42.52981435075235
0.056410256410256376	-0.015384615384615385	34.11165058308036
0.06666666666666665	-0.015384615384615385	25.881136286390465
0.07692307692307693	-0.015384615384615385	18.463769697289955
0.0871794871794872	-0.015384615384615385	12.43737218679573
0.09743589743589748	-0.015384615384615385	7.8875675135189445
0.1076923076923077	-0.015384615384615385	4.609609254676837
0.11794871794871797	-0.015384615384615385	2.3949979980669722
0.1282051282051282	-0.015384615384615385	1.035234331486969
0.13846153846153847	-0.015384615384615385	0.32181884273440975
0.14871794871794874	-0.015384615384615385	0.04625211960689958
0.15897435897435896	-0.015384615384615385	0.00003474990203373536
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.00003636594527061561
-0.14871794871794874	-0.005128205128205138	0.048403073155192114
-0.13846153846153847	-0.005128205128205138	0.336785019151192
-0.1282051282051282	-0.005128205128205138	1.083377875556979
-0.11794871794871796	-0.005128205128205138	2.5063773139962535
-0.1076923076923077	-0.005128205128205138	4.82397900609273
-0.09743589743589745	-0.005128205128205138	8.254378623470116
-0.08717948717948718	-0.005128205128205138	13.015771837752121
-0.07692307692307691	-0.005128205128205138	19.322426798473224
-0.06666666666666668	-0.005128205128205138	27.08473781648659
-0.056410256410256404	-0.005128205128205138	35.69801195383245
-0.046153846153846156	-0.005128205128205138	44.507662195639625
-0.03589743589743591	-0.005128205128205138	52.859101527037026
-0.025641025641025633	-0.005128205128205138	60.09774293315352
-0.015384615384615385	-0.005128205128205138	65.56899939911798
-0.005128205128205138	-0.005128205128205138	68.61828391005929
0.00512820512820511	-0.005128205128205138	68.6182839100593
0.015384615384615385	-0.005128205128205138	65.56899939911798
0.02564102564102566	-0.005128205128205138	60.097742933153505
0.03589743589743591	-0.005128205128205138	52.859101527037026
0.046153846153846184	-0.005128205128205138	44.5076621956396
0.056410256410256376	-0.005128205128205138	35.69801195383247
0.06666666666666665	-0.005128205128205138	27.08473781648661
0.07692307692307693	-0.005128205128205138	19.322426798473217
0.0871794871794872	-0.005128205128205138	13.015771837752103
0.09743589743589748	-0.005128205128205138	8.2543786234701
0.1076923076923077	-0.005128205128205138	4.82397900609273
0.11794871794871797	-0.005128205128205138	2.506377313996251
0.1282051282051282	-0.005128205128205138	1.083377875556979
0.13846153846153847	-0.005128205128205138	0.336785019151192
0.14871794871794874	-0.005128205128205138	0.048403073155192114
0.15897435897435896	-0.005128205128205138	0.00003636594527061938
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.000036365945270615615
-0.14871794871794874	0.00512820512820511	0.04840307315519212
-0.13846153846153847	0.00512820512820511	0.3367850191511921
-0.1282051282051282	0.00512820512820511	1.0833778755569792
-0.11794871794871796	0.00512820512820511	2.5063773139962544
-0.1076923076923077	0.00512820512820511	4.823979006092731
-0.09743589743589745	0.00512820512820511	8.254378623470117
-0.08717948717948718	0.00512820512820511	13.015771837752125
-0.07692307692307691	0.00512820512820511	19.322426798473227
-0.06666666666666668	0.00512820512820511	27.084737816486594
-0.056410256410256404	0.00512820512820511	35.698011953832456
-0.046153846153846156	0.00512820512820511	44.50766219563963
-0.03589743589743591	0.00512820512820511	52.85910152703703
-0.025641025641025633	0.00512820512820511	60.09774293315353
-0.015384615384615385	0.00512820512820511	65.568999399118
-0.005128205128205138	0.00512820512820511	68.6182839100593
0.00512820512820511	0.00512820512820511	68.61828391005932
0.015384615384615385	0.00512820512820511	65.568999399118
0.02564102564102566	0.00512820512820511	60.09774293315352
0.03589743589743591	0.00512820512820511	52.85910152703703
0.046153846153846184	0.00512820512820511	44.507662195639604
0.056410256410256376	0.00512820512820511	35.69801195383248
0.06666666666666665	0.00512820512820511	27.084737816486612
0.07692307692307693	0.00512820512820511	19.32242679847322
0.0871794871794872	0.00512820512820511	13.015771837752105
0.09743589743589748	0.00512820512820511	8.254378623470101
0.1076923076923077	0.00512820512820511	4.823979006092731
0.11794871794871797	0.00512820512820511	2.5063773139962513
0.1282051282051282	0.00512820512820511	1.0833778755569792
0.13846153846153847	0.00512820512820511	0.3367850191511921
0.14871794871794874	0.00512820512820511	0.04840307315519212
0.15897435897435896	0.00512820512820511	0.00003636594527061939
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.000034749902033731755
-0.14871794871794874	0.015384615384615385	0.04625211960689958
-0.13846153846153847	0.015384615384615385	0.32181884273440975
-0.1282051282051282	0.015384615384615385	1.035234331486969
-0.11794871794871796	0.015384615384615385	2.394997998066975
-0.1076923076923077	0.015384615384615385	4.609609254676837
-0.09743589743589745	0.015384615384615385	7.887567513518959
-0.08717948717948718	0.015384615384615385	12.437372186795749
-0.07692307692307691	0.015384615384615385	18.463769697289962
-0.06666666666666668	0.015384615384615385	25.881136286390447
-0.056410256410256404	0.015384615384615385	34.11165058308035
-0.046153846153846156	0.015384615384615385	42.52981435075238
-0.03589743589743591	0.015384615384615385	50.51012935279938
-0.025641025641025633	0.015384615384615385	57.427097352614126
-0.015384615384615385	0.015384615384615385	62.655220113589394
-0.005128205128205138	0.015384615384615385	65.56899939911798
0.00512820512820511	0.015384615384615385	65.568999399118
0.015384615384615385	0.015384615384615385	62.655220113589394
0.02564102564102566	0.015384615384615385	57.42709735261411
0.03589743589743591	0.015384615384615385	50.51012935279938
0.046153846153846184	0.015384615384615385	42.52981435075235
0.056410256410256376	0.015384615384615385	34.11165058308036
0.06666666666666665	0.015384615384615385	25.881136286390465
0.07692307692307693	0.015384615384615385	18.463769697289955
0.0871794871794872	0.015384615384615385	12.43737218679573
0.09743589743589748	0.015384615384615385	7.8875675135189445
0.1076923076923077	0.015384615384615385	4.609609254676837
0.11794871794871797	0.015384615384615385	2.3949979980669722
0.1282051282051282	0.015384615384615385	1.035234331486969
0.13846153846153847	0.015384615384615385	0.32181884273440975
0.14871794871794874	0.015384615384615385	0.04625211960689958
0.15897435897435896	0.015384615384615385	0.00003474990203373536
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.00003185027525985964
-0.14871794871794874	0.02564102564102566	0.042392716370875584
-0.13846153846153847	0.02564102564102566	0.29496539918157844
-0.1282051282051282	0.02564102564102566	0.9488515502665393
-0.11794871794871796	0.02564102564102566	2.1951528211849225
-0.1076923076923077	0.02564102564102566	4.224970863495903
-0.09743589743589745	0.02564102564102566	7.2294073287586516
-0.08717948717948718	0.02564102564102566	11.399563868532342
-0.07692307692307691	0.02564102564102566	16.923102304648072
-0.06666666666666668	0.02564102564102566	23.72154355886552
-0.056410256410256404	0.02564102564102566	31.26528125416376
-0.046153846153846156	0.02564102564102566	38.98101043586524
-0.03589743589743591	0.02564102564102566	46.29542614929246
-0.025641025641025633	0.02564102564102566	52.63522343976793
-0.015384615384615385	0.02564102564102566	57.42709735261411
-0.005128205128205138	0.02564102564102566	60.097742933153505
0.00512820512820511	0.02564102564102566	60.09774293315352
0.015384615384615385	0.02564102564102566	57.42709735261411
0.02564102564102566	0.02564102564102566	52.63522343976791
0.03589743589743591	0.02564102564102566	46.29542614929246
0.046153846153846184	0.02564102564102566	38.98101043586521
0.056410256410256376	0.02564102564102566	31.26528125416378
0.06666666666666665	0.02564102564102566	23.721543558865537
0.07692307692307693	0.02564102564102566	16.923102304648065
0.0871794871794872	0.02564102564102566	11.399563868532326
0.09743589743589748	0.02564102564102566	7.229407328758638
0.1076923076923077	0.02564102564102566	4.224970863495903
0.11794871794871797	0.02564102564102566	2.1951528211849203
0.1282051282051282	0.02564102564102566	0.9488515502665393
0.13846153846153847	0.02564102564102566	0.29496539918157844
0.14871794871794874	0.02564102564102566	0.042392716370875584
0.15897435897435896	0.02564102564102566	0.000031850275259862946
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.000028013979418455576
-0.14871794871794874	0.03589743589743591	0.037286606605966485
-0.13846153846153847	0.03589743589743591	0.25943746339433316
-0.1282051282051282	0.03589743589743591	0.8345644608552636
-0.11794871794871796	0.03589743589743591	1.9307514754994966
-0.1076923076923077	0.03589743589743591	3.7160823838377812
-0.09743589743589745	0.03589743589743591	6.358641062380861
-0.08717948717948718	0.03589743589743591	10.026511387639484
-0.07692307692307691	0.03589743589743591	14.884751726347197
-0.06666666666666668	0.03589743589743591	20.8643356332169
-0.056410256410256404	0.03589743589743591	27.49944665847853
-0.046153846153846156	0.03589743589743591	34.28583317259981
-0.03589743589743591	0.03589743589743591	40.71924354604854
-0.025641025641025633	0.03589743589743591	46.295426149292474
-0.015384615384615385	0.03589743589743591	50.51012935279938
-0.005128205128205138	0.03589743589743591	52.859101527037026
0.00512820512820511	0.03589743589743591	52.85910152703703
0.015384615384615385	0.03589743589743591	50.51012935279938
0.02564102564102566	0.03589743589743591	46.29542614929246
0.03589743589743591	0.03589743589743591	40.71924354604854
0.046153846153846184	0.03589743589743591	34.28583317259979
0.056410256410256376	0.03589743589743591	27.499446658478547
0.06666666666666665	0.03589743589743591	20.864335633216914
0.07692307692307693	0.03589743589743591	14.884751726347192
0.0871794871794872	0.03589743589743591	10.02651138763947
0.09743589743589748	0.03589743589743591	6.358641062380849
0.1076923076923077	0.03589743589743591	3.7160823838377812
0.11794871794871797	0.03589743589743591	1.9307514754994946
0.1282051282051282	0.03589743589743591	0.8345644608552636
0.13846153846153847	0.03589743589743591	0.25943746339433316
0.14871794871794874	0.03589743589743591	0.037286606605966485
0.15897435897435896	0.03589743589743591	0.000028013979418458483
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.000023587928978975806
-0.14871794871794874	0.046153846153846184	0.031395533471018575
-0.13846153846153847	0.046153846153846184	0.21844781027430848
-0.1282051282051282	0.046153846153846184	0.7027079922127133
-0.11794871794871796	0.046153846153846184	1.6257036531600924
-0.1076923076923077	0.046153846153846184	3.1289623669903137
-0.09743589743589745	0.046153846153846184	5.354011707577241
-0.08717948717948718	0.046153846153846184	8.44237924879474
-0.07692307692307691	0.046153846153846184	12.533045068186944
-0.06666666666666668	0.046153846153846184	17.567888508749633
-0.056410256410256404	0.046153846153846184	23.15468948742041
-0.046153846153846156	0.046153846153846184	28.86886528257765
-0.03589743589743591	0.046153846153846184	34.28583317259979
-0.025641025641025633	0.046153846153846184	38.98101043586522
-0.015384615384615385	0.046153846153846184	42.52981435075235
-0.005128205128205138	0.046153846153846184	44.5076621956396
0.00512820512820511	0.046153846153846184	44.507662195639604
0.015384615384615385	0.046153846153846184	42.52981435075235
0.02564102564102566	0.046153846153846184	38.98101043586521
0.03589743589743591	0.046153846153846184	34.28583317259979
0.046153846153846184	0.046153846153846184	28.868865282577634
0.056410256410256376	0.046153846153846184	23.154689487420423
0.06666666666666665	0.046153846153846184	17.567888508749643
0.07692307692307693	0.046153846153846184	12.533045068186938
0.0871794871794872	0.046153846153846184	8.44237924879473
0.09743589743589748	0.046153846153846184	5.354011707577231
0.1076923076923077	0.046153846153846184	3.1289623669903137
0.11794871794871797	0.046153846153846184	1.6257036531600906
0.1282051282051282	0.046153846153846184	0.7027079922127133
0.13846153846153847	0.046153846153846184	0.21844781027430848
0.14871794871794874	0.046153846153846184	0.031395533471018575
0.15897435897435896	0.046153846153846184	0.000023587928978978256
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.000018919038410876686
-0.14871794871794874	0.056410256410256376	0.025181240124878296
-0.13846153846153847	0.056410256410256376	0.17520921472313986
-0.1282051282051282	0.056410256410256376	0.5636170732984634
-0.11794871794871796	0.056410256410256376	1.303919046316113
-0.1076923076923077	0.056410256410256376	2.509629364241359
-0.09743589743589745	0.056410256410256376	4.294262257539469
-0.08717948717948718	0.056410256410256376	6.771331956675712
-0.07692307692307691	0.056410256410256376	10.052309435966977
-0.06666666666666668	0.056410256410256376	14.090578184768848
-0.056410256410256404	0.056410256410256376	18.571552432385282
-0.046153846153846156	0.056410256410256376	23.15468948742044
-0.03589743589743591	0.056410256410256376	27.499446658478547
-0.025641025641025633	0.056410256410256376	31.26528125416379
-0.015384615384615385	0.056410256410256376	34.11165058308036
-0.005128205128205138	0.056410256410256376	35.69801195383247
0.00512820512820511	0.056410256410256376	35.69801195383248
0.015384615384615385	0.056410256410256376	34.11165058308036
0.02564102564102566	0.056410256410256376	31.26528125416378
0.03589743589743591	0.056410256410256376	27.499446658478547
0.046153846153846184	0.056410256410256376	23.154689487420423
0.056410256410256376	0.056410256410256376	18.571552432385293
0.06666666666666665	0.056410256410256376	14.090578184768859
0.07692307692307693	0.056410256410256376	10.052309435966974
0.0871794871794872	0.056410256410256376	6.771331956675702
0.09743589743589748	0.056410256410256376	4.294262257539461
0.1076923076923077	0.056410256410256376	2.509629364241359
0.11794871794871797	0.056410256410256376	1.3039190463161117
0.1282051282051282	0.056410256410256376	0.5636170732984634
0.13846153846153847	0.056410256410256376	0.17520921472313986
0.14871794871794874	0.056410256410256376	0.025181240124878296
0.15897435897435896	0.056410256410256376	0.00001891903841087865
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.00001435422218361441
-0.14871794871794874	0.06666666666666665	0.019105469726391863
-0.13846153846153847	0.06666666666666665	0.13293445164246132
-0.1282051282051282	0.06666666666666665	0.4276266330720843
-0.11794871794871796	0.06666666666666665	0.9893073471169502
-0.1076923076923077	0.06666666666666665	1.9041019268787533
-0.09743589743589745	0.06666666666666665	3.2581357054591855
-0.08717948717948718	0.06666666666666665	5.1375340159599405
-0.07692307692307691	0.06666666666666665	7.626871935486878
-0.06666666666666668	0.06666666666666665	10.690780660579557
-0.056410256410256404	0.06666666666666665	14.09057818476885
-0.046153846153846156	0.06666666666666665	17.567888508749654
-0.03589743589743591	0.06666666666666665	20.864335633216914
-0.025641025641025633	0.06666666666666665	23.72154355886554
-0.015384615384615385	0.06666666666666665	25.881136286390465
-0.005128205128205138	0.06666666666666665	27.08473781648661
0.00512820512820511	0.06666666666666665	27.084737816486612
0.015384615384615385	0.06666666666666665	25.881136286390465
0.02564102564102566	0.06666666666666665	23.721543558865537
0.03589743589743591	0.06666666666666665	20.864335633216914
0.046153846153846184	0.06666666666666665	17.567888508749643
0.056410256410256376	0.06666666666666665	14.090578184768859
0.06666666666666665	0.06666666666666665	10.690780660579565
0.07692307692307693	0.06666666666666665	7.626871935486875
0.0871794871794872	0.06666666666666665	5.137534015959933
0.09743589743589748	0.06666666666666665	3.2581357054591797
0.1076923076923077	0.06666666666666665	1.9041019268787533
0.11794871794871797	0.06666666666666665	0.9893073471169491
0.1282051282051282	0.06666666666666665	0.4276266330720843
0.13846153846153847	0.06666666666666665	0.13293445164246132
0.14871794871794874	0.06666666666666665	0.019105469726391863
0.15897435897435896	0.06666666666666665	0.000014354222183615902
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.00001024039476664531
-0.14871794871794874	0.07692307692307693	0.01362996543440568
-0.13846153846153847	0.07692307692307693	0.0948362959339081
-0.1282051282051282	0.07692307692307693	0.30507160049315
-0.11794871794871796	0.07692307692307693	0.7057782477120053
-0.1076923076923077	0.07692307692307693	1.3583986061903515
-0.09743589743589745	0.07692307692307693	2.324375044528064
-0.08717948717948718	0.07692307692307693	3.6651499313250206
-0.07692307692307691	0.07692307692307693	5.441059672546297
-0.06666666666666668	0.07692307692307693	7.62687193548687
-0.056410256410256404	0.07692307692307693	10.052309435966968
-0.046153846153846156	0.07692307692307693	12.533045068186947
-0.03589743589743591	0.07692307692307693	14.884751726347192
-0.025641025641025633	0.07692307692307693	16.92310230464807
-0.015384615384615385	0.07692307692307693	18.463769697289955
-0.005128205128205138	0.07692307692307693	19.322426798473217
0.00512820512820511	0.07692307692307693	19.32242679847322
0.015384615384615385	0.07692307692307693	18.463769697289955
0.02564102564102566	0.07692307692307693	16.923102304648065
0.03589743589743591	0.07692307692307693	14.884751726347192
0.046153846153846184	0.07692307692307693	12.533045068186938
0.056410256410256376	0.07692307692307693	10.052309435966974
0.06666666666666665	0.07692307692307693	7.626871935486875
0.07692307692307693	0.07692307692307693	5.441059672546294
0.0871794871794872	0.07692307692307693	3.6651499313250153
0.09743589743589748	0.07692307692307693	2.3243750445280598
0.1076923076923077	0.07692307692307693	1.3583986061903515
0.11794871794871797	0.07692307692307693	0.7057782477120045
0.1282051282051282	0.07692307692307693	0.30507160049315
0.13846153846153847	0.07692307692307693	0.0948362959339081
0.14871794871794874	0.07692307692307693	0.01362996543440568
0.15897435897435896	0.07692307692307693	0.000010240394766646374
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	6.898028037642656e-6
-0.14871794871794874	0.0871794871794872	0.009181275318102894
-0.13846153846153847	0.0871794871794872	0.0638826376566126
-0.1282051282051282	0.0871794871794872	0.20549915326942553
-0.11794871794871796	0.0871794871794872	0.475418990382399
-0.1076923076923077	0.0871794871794872	0.9150303172213927
-0.09743589743589745	0.0871794871794872	1.5657213020122651
-0.08717948717948718	0.0871794871794872	2.468880112980876
-0.07692307692307691	0.0871794871794872	3.6651499313250167
-0.06666666666666668	0.0871794871794872	5.13753401595993
-0.056410256410256404	0.0871794871794872	6.771331956675699
-0.046153846153846156	0.0871794871794872	8.442379248794735
-0.03589743589743591	0.0871794871794872	10.02651138763947
-0.025641025641025633	0.0871794871794872	11.399563868532328
-0.015384615384615385	0.0871794871794872	12.43737218679573
-0.005128205128205138	0.0871794871794872	13.015771837752103
0.00512820512820511	0.0871794871794872	13.015771837752105
0.015384615384615385	0.0871794871794872	12.43737218679573
0.02564102564102566	0.0871794871794872	11.399563868532326
0.03589743589743591	0.0871794871794872	10.02651138763947
0.046153846153846184	0.0871794871794872	8.44237924879473
0.056410256410256376	0.0871794871794872	6.771331956675702
0.06666666666666665	0.0871794871794872	5.137534015959933
0.07692307692307693	0.0871794871794872	3.6651499313250153
0.0871794871794872	0.0871794871794872	2.4688801129808726
0.09743589743589748	0.0871794871794872	1.5657213020122625
0.1076923076923077	0.0871794871794872	0.9150303172213927
0.11794871794871797	0.0871794871794872	0.4754189903823985
0.1282051282051282	0.0871794871794872	0.20549915326942553
0.13846153846153847	0.0871794871794872	0.0638826376566126
0.14871794871794874	0.0871794871794872	0.009181275318102894
0.15897435897435896	0.0871794871794872	6.898028037643372e-6
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	4.374610732869809e-6
-0.14871794871794874	0.09743589743589748	0.005822606885450045
-0.13846153846153847	0.09743589743589748	0.04051326999710981
-0.1282051282051282	0.09743589743589748	0.13032402834293283
-0.11794871794871796	0.09743589743589748	0.3015025463201388
-0.1076923076923077	0.09743589743589748	0.580296488325949
-0.09743589743589745	0.09743589743589748	0.9929535187575839
-0.08717948717948718	0.09743589743589748	1.5657213020122647
-0.07692307692307691	0.09743589743589748	2.3243750445280607
-0.06666666666666668	0.09743589743589748	3.2581357054591775
-0.056410256410256404	0.09743589743589748	4.294262257539458
-0.046153846153846156	0.09743589743589748	5.354011707577235
-0.03589743589743591	0.09743589743589748	6.358641062380849
-0.025641025641025633	0.09743589743589748	7.22940732875864
-0.015384615384615385	0.09743589743589748	7.8875675135189445
-0.005128205128205138	0.09743589743589748	8.2543786234701
0.00512820512820511	0.09743589743589748	8.254378623470101
0.015384615384615385	0.09743589743589748	7.8875675135189445
0.02564102564102566	0.09743589743589748	7.229407328758638
0.03589743589743591	0.09743589743589748	6.358641062380849
0.046153846153846184	0.09743589743589748	5.354011707577231
0.056410256410256376	0.09743589743589748	4.294262257539461
0.06666666666666665	0.09743589743589748	3.2581357054591797
0.07692307692307693	0.09743589743589748	2.3243750445280598
0.0871794871794872	0.09743589743589748	1.5657213020122625
0.09743589743589748	0.09743589743589748	0.9929535187575821
0.1076923076923077	0.09743589743589748	0.580296488325949
0.11794871794871797	0.09743589743589748	0.30150254632013845
0.1282051282051282	0.09743589743589748	0.13032402834293283
0.13846153846153847	0.09743589743589748	0.04051326999710981
0.14871794871794874	0.09743589743589748	0.005822606885450045
0.15897435897435896	0.09743589743589748	4.374610732870263e-6
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	2.556586182658081e-6
-0.14871794871794874	0.1076923076923077	0.0034028162091180986
-0.13846153846153847	0.1076923076923077	0.023676544637597958
-0.1282051282051282	0.1076923076923077	0.07616325896757177
-0.11794871794871796	0.1076923076923077	0.17620247629498853
-0.1076923076923077	0.1076923076923077	0.33913371371579815
-0.09743589743589745	0.1076923076923077	0.58029648832595
-0.08717948717948718	0.1076923076923077	0.915030317221394
-0.07692307692307691	0.1076923076923077	1.358398606190352
-0.06666666666666668	0.1076923076923077	1.9041019268787522
-0.056410256410256404	0.1076923076923077	2.509629364241358
-0.046153846153846156	0.1076923076923077	3.128962366990316
-0.03589743589743591	0.1076923076923077	3.7160823838377812
-0.025641025641025633	0.1076923076923077	4.224970863495905
-0.015384615384615385	0.1076923076923077	4.609609254676837
-0.005128205128205138	0.1076923076923077	4.82397900609273
0.00512820512820511	0.1076923076923077	4.823979006092731
0.015384615384615385	0.1076923076923077	4.609609254676837
0.02564102564102566	0.1076923076923077	4.224970863495903
0.03589743589743591	0.1076923076923077	3.7160823838377812
0.046153846153846184	0.1076923076923077	3.1289623669903137
0.056410256410256376	0.1076923076923077	2.509629364241359
0.06666666666666665	0.1076923076923077	1.9041019268787533
0.07692307692307693	0.1076923076923077	1.3583986061903515
0.0871794871794872	0.1076923076923077	0.9150303172213927
0.09743589743589748	0.1076923076923077	0.580296488325949
0.1076923076923077	0.1076923076923077	0.33913371371579815
0.11794871794871797	0.1076923076923077	0.17620247629498834
0.1282051282051282	0.1076923076923077	0.07616325896757177
0.13846153846153847	0.1076923076923077	0.023676544637597958
0.14871794871794874	0.1076923076923077	0.0034028162091180986
0.15897435897435896	0.1076923076923077	2.5565861826583465e-6
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	1.328316230522027e-6
-0.14871794871794874	0.11794871794871797	0.001767988902824918
-0.13846153846153847	0.11794871794871797	0.012301536610865254
-0.1282051282051282	0.11794871794871797	0.03957186882348424
-0.11794871794871796	0.11794871794871797	0.0915488829238143
-0.1076923076923077	0.11794871794871797	0.17620247629498834
-0.09743589743589745	0.11794871794871797	0.301502546320139
-0.08717948717948718	0.11794871794871797	0.47541899038239915
-0.07692307692307691	0.11794871794871797	0.7057782477120048
-0.06666666666666668	0.11794871794871797	0.9893073471169485
-0.056410256410256404	0.11794871794871797	1.3039190463161108
-0.046153846153846156	0.11794871794871797	1.6257036531600917
-0.03589743589743591	0.11794871794871797	1.9307514754994946
-0.025641025641025633	0.11794871794871797	2.1951528211849207
-0.015384615384615385	0.11794871794871797	2.3949979980669722
-0.005128205128205138	0.11794871794871797	2.506377313996251
0.00512820512820511	0.11794871794871797	2.5063773139962513
0.015384615384615385	0.11794871794871797	2.3949979980669722
0.02564102564102566	0.11794871794871797	2.1951528211849203
0.03589743589743591	0.11794871794871797	1.9307514754994946
0.046153846153846184	0.11794871794871797	1.6257036531600906
0.056410256410256376	0.11794871794871797	1.3039190463161117
0.06666666666666665	0.11794871794871797	0.9893073471169491
0.07692307692307693	0.11794871794871797	0.7057782477120045
0.0871794871794872	0.11794871794871797	0.4754189903823985
0.09743589743589748	0.11794871794871797	0.30150254632013845
0.1076923076923077	0.11794871794871797	0.17620247629498834
0.11794871794871797	0.11794871794871797	0.0915488829238142
0.1282051282051282	0.11794871794871797	0.03957186882348424
0.13846153846153847	0.11794871794871797	0.012301536610865254
0.14871794871794874	0.11794871794871797	0.001767988902824918
0.15897435897435896	0.11794871794871797	1.328316230522165e-6
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	0.1282051282051282	0.0007642105802884069
-0.13846153846153847	0.1282051282051282	0.005317320949700207
-0.1282051282051282	0.1282051282051282	0.017104881590813
-0.11794871794871796	0.1282051282051282	0.039571868823484284
-0.1076923076923077	0.1282051282051282	0.07616325896757177
-0.09743589743589745	0.1282051282051282	0.13032402834293305
-0.08717948717948718	0.1282051282051282	0.20549915326942583
-0.07692307692307691	0.1282051282051282	0.30507160049315013
-0.06666666666666668	0.1282051282051282	0.42762663307208404
-0.056410256410256404	0.1282051282051282	0.5636170732984631
-0.046153846153846156	0.1282051282051282	0.7027079922127137
-0.03589743589743591	0.1282051282051282	0.8345644608552636
-0.025641025641025633	0.1282051282051282	0.9488515502665396
-0.015384615384615385	0.1282051282051282	1.035234331486969
-0.005128205128205138	0.1282051282051282	1.083377875556979
0.00512820512820511	0.1282051282051282	1.0833778755569792
0.015384615384615385	0.1282051282051282	1.035234331486969
0.02564102564102566	0.1282051282051282	0.9488515502665393
0.03589743589743591	0.1282051282051282	0.8345644608552636
0.046153846153846184	0.1282051282051282	0.7027079922127133
0.056410256410256376	0.1282051282051282	0.5636170732984634
0.06666666666666665	0.1282051282051282	0.4276266330720843
0.07692307692307693	0.1282051282051282	0.30507160049315
0.0871794871794872	0.1282051282051282	0.20549915326942553
0.09743589743589748	0.1282051282051282	0.13032402834293283
0.1076923076923077	0.1282051282051282	0.07616325896757177
0.11794871794871797	0.1282051282051282	0.03957186882348424
0.1282051282051282	0.1282051282051282	0.017104881590813
0.13846153846153847	0.1282051282051282	0.005317320949700207
0.14871794871794874	0.1282051282051282	0.0007642105802884069
0.15897435897435896	0.1282051282051282	5.741627199762908e-7
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	0.13846153846153847	0.00023756685522644162
-0.13846153846153847	0.13846153846153847	0.0016529726868911253
-0.1282051282051282	0.13846153846153847	0.005317320949700207
-0.11794871794871796	0.13846153846153847	0.012301536610865268
-0.1076923076923077	0.13846153846153847	0.023676544637597958
-0.09743589743589745	0.13846153846153847	0.04051326999710988
-0.08717948717948718	0.13846153846153847	0.06388263765661269
-0.07692307692307691	0.13846153846153847	0.09483629593390815
-0.06666666666666668	0.13846153846153847	0.1329344516424612
-0.056410256410256404	0.13846153846153847	0.17520921472313974
-0.046153846153846156	0.13846153846153847	0.21844781027430862
-0.03589743589743591	0.13846153846153847	0.25943746339433316
-0.025641025641025633	0.13846153846153847	0.2949653991815785
-0.015384615384615385	0.13846153846153847	0.32181884273440975
-0.005128205128205138	0.13846153846153847	0.336785019151192
0.00512820512820511	0.13846153846153847	0.3367850191511921
0.015384615384615385	0.13846153846153847	0.32181884273440975
0.02564102564102566	0.13846153846153847	0.29496539918157844
0.03589743589743591	0.13846153846153847	0.25943746339433316
0.046153846153846184	0.13846153846153847	0.21844781027430848
0.056410256410256376	0.13846153846153847	0.17520921472313986
0.06666666666666665	0.13846153846153847	0.13293445164246132
0.07692307692307693	0.13846153846153847	0.0948362959339081
0.0871794871794872	0.13846153846153847	0.0638826376566126
0.09743589743589748	0.13846153846153847	0.04051326999710981
0.1076923076923077	0.13846153846153847	0.023676544637597958
0.11794871794871797	0.13846153846153847	0.012301536610865254
0.1282051282051282	0.13846153846153847	0.005317320949700207
0.13846153846153847	0.13846153846153847	0.0016529726868911253
0.14871794871794874	0.13846153846153847	0.00023756685522644162
0.15897435897435896	0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	0.14871794871794874	0.00003414334135691524
-0.13846153846153847	0.14871794871794874	0.00023756685522644162
-0.1282051282051282	0.14871794871794874	0.0007642105802884069
-0.11794871794871796	0.14871794871794874	0.00176798890282492
-0.1076923076923077	0.14871794871794874	0.0034028162091180986
-0.09743589743589745	0.14871794871794874	0.005822606885450055
-0.08717948717948718	0.14871794871794874	0.009181275318102908
-0.07692307692307691	0.14871794871794874	0.013629965434405686
-0.06666666666666668	0.14871794871794874	0.01910546972639185
-0.056410256410256404	0.14871794871794874	0.02518124012487828
-0.046153846153846156	0.14871794871794874	0.031395533471018595
-0.03589743589743591	0.14871794871794874	0.037286606605966485
-0.025641025641025633	0.14871794871794874	0.04239271637087559
-0.015384615384615385	0.14871794871794874	0.04625211960689958
-0.005128205128205138	0.14871794871794874	0.048403073155192114
0.00512820512820511	0.14871794871794874	0.04840307315519212
0.015384615384615385	0.14871794871794874	0.04625211960689958
0.02564102564102566	0.14871794871794874	0.042392716370875584
0.03589743589743591	0.14871794871794874	0.037286606605966485
0.046153846153846184	0.14871794871794874	0.031395533471018575
0.056410256410256376	0.14871794871794874	0.025181240124878296
0.06666666666666665	0.14871794871794874	0.019105469726391863
0.07692307692307693	0.14871794871794874	0.01362996543440568
0.0871794871794872	0.14871794871794874	0.009181275318102894
0.09743589743589748	0.14871794871794874	0.005822606885450045
0.1076923076923077	0.14871794871794874	0.0034028162091180986
0.11794871794871797	0.14871794871794874	0.001767988902824918
0.1282051282051282	0.14871794871794874	0.0007642105802884069
0.13846153846153847	0.14871794871794874	0.00023756685522644162
0.14871794871794874	0.14871794871794874	0.00003414334135691524
0.15897435897435896	0.14871794871794874	2.5652397713686596e-8
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	1.9273026080905444e-11
-0.14871794871794874	0.15897435897435896	2.5652397713686596e-8
-0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
-0.1282051282051282	0.15897435897435896	5.741627199762908e-7
-0.11794871794871796	0.15897435897435896	1.3283162305221664e-6
-0.1076923076923077	0.15897435897435896	2.5565861826583465e-6
-0.09743589743589745	0.15897435897435896	4.3746107328702704e-6
-0.08717948717948718	0.15897435897435896	6.8980280376433815e-6
-0.07692307692307691	0.15897435897435896	0.000010240394766646378
-0.06666666666666668	0.15897435897435896	0.000014354222183615891
-0.056410256410256404	0.15897435897435896	0.00001891903841087864
-0.046153846153846156	0.15897435897435896	0.00002358792897897827
-0.03589743589743591	0.15897435897435896	0.000028013979418458483
-0.025641025641025633	0.15897435897435896	0.00003185027525986295
-0.015384615384615385	0.15897435897435896	0.00003474990203373536
-0.005128205128205138	0.15897435897435896	0.00003636594527061938
0.00512820512820511	0.15897435897435896	0.00003636594527061939
0.015384615384615385	0.15897435897435896	0.00003474990203373536
0.02564102564102566	0.15897435897435896	0.000031850275259862946
0.03589743589743591	0.15897435897435896	0.000028013979418458483
0.046153846153846184	0.15897435897435896	0.000023587928978978256
0.056410256410256376	0.15897435897435896	0.00001891903841087865
0.06666666666666665	0.15897435897435896	0.000014354222183615902
0.07692307692307693	0.15897435897435896	0.000010240394766646374
0.0871794871794872	0.15897435897435896	6.898028037643372e-6
0.09743589743589748	0.15897435897435896	4.374610732870263e-6
0.1076923076923077	0.15897435897435896	2.5565861826583465e-6
0.11794871794871797	0.15897435897435896	1.328316230522165e-6
0.1282051282051282	0.15897435897435896	5.741627199762908e-7
0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
0.14871794871794874	0.15897435897435896	2.5652397713686596e-8
0.15897435897435896	0.15897435897435896	1.9273026080907444e-11
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d_fast/omega_hat.txt <==
0.0	0.0	0.00016556845770941838
0.02564102564102564	0.0	0.007495975923820535
0.05128205128205128	0.0	0.0381046068477875
0.07692307692307693	0.0	0.10851863145237417
0.10256410256410256	0.0	0.21327482374356307
0.1282051282051282	0.0	0.3064756389225789
0.15384615384615385	0.0	0.3379368278028051
0.1794871794871795	0.0	0.2827180347838014
0.20512820512820512	0.0	0.18077532561557638
0.23076923076923078	0.0	0.08234916890643582
0.2564102564102564	0.0	0.02548136216813952
0.28205128205128205	0.0	0.0036146252333817243
0.3076923076923077	0.0	2.034751187143443e-6
0.3333333333333333	0.0	0.0
0.358974358974359	0.0	0.0
0.38461538461538464	0.0	0.0
0.41025641025641024	0.0	0.0
0.4358974358974359	0.0	0.0
0.46153846153846156	0.0	0.0
0.48717948717948717	0.0	0.0
0.5128205128205128	0.0	0.0
0.5384615384615384	0.0	0.0
0.5641025641025641	0.0	0.0
0.5897435897435898	0.0	0.0
0.6153846153846154	0.0	0.0
0.6410256410256411	0.0	0.0
0.6666666666666666	0.0	0.0
0.6923076923076923	0.0	0.0
0.717948717948718	0.0	0.0
0.7435897435897436	0.0	0.0
0.7692307692307693	0.0	0.0
0.7948717948717948	0.0	0.0
0.8205128205128205	0.0	0.0
0.8461538461538461	0.0	0.0
0.8717948717948718	0.0	0.0
0.8974358974358975	0.0	0.0
0.9230769230769231	0.0	0.0
0.9487179487179487	0.0	0.0
0.9743589743589743	0.0	0.0
1.0	0.0	0.0
0.0	0.02564102564102564	0.007495975923820535
0.02564102564102564	0.02564102564102564	0.3393741527091653
0.05128205128205128	0.02564102564102564	1.7251547756696537
0.07692307692307693	0.02564102564102564	4.913091901119264
0.10256410256410256	0.02564102564102564	9.655842459707076
0.1282051282051282	0.02564102564102564	13.87543281120075
0.15384615384615385	0.02564102564102564	15.299812295334403
0.1794871794871795	0.02564102564102564	12.799826798463187
0.20512820512820512	0.02564102564102564	8.184454377254818
0.23076923076923078	0.02564102564102564	3.7282909801131714
0.2564102564102564	0.02564102564102564	1.153647741611232
0.28205128205128205	0.02564102564102564	0.16364918836543757
0.3076923076923077	0.02564102564102564	0.00009212168864048594
0.3333333333333333	0.02564102564102564	0.0
0.358974358974359	0.02564102564102564	0.0
0.38461538461538464	0.02564102564102564	0.0
0.41025641025641024	0.02564102564102564	0.0
0.4358974358974359	0.02564102564102564	0.0
0.46153846153846156	0.02564102564102564	0.0
0.48717948717948717	0.02564102564102564	0.0
0.5128205128205128	0.02564102564102564	0.0
0.5384615384615384	0.02564102564102564	0.0
0.5641025641025641	0.02564102564102564	0.0
0.5897435897435898	0.02564102564102564	0.0
0.6153846153846154	0.02564102564102564	0.0
0.6410256410256411	0.02564102564102564	0.0
0.6666666666666666	0.02564102564102564	0.0
0.6923076923076923	0.02564102564102564	0.0
0.717948717948718	0.02564102564102564	0.0
0.7435897435897436	0.02564102564102564	0.0
0.7692307692307693	0.02564102564102564	0.0
0.7948717948717948	0.02564102564102564	0.0
0.8205128205128205	0.02564102564102564	0.0
0.8461538461538461	0.02564102564102564	0.0
0.8717948717948718	0.02564102564102564	0.0
0.8974358974358975	0.02564102564102564	0.0
0.9230769230769231	0.02564102564102564	0.0
0.9487179487179487	0.02564102564102564	0.0
0.9743589743589743	0.02564102564102564	0.0
1.0	0.02564102564102564	0.0
0.0	0.05128205128205128	0.0381046068477875
0.02564102564102564	0.05128205128205128	1.7251547756696537
0.05128205128205128	0.05128205128205128	8.769551176062317
0.07692307692307693	0.05128205128205128	24.97492483991075
0.10256410256410256	0.05128205128205128	49.0839464334598
0.1282051282051282	0.05128205128205128	70.53356594083343
0.15384615384615385	0.05128205128205128	77.77417354103822
0.1794871794871795	0.05128205128205128	65.06589306474555
0.20512820512820512	0.05128205128205128	41.6043780660914
0.23076923076923078	0.05128205128205128	18.952176935349232
0.2564102564102564	0.05128205128205128	5.864385649270982
0.28205128205128205	0.05128205128205128	0.8318847401588603
0.3076923076923077	0.05128205128205128	0.00046828601952217917
0.3333333333333333	0.05128205128205128	0.0
0.358974358974359	0.05128205128205128	0.0
0.38461538461538464	0.05128205128205128	0.0
0.41025641025641024	0.05128205128205128	0.0
0.4358974358974359	0.05128205128205128	0.0
0.46153846153846156	0.05128205128205128	0.0
0.48717948717948717	0.05128205128205128	0.0
0.5128205128205128	0.05128205128205128	0.0
0.5384615384615384	0.05128205128205128	0.0
0.5641025641025641	0.05128205128205128	0.0
0.5897435897435898	0.05128205128205128	0.0
0.6153846153846154	0.05128205128205128	0.0
0.6410256410256411	0.05128205128205128	0.0
0.6666666666666666	0.05128205128205128	0.0
0.6923076923076923	0.05128205128205128	0.0
0.717948717948718	0.05128205128205128	0.0
0.7435897435897436	0.05128205128205128	0.0
0.7692307692307693	0.05128205128205128	0.0
0.7948717948717948	0.05128205128205128	0.0
0.8205128205128205	0.05128205128205128	0.0
0.8461538461538461	0.05128205128205128	0.0
0.8717948717948718	0.05128205128205128	0.0
0.8974358974358975	0.05128205128205128	0.0
0.9230769230769231	0.05128205128205128	0.0
0.9487179487179487	0.05128205128205128	0.0
0.9743589743589743	0.05128205128205128	0.0
1.0	0.05128205128205128	0.0
0.0	0.07692307692307693	0.10851863145237417
0.02564102564102564	0.07692307692307693	4.913091901119264
0.05128205128205128	0.07692307692307693	24.97492483991075
0.07692307692307693	0.07692307692307693	71.12643033109754
0.10256410256410256	0.07692307692307693	139.7868429536094
0.1282051282051282	0.07692307692307693	200.8735079705846
0.15384615384615385	0.07692307692307693	221.49413347123868
0.1794871794871795	0.07692307692307693	185.30204754028827
0.20512820512820512	0.07692307692307693	118.48567781303751
0.23076923076923078	0.07692307692307693	53.9741641288386
0.2564102564102564	0.07692307692307693	16.70126416761026
0.28205128205128205	0.07692307692307693	2.369135939094334
0.3076923076923077	0.07692307692307693	0.0013336381653227146
0.3333333333333333	0.07692307692307693	0.0
0.358974358974359	0.07692307692307693	0.0
0.38461538461538464	0.07692307692307693	0.0
0.41025641025641024	0.07692307692307693	0.0
0.4358974358974359	0.07692307692307693	0.0
0.46153846153846156	0.07692307692307693	0.0
0.48717948717948717	0.07692307692307693	0.0
0.5128205128205128	0.07692307692307693	0.0
0.5384615384615384	0.07692307692307693	0.0
0.5641025641025641	0.07692307692307693	0.0
0.5897435897435898	0.07692307692307693	0.0
0.6153846153846154	0.07692307692307693	0.0
0.6410256410256411	0.07692307692307693	0.0
0.6666666666666666	0.07692307692307693	0.0
0.6923076923076923	0.07692307692307693	0.0
0.717948717948718	0.07692307692307693	0.0
0.7435897435897436	0.07692307692307693	0.0
0.7692307692307693	0.07692307692307693	0.0
0.7948717948717948	0.07692307692307693	0.0
0.8205128205128205	0.07692307692307693	0.0
0.8461538461538461	0.07692307692307693	0.0
0.8717948717948718	0.07692307692307693	0.0
0.8974358974358975	0.07692307692307693	0.0
0.9230769230769231	0.07692307692307693	0.0
0.9487179487179487	0.07692307692307693	0.0
0.9743589743589743	0.07692307692307693	0.0
1.0	0.07692307692307693	0.0
0.0	0.10256410256410256	0.21327482374356307
0.02564102564102564	0.10256410256410256	9.655842459707076
0.05128205128205128	0.10256410256410256	49.0839464334598
0.07692307692307693	0.10256410256410256	139.7868429536094
0.10256410256410256	0.10256410256410256	274.7271495557358
0.1282051282051282	0.10256410256410256	394.78254963047044
0.15384615384615385	0.10256410256410256	435.30886488412455
0.1794871794871795	0.10256410256410256	364.1795053950775
0.20512820512820512	0.10256410256410256	232.86334994744647
0.23076923076923078	0.10256410256410256	106.0769951410252
0.2564102564102564	0.10256410256410256	32.82348039198236
0.28205128205128205	0.10256410256410256	4.656131791125996
0.3076923076923077	0.10256410256410256	0.002621037888518893
0.3333333333333333	0.10256410256410256	0.0
0.358974358974359	0.10256410256410256	0.0
0.38461538461538464	0.10256410256410256	0.0
0.41025641025641024	0.10256410256410256	0.0
0.4358974358974359	0.10256410256410256	0.0
0.46153846153846156	0.10256410256410256	0.0
0.48717948717948717	0.10256410256410256	0.0
0.5128205128205128	0.10256410256410256	0.0
0.5384615384615384	0.10256410256410256	0.0
0.5641025641025641	0.10256410256410256	0.0
0.5897435897435898	0.10256410256410256	0.0
0.6153846153846154	0.10256410256410256	0.0
0.6410256410256411	0.10256410256410256	0.0
0.6666666666666666	0.10256410256410256	0.0
0.6923076923076923	0.10256410256410256	0.0
0.717948717948718	0.10256410256410256	0.0
0.7435897435897436	0.10256410256410256	0.0
0.7692307692307693	0.10256410256410256	0.0
0.7948717948717948	0.10256410256410256	0.0
0.8205128205128205	0.10256410256410256	0.0
0.8461538461538461	0.10256410256410256	0.0
0.8717948717948718	0.10256410256410256	0.0
0.8974358974358975	0.10256410256410256	0.0
0.9230769230769231	0.10256410256410256	0.0
0.9487179487179487	0.10256410256410256	0.0
0.9743589743589743	0.10256410256410256	0.0
1.0	0.10256410256410256	0.0
0.0	0.1282051282051282	0.3064756389225789
0.02564102564102564	0.1282051282051282	13.87543281120075
0.05128205128205128	0.1282051282051282	70.53356594083343
0.07692307692307693	0.1282051282051282	200.8735079705846
0.10256410256410256	0.1282051282051282	394.78254963047044
0.1282051282051282	0.1282051282051282	567.3020003474969
0.15384615384615385	0.1282051282051282	625.538261630148
0.1794871794871795	0.1282051282051282	523.3254663600853
0.20512820512820512	0.1282051282051282	334.6243251036783
0.23076923076923078	0.1282051282051282	152.43250136229074
0.2564102564102564	0.1282051282051282	47.167297800189345
0.28205128205128205	0.1282051282051282	6.690855209937268
0.3076923076923077	0.1282051282051282	0.003766427970372941
0.3333333333333333	0.1282051282051282	0.0
0.358974358974359	0.1282051282051282	0.0
0.38461538461538464	0.1282051282051282	0.0
0.41025641025641024	0.1282051282051282	0.0
0.4358974358974359	0.1282051282051282	0.0
0.46153846153846156	0.1282051282051282	0.0
0.48717948717948717	0.1282051282051282	0.0
0.5128205128205128	0.1282051282051282	0.0
0.5384615384615384	0.1282051282051282	0.0
0.5641025641025641	0.1282051282051282	0.0
0.5897435897435898	0.1282051282051282	0.0
0.6153846153846154	0.1282051282051282	0.0
0.6410256410256411	0.1282051282051282	0.0
0.6666666666666666	0.1282051282051282	0.0
0.6923076923076923	0.1282051282051282	0.0
0.717948717948718	0.1282051282051282	0.0
0.7435897435897436	0.1282051282051282	0.0
0.7692307692307693	0.1282051282051282	0.0
0.7948717948717948	0.1282051282051282	0.0
0.8205128205128205	0.1282051282051282	0.0
0.8461538461538461	0.1282051282051282	0.0
0.8717948717948718	0.1282051282051282	0.0
0.8974358974358975	0.1282051282051282	0.0
0.9230769230769231	0.1282051282051282	0.0
0.9487179487179487	0.1282051282051282	0.0
0.9743589743589743	0.1282051282051282	0.0
1.0	0.1282051282051282	0.0
0.0	0.15384615384615385	0.3379368278028051
0.02564102564102564	0.15384615384615385	15.299812295334403
0.05128205128205128	0.15384615384615385	77.77417354103822
0.07692307692307693	0.15384615384615385	221.49413347123868
0.10256410256410256	0.15384615384615385	435.30886488412455
0.1282051282051282	0.15384615384615385	625.538261630148
0.15384615384615385	0.15384615384615385	689.7527534251254
0.1794871794871795	0.15384615384615385	577.0473262797453
0.20512820512820512	0.15384615384615385	368.9751111335739
0.23076923076923078	0.15384615384615385	168.0804260511951
0.2564102564102564	0.15384615384615385	52.0092463161577
0.28205128205128205	0.15384615384615385	7.377703470601987
0.3076923076923077	0.15384615384615385	0.004153069800034333
0.3333333333333333	0.15384615384615385	0.0
0.358974358974359	0.15384615384615385	0.0
0.38461538461538464	0.15384615384615385	0.0
0.41025641025641024	0.15384615384615385	0.0
0.4358974358974359	0.15384615384615385	0.0
0.46153846153846156	0.15384615384615385	0.0
0.48717948717948717	0.15384615384615385	0.0
0.5128205128205128	0.15384615384615385	0.0
0.5384615384615384	0.15384615384615385	0.0
0.5641025641025641	0.15384615384615385	0.0
0.5897435897435898	0.15384615384615385	0.0
0.6153846153846154	0.15384615384615385	0.0
0.6410256410256411	0.15384615384615385	0.0
0.6666666666666666	0.15384615384615385	0.0
0.6923076923076923	0.15384615384615385	0.0
0.717948717948718	0.15384615384615385	0.0
0.7435897435897436	0.15384615384615385	0.0
0.7692307692307693	0.15384615384615385	0.0
0.7948717948717948	0.15384615384615385	0.0
0.8205128205128205	0.15384615384615385	0.0
0.8461538461538461	0.15384615384615385	0.0
0.8717948717948718	0.15384615384615385	0.0
0.8974358974358975	0.15384615384615385	0.0
0.9230769230769231	0.15384615384615385	0.0
0.9487179487179487	0.15384615384615385	0.0
0.9743589743589743	0.15384615384615385	0.0
1.0	0.15384615384615385	0.0
0.0	0.1794871794871795	0.2827180347838014
0.02564102564102564	0.1794871794871795	12.799826798463187
0.05128205128205128	0.1794871794871795	65.06589306474555
0.07692307692307693	0.1794871794871795	185.30204754028827
0.10256410256410256	0.1794871794871795	364.1795053950775
0.1282051282051282	0.1794871794871795	523.3254663600853
0.15384615384615385	0.1794871794871795	577.0473262797453
0.1794871794871795	0.1794871794871795	482.75793770027946
0.20512820512820512	0.1794871794871795	308.68467039256745
0.23076923076923078	0.1794871794871795	140.61612653400036
0.2564102564102564	0.1794871794871795	43.51094849499773
0.28205128205128205	0.1794871794871795	6.172188571419475
0.3076923076923077	0.1794871794871795	0.003474459234939636
0.3333333333333333	0.1794871794871795	0.0
0.358974358974359	0.1794871794871795	0.0
0.38461538461538464	0.1794871794871795	0.0
0.41025641025641024	0.1794871794871795	0.0
0.4358974358974359	0.1794871794871795	0.0
0.46153846153846156	0.1794871794871795	0.0
0.48717948717948717	0.1794871794871795	0.0
0.5128205128205128	0.1794871794871795	0.0
0.5384615384615384	0.1794871794871795	0.0
0.5641025641025641	0.1794871794871795	0.0
0.5897435897435898	0.1794871794871795	0.0
0.6153846153846154	0.1794871794871795	0.0
0.6410256410256411	0.1794871794871795	0.0
0.6666666666666666	0.1794871794871795	0.0
0.6923076923076923	0.1794871794871795	0.0
0.717948717948718	0.1794871794871795	0.0
0.7435897435897436	0.1794871794871795	0.0
0.7692307692307693	0.1794871794871795	0.0
0.7948717948717948	0.1794871794871795	0.0
0.8205128205128205	0.1794871794871795	0.0
0.8461538461538461	0.1794871794871795	0.0
0.8717948717948718	0.1794871794871795	0.0
0.8974358974358975	0.1794871794871795	0.0
0.9230769230769231	0.1794871794871795	0.0
0.9487179487179487	0.1794871794871795	0.0
0.9743589743589743	0.1794871794871795	0.0
1.0	0.1794871794871795	0.0
0.0	0.20512820512820512	0.18077532561557638
0.02564102564102564	0.20512820512820512	8.184454377254818
0.05128205128205128	0.20512820512820512	41.6043780660914
0.07692307692307693	0.20512820512820512	118.48567781303751
0.10256410256410256	0.20512820512820512	232.86334994744647
0.1282051282051282	0.20512820512820512	334.6243251036783
0.15384615384615385	0.20512820512820512	368.9751111335739
0.1794871794871795	0.20512820512820512	308.68467039256745
0.20512820512820512	0.20512820512820512	197.37888969632337
0.23076923076923078	0.20512820512820512	89.91264416655979
0.2564102564102564	0.20512820512820512	27.821733721518
0.28205128205128205	0.20512820512820512	3.9466155726936476
0.3076923076923077	0.20512820512820512	0.0022216357722441497
0.3333333333333333	0.20512820512820512	0.0
0.358974358974359	0.20512820512820512	0.0
0.38461538461538464	0.20512820512820512	0.0
0.41025641025641024	0.20512820512820512	0.0
0.4358974358974359	0.20512820512820512	0.0
0.46153846153846156	0.20512820512820512	0.0
0.48717948717948717	0.20512820512820512	0.0
0.5128205128205128	0.20512820512820512	0.0
0.5384615384615384	0.20512820512820512	0.0
0.5641025641025641	0.20512820512820512	0.0
0.5897435897435898	0.20512820512820512	0.0
0.6153846153846154	0.20512820512820512	0.0
0.6410256410256411	0.20512820512820512	0.0
0.6666666666666666	0.20512820512820512	0.0
0.6923076923076923	0.20512820512820512	0.0
0.717948717948718	0.20512820512820512	0.0
0.7435897435897436	0.20512820512820512	0.0
0.7692307692307693	0.20512820512820512	0.0
0.7948717948717948	0.20512820512820512	0.0
0.8205128205128205	0.20512820512820512	0.0
0.8461538461538461	0.20512820512820512	0.0
0.8717948717948718	0.20512820512820512	0.0
0.8974358974358975	0.20512820512820512	0.0
0.9230769230769231	0.20512820512820512	0.0
0.9487179487179487	0.20512820512820512	0.0
0.9743589743589743	0.20512820512820512	0.0
1.0	0.20512820512820512	0.0
0.0	0.23076923076923078	0.08234916890643582
0.02564102564102564	0.23076923076923078	3.7282909801131714
0.05128205128205128	0.23076923076923078	18.952176935349232
0.07692307692307693	0.23076923076923078	53.9741641288386
0.10256410256410256	0.23076923076923078	106.0769951410252
0.1282051282051282	0.23076923076923078	152.43250136229074
0.15384615384615385	0.23076923076923078	168.0804260511951
0.1794871794871795	0.23076923076923078	140.61612653400036
0.20512820512820512	0.23076923076923078	89.91264416655979
0.23076923076923078	0.23076923076923078	40.95819767483971
0.2564102564102564	0.23076923076923078	12.673724368641139
0.28205128205128205	0.23076923076923078	1.7978145595801136
0.3076923076923077	0.23076923076923078	0.0010120289305751897
0.3333333333333333	0.23076923076923078	0.0
0.358974358974359	0.23076923076923078	0.0
0.38461538461538464	0.23076923076923078	0.0
0.41025641025641024	0.23076923076923078	0.0
0.4358974358974359	0.23076923076923078	0.0
0.46153846153846156	0.23076923076923078	0.0
0.48717948717948717	0.23076923076923078	0.0
0.5128205128205128	0.23076923076923078	0.0
0.5384615384615384	0.23076923076923078	0.0
0.5641025641025641	0.23076923076923078	0.0
0.5897435897435898	0.23076923076923078	0.0
0.6153846153846154	0.23076923076923078	0.0
0.6410256410256411	0.23076923076923078	0.0
0.6666666666666666	0.23076923076923078	0.0
0.6923076923076923	0.23076923076923078	0.0
0.717948717948718	0.23076923076923078	0.0
0.7435897435897436	0.23076923076923078	0.0
0.7692307692307693	0.23076923076923078	0.0
0.7948717948717948	0.23076923076923078	0.0
0.8205128205128205	0.23076923076923078	0.0
0.8461538461538461	0.23076923076923078	0.0
0.8717948717948718	0.23076923076923078	0.0
0.8974358974358975	0.23076923076923078	0.0
0.9230769230769231	0.23076923076923078	0.0
0.9487179487179487	0.23076923076923078	0.0
0.9743589743589743	0.23076923076923078	0.0
1.0	0.23076923076923078	0.0
0.0	0.2564102564102564	0.02548136216813952
0.02564102564102564	0.2564102564102564	1.153647741611232
0.05128205128205128	0.2564102564102564	5.864385649270982
0.07692307692307693	0.2564102564102564	16.70126416761026
0.10256410256410256	0.2564102564102564	32.82348039198236
0.1282051282051282	0.2564102564102564	47.167297800189345
0.15384615384615385	0.2564102564102564	52.0092463161577
0.1794871794871795	0.2564102564102564	43.51094849499773
0.20512820512820512	0.2564102564102564	27.821733721518
0.23076923076923078	0.2564102564102564	12.673724368641139
0.2564102564102564	0.2564102564102564	3.921639585985929
0.28205128205128205	0.2564102564102564	0.5562990435989074
0.3076923076923077	0.2564102564102564	0.0003131528350203659
0.3333333333333333	0.2564102564102564	0.0
0.358974358974359	0.2564102564102564	0.0
0.38461538461538464	0.2564102564102564	0.0
0.41025641025641024	0.2564102564102564	0.0
0.4358974358974359	0.2564102564102564	0.0
0.46153846153846156	0.2564102564102564	0.0
0.48717948717948717	0.2564102564102564	0.0
0.5128205128205128	0.2564102564102564	0.0
0.5384615384615384	0.2564102564102564	0.0
0.5641025641025641	0.2564102564102564	0.0
0.5897435897435898	0.2564102564102564	0.0
0.6153846153846154	0.2564102564102564	0.0
0.6410256410256411	0.2564102564102564	0.0
0.6666666666666666	0.2564102564102564	0.0
0.6923076923076923	0.2564102564102564	0.0
0.717948717948718	0.2564102564102564	0.0
0.7435897435897436	0.2564102564102564	0.0
0.7692307692307693	0.2564102564102564	0.0
0.7948717948717948	0.2564102564102564	0.0
0.8205128205128205	0.2564102564102564	0.0
0.8461538461538461	0.2564102564102564	0.0
0.8717948717948718	0.2564102564102564	0.0
0.8974358974358975	0.2564102564102564	0.0
0.9230769230769231	0.2564102564102564	0.0
0.9487179487179487	0.2564102564102564	0.0
0.9743589743589743	0.2564102564102564	0.0
1.0	0.2564102564102564	0.0
0.0	0.28205128205128205	0.0036146252333817243
0.02564102564102564	0.28205128205128205	0.16364918836543757
0.05128205128205128	0.28205128205128205	0.8318847401588603
0.07692307692307693	0.28205128205128205	2.369135939094334
0.10256410256410256	0.28205128205128205	4.656131791125996
0.1282051282051282	0.28205128205128205	6.690855209937268
0.15384615384615385	0.28205128205128205	7.377703470601987
0.1794871794871795	0.28205128205128205	6.172188571419475
0.20512820512820512	0.28205128205128205	3.9466155726936476
0.23076923076923078	0.28205128205128205	1.7978145595801136
0.2564102564102564	0.28205128205128205	0.5562990435989074
0.28205128205128205	0.28205128205128205	0.07891307172004089
0.3076923076923077	0.28205128205128205	0.000044421884980110726
0.3333333333333333	0.28205128205128205	0.0
0.358974358974359	0.28205128205128205	0.0
0.38461538461538464	0.28205128205128205	0.0
0.41025641025641024	0.28205128205128205	0.0
0.4358974358974359	0.28205128205128205	0.0
0.46153846153846156	0.28205128205128205	0.0
0.48717948717948717	0.28205128205128205	0.0
0.5128205128205128	0.28205128205128205	0.0
0.5384615384615384	0.28205128205128205	0.0
0.5641025641025641	0.28205128205128205	0.0
0.5897435897435898	0.28205128205128205	0.0
0.6153846153846154	0.28205128205128205	0.0
0.6410256410256411	0.28205128205128205	0.0
0.6666666666666666	0.28205128205128205	0.0
0.6923076923076923	0.28205128205128205	0.0
0.717948717948718	0.28205128205128205	0.0
0.7435897435897436	0.28205128205128205	0.0
0.7692307692307693	0.28205128205128205	0.0
0.7948717948717948	0.28205128205128205	0.0
0.8205128205128205	0.28205128205128205	0.0
0.8461538461538461	0.28205128205128205	0.0
0.8717948717948718	0.28205128205128205	0.0
0.8974358974358975	0.28205128205128205	0.0
0.9230769230769231	0.28205128205128205	0.0
0.9487179487179487	0.28205128205128205	0.0
0.9743589743589743	0.28205128205128205	0.0
1.0	0.28205128205128205	0.0
0.0	0.3076923076923077	2.034751187143443e-6
0.02564102564102564	0.3076923076923077	0.00009212168864048594
0.05128205128205128	0.3076923076923077	0.00046828601952217917
0.07692307692307693	0.3076923076923077	0.0013336381653227146
0.10256410256410256	0.3076923076923077	0.002621037888518893
0.1282051282051282	0.3076923076923077	0.003766427970372941
0.15384615384615385	0.3076923076923077	0.004153069800034333
0.1794871794871795	0.3076923076923077	0.003474459234939636
0.20512820512820512	0.3076923076923077	0.0022216357722441497
0.23076923076923078	0.3076923076923077	0.0010120289305751897
0.2564102564102564	0.3076923076923077	0.0003131528350203659
0.28205128205128205	0.3076923076923077	0.000044421884980110726
0.3076923076923077	0.3076923076923077	2.50060455406787e-8
0.3333333333333333	0.3076923076923077	0.0
0.358974358974359	0.3076923076923077	0.0
0.38461538461538464	0.3076923076923077	0.0
0.41025641025641024	0.3076923076923077	0.0
0.4358974358974359	0.3076923076923077	0.0
0.46153846153846156	0.3076923076923077	0.0
0.48717948717948717	0.3076923076923077	0.0
0.5128205128205128	0.3076923076923077	0.0
0.5384615384615384	0.3076923076923077	0.0
0.5641025641025641	0.3076923076923077	0.0
0.5897435897435898	0.3076923076923077	0.0
0.6153846153846154	0.3076923076923077	0.002999665393780705
0.6410256410256411	0.3076923076923077	0.024362758389489023
0.6666666666666666	0.3076923076923077	0.08263818954255009
0.6923076923076923	0.3076923076923077	0.18823186231105424
0.717948717948718	0.3076923076923077	0.3032583130639616
0.7435897435897436	0.3076923076923077	0.3720979688360603
0.7692307692307693	0.3076923076923077	0.3469294116314077
0.7948717948717948	0.3076923076923077	0.24804051575131347
0.8205128205128205	0.3076923076923077	0.1307881953607767
0.8461538461538461	0.3076923076923077	0.047727124593418525
0.8717948717948718	0.3076923076923077	0.010226476724897628
0.8974358974358975	0.3076923076923077	0.00036371019027423766
0.9230769230769231	0.3076923076923077	0.0
0.9487179487179487	0.3076923076923077	0.0
0.9743589743589743	0.3076923076923077	0.0
1.0	0.3076923076923077	0.0
0.0	0.3333333333333333	0.0
0.02564102564102564	0.3333333333333333	0.0
0.05128205128205128	0.3333333333333333	0.0
0.07692307692307693	0.3333333333333333	0.0
0.10256410256410256	0.3333333333333333	0.0
0.1282051282051282	0.3333333333333333	0.0
0.15384615384615385	0.3333333333333333	0.0
0.1794871794871795	0.3333333333333333	0.0
0.20512820512820512	0.3333333333333333	0.0
0.23076923076923078	0.3333333333333333	0.0
0.2564102564102564	0.3333333333333333	0.0
0.28205128205128205	0.3333333333333333	0.0
0.3076923076923077	0.3333333333333333	0.0
0.3333333333333333	0.3333333333333333	0.0
0.358974358974359	0.3333333333333333	0.0
0.38461538461538464	0.3333333333333333	0.0
0.41025641025641024	0.3333333333333333	0.0
0.4358974358974359	0.3333333333333333	0.0
0.46153846153846156	0.3333333333333333	0.0
0.48717948717948717	0.3333333333333333	0.0
0.5128205128205128	0.3333333333333333	0.0
0.5384615384615384	0.3333333333333333	0.0
0.5641025641025641	0.3333333333333333	0.0
0.5897435897435898	0.3333333333333333	0.0
0.6153846153846154	0.3333333333333333	0.04407432344224726
0.6410256410256411	0.3333333333333333	0.3579639567232884
0.6666666666666666	0.3333333333333333	1.2142095255462875
0.6923076923076923	0.3333333333333333	2.7657058013319404
0.717948717948718	0.3333333333333333	4.455798638155858
0.7435897435897436	0.3333333333333333	5.467265203874503
0.7692307692307693	0.3333333333333333	5.097461580739578
0.7948717948717948	0.3333333333333333	3.644479127795822
0.8205128205128205	0.3333333333333333	1.9216814104367101
0.8461538461538461	0.3333333333333333	0.7012584572466299
0.8717948717948718	0.3333333333333333	0.15025844008543518
0.8974358974358975	0.3333333333333333	0.005344022902895802
0.9230769230769231	0.3333333333333333	0.0
0.9487179487179487	0.3333333333333333	0.0
0.9743589743589743	0.3333333333333333	0.0
1.0	0.3333333333333333	0.0
0.0	0.358974358974359	0.0
0.02564102564102564	0.358974358974359	0.0
0.05128205128205128	0.358974358974359	0.0
0.07692307692307693	0.358974358974359	0.0
0.10256410256410256	0.358974358974359	0.0
0.1282051282051282	0.358974358974359	0.0
0.15384615384615385	0.358974358974359	0.0
0.1794871794871795	0.358974358974359	0.0
0.20512820512820512	0.358974358974359	0.0
0.23076923076923078	0.358974358974359	0.0
0.2564102564102564	0.358974358974359	0.0
0.28205128205128205	0.358974358974359	0.0
0.3076923076923077	0.358974358974359	0.0
0.3333333333333333	0.358974358974359	0.0
0.358974358974359	0.358974358974359	0.0
0.38461538461538464	0.358974358974359	0.0
0.41025641025641024	0.358974358974359	0.0
0.4358974358974359	0.358974358974359	0.0
0.46153846153846156	0.358974358974359	0.0
0.48717948717948717	0.358974358974359	0.0
0.5128205128205128	0.358974358974359	0.0
0.5384615384615384	0.358974358974359	0.0
0.5641025641025641	0.358974358974359	0.0
0.5897435897435898	0.358974358974359	0.0
0.6153846153846154	0.358974358974359	0.17773885602363781
0.6410256410256411	0.358974358974359	1.4435644318521574
0.6666666666666666	0.358974358974359	4.905131063778627
0.6923076923076923	0.358974358974359	11.218031990652687
0.717948717948718	0.358974358974359	18.183204936778957
0.7435897435897436	0.358974358974359	22.527034582290263
0.7692307692307693	0.358974358974359	21.31706390896849
0.7948717948717948	0.358974358974359	15.618140534356673
0.8205128205128205	0.358974358974359	8.596468240898165
0.8461538461538461	0.358974358974359	3.4253699442757854
0.8717948717948718	0.358974358974359	0.9154192467737341
0.8974358974358975	0.358974358974359	0.13234446012684475
0.9230769230769231	0.358974358974359	0.022773647173295827
0.9487179487179487	0.358974358974359	0.0006496854506956758
0.9743589743589743	0.358974358974359	0.0
1.0	0.358974358974359	0.0
0.0	0.38461538461538464	0.0
0.02564102564102564	0.38461538461538464	0.0
0.05128205128205128	0.38461538461538464	0.0
0.07692307692307693	0.38461538461538464	0.0
0.10256410256410256	0.38461538461538464	0.0
0.1282051282051282	0.38461538461538464	0.0
0.15384615384615385	0.38461538461538464	0.0
0.1794871794871795	0.38461538461538464	0.0
0.20512820512820512	0.38461538461538464	0.0
0.23076923076923078	0.38461538461538464	0.0
0.2564102564102564	0.38461538461538464	0.0
0.28205128205128205	0.38461538461538464	0.0
0.3076923076923077	0.38461538461538464	0.0
0.3333333333333333	0.38461538461538464	0.0
0.358974358974359	0.38461538461538464	0.0
0.38461538461538464	0.38461538461538464	0.0
0.41025641025641024	0.38461538461538464	0.0
0.4358974358974359	0.38461538461538464	0.0
0.46153846153846156	0.38461538461538464	0.0
0.48717948717948717	0.38461538461538464	0.0
0.5128205128205128	0.38461538461538464	0.0
0.5384615384615384	0.38461538461538464	0.0
0.5641025641025641	0.38461538461538464	0.0
0.5897435897435898	0.38461538461538464	0.0
0.6153846153846154	0.38461538461538464	0.4520160699091596
0.6410256410256411	0.38461538461538464	3.6712019137502674
0.6666666666666666	0.38461538461538464	12.56418367628954
0.6923076923076923	0.38461538461538464	29.206199019280334
0.717948717948718	0.38461538461538464	48.48323855737138
0.7435897435897436	0.38461538461538464	62.300129509461456
0.7692307692307693	0.38461538461538464	62.16499618972077
0.7948717948717948	0.38461538461538464	49.35047725031314
0.8205128205128205	0.38461538461538464	30.71811317553346
0.8461538461538461	0.38461538461538464	14.95830558361141
0.8717948717948718	0.38461538461538464	5.564223104002836
0.8974358974358975	0.38461538461538464	1.4951542089062062
0.9230769230769231	0.38461538461538464	0.2960637076689798
0.9487179487179487	0.38461538461538464	0.008446090425827786
0.9743589743589743	0.38461538461538464	0.0
1.0	0.38461538461538464	0.0
0.0	0.41025641025641024	0.0
0.02564102564102564	0.41025641025641024	0.0
0.05128205128205128	0.41025641025641024	0.0
0.07692307692307693	0.41025641025641024	0.0
0.10256410256410256	0.41025641025641024	0.0
0.1282051282051282	0.41025641025641024	0.0
0.15384615384615385	0.41025641025641024	0.0
0.1794871794871795	0.41025641025641024	0.0
0.20512820512820512	0.41025641025641024	0.0
0.23076923076923078	0.41025641025641024	0.0
0.2564102564102564	0.41025641025641024	0.0
0.28205128205128205	0.41025641025641024	0.0
0.3076923076923077	0.41025641025641024	0.0
0.3333333333333333	0.41025641025641024	0.0
0.358974358974359	0.41025641025641024	0.0
0.38461538461538464	0.41025641025641024	0.0
0.41025641025641024	0.41025641025641024	0.0
0.4358974358974359	0.41025641025641024	0.0
0.46153846153846156	0.41025641025641024	0.0
0.48717948717948717	0.41025641025641024	0.0
0.5128205128205128	0.41025641025641024	0.0
0.5384615384615384	0.41025641025641024	0.0
0.5641025641025641	0.41025641025641024	0.0
0.5897435897435898	0.41025641025641024	0.0
0.6153846153846154	0.41025641025641024	0.8006388622888211
0.6410256410256411	0.41025641025641024	6.5026737742012655
0.6666666666666666	0.41025641025641024	22.49242234910302
0.6923076923076923	0.41025641025641024	53.527794438154245
0.717948717948718	0.41025641025641024	91.81982372274041
0.7435897435897436	0.41025641025641024	123.64020519682715
0.7692307692307693	0.41025641025641024	131.20440599803942
0.7948717948717948	0.41025641025641024	112.95918414056771
0.8205128205128205	0.41025641025641024	77.9001468562268
0.8461538461538461	0.41025641025641024	43.065263712751445
0.8717948717948718	0.41025641025641024	18.439548739758912
0.8974358974358975	0.41025641025641024	5.721411881143708
0.9230769230769231	0.41025641025641024	1.156083272066722
0.9487179487179487	0.41025641025641024	0.03298068490914014
0.9743589743589743	0.41025641025641024	0.0
1.0	0.41025641025641024	0.0
0.0	0.4358974358974359	0.0
0.02564102564102564	0.4358974358974359	0.0
0.05128205128205128	0.4358974358974359	0.0
0.07692307692307693	0.4358974358974359	0.0
0.10256410256410256	0.4358974358974359	0.0
0.1282051282051282	0.4358974358974359	0.0
0.15384615384615385	0.4358974358974359	0.0
0.1794871794871795	0.4358974358974359	0.0
0.20512820512820512	0.4358974358974359	0.0
0.23076923076923078	0.4358974358974359	0.0
0.2564102564102564	0.4358974358974359	0.0
0.28205128205128205	0.4358974358974359	0.0
0.3076923076923077	0.4358974358974359	0.0
0.3333333333333333	0.4358974358974359	0.0
0.358974358974359	0.4358974358974359	0.0
0.38461538461538464	0.4358974358974359	0.0
0.41025641025641024	0.4358974358974359	0.0
0.4358974358974359	0.4358974358974359	0.0
0.46153846153846156	0.4358974358974359	0.0
0.48717948717948717	0.4358974358974359	0.0
0.5128205128205128	0.4358974358974359	0.0
0.5384615384615384	0.4358974358974359	0.0
0.5641025641025641	0.4358974358974359	0.0
0.5897435897435898	0.4358974358974359	0.0
0.6153846153846154	0.4358974358974359	1.0621504709363236
0.6410256410256411	0.4358974358974359	8.62666247042854
0.6666666666666666	0.4358974358974359	30.34869834707456
0.6923076923076923	0.4358974358974359	74.8576458406808
0.717948717948718	0.4358974358974359	134.53866589437607
0.7435897435897436	0.4358974358974359	192.4865219614996
0.7692307692307693	0.4358974358974359	219.23306716027605
0.7948717948717948	0.4358974358974359	204.5639729897797
0.8205128205128205	0.4358974358974359	153.65012117903834
0.8461538461538461	0.4358974358974359	92.61739285435178
0.8717948717948718	0.4358974358974359	42.84512907451921
0.8974358974358975	0.4358974358974359	14.171371771584102
0.9230769230769231	0.4358974358974359	2.8864569329516296
0.9487179487179487	0.4358974358974359	0.08234469688268835
0.9743589743589743	0.4358974358974359	0.0
1.0	0.4358974358974359	0.0
0.0	0.46153846153846156	0.0
0.02564102564102564	0.46153846153846156	0.0
0.05128205128205128	0.46153846153846156	0.0
0.07692307692307693	0.46153846153846156	0.0
0.10256410256410256	0.46153846153846156	0.0
0.1282051282051282	0.46153846153846156	0.0
0.15384615384615385	0.46153846153846156	0.0
0.1794871794871795	0.46153846153846156	0.0
0.20512820512820512	0.46153846153846156	0.0
0.23076923076923078	0.46153846153846156	0.0
0.2564102564102564	0.46153846153846156	0.0
0.28205128205128205	0.46153846153846156	0.0
0.3076923076923077	0.46153846153846156	0.0
0.3333333333333333	0.46153846153846156	0.0
0.358974358974359	0.46153846153846156	0.0
0.38461538461538464	0.46153846153846156	0.0
0.41025641025641024	0.46153846153846156	0.0
0.4358974358974359	0.46153846153846156	0.0
0.46153846153846156	0.46153846153846156	0.0
0.48717948717948717	0.46153846153846156	0.0
0.5128205128205128	0.46153846153846156	0.0
0.5384615384615384	0.46153846153846156	0.0
0.5641025641025641	0.46153846153846156	0.0
0.5897435897435898	0.46153846153846156	0.0
0.6153846153846154	0.46153846153846156	1.0771826288209219
0.6410256410256411	0.46153846153846156	8.748796961194433
0.6666666666666666	0.46153846153846156	31.57008751946562
0.6923076923076923	0.46153846153846156	81.89359252098609
0.717948717948718	0.46153846153846156	156.22055864842557
0.7435897435897436	0.46153846153846156	239.43764182501135
0.7692307692307693	0.46153846153846156	292.53098158308467
0.7948717948717948	0.46153846153846156	292.47156634951887
0.8205128205128205	0.46153846153846156	233.99450718957658
0.8461538461538461	0.46153846153846156	149.0695500028241
0.8717948717948718	0.46153846153846156	72.01638343186399
0.8974358974358975	0.46153846153846156	24.59843862731364
0.9230769230769231	0.46153846153846156	5.029368425651396
0.9487179487179487	0.46153846153846156	0.143477567184117
0.9743589743589743	0.46153846153846156	0.0
1.0	0.46153846153846156	0.0
0.0	0.48717948717948717	0.0
0.02564102564102564	0.48717948717948717	0.0
0.05128205128205128	0.48717948717948717	0.0
0.07692307692307693	0.48717948717948717	0.0
0.10256410256410256	0.48717948717948717	0.0
0.1282051282051282	0.48717948717948717	0.0
0.15384615384615385	0.48717948717948717	0.0
0.1794871794871795	0.48717948717948717	0.0
0.20512820512820512	0.48717948717948717	0.0
0.23076923076923078	0.48717948717948717	0.0
0.2564102564102564	0.48717948717948717	0.0
0.28205128205128205	0.48717948717948717	0.0
0.3076923076923077	0.48717948717948717	0.0
0.3333333333333333	0.48717948717948717	0.0
0.358974358974359	0.48717948717948717	0.0
0.38461538461538464	0.48717948717948717	0.0
0.41025641025641024	0.48717948717948717	0.0
0.4358974358974359	0.48717948717948717	0.0
0.46153846153846156	0.48717948717948717	0.0
0.48717948717948717	0.48717948717948717	0.0
0.5128205128205128	0.48717948717948717	0.0
0.5384615384615384	0.48717948717948717	0.0
0.5641025641025641	0.48717948717948717	0.0
0.5897435897435898	0.48717948717948717	0.0
0.6153846153846154	0.48717948717948717	0.8334219783678974
0.6410256410256411	0.48717948717948717	6.769048889231922
0.6666666666666666	0.48717948717948717	25.44092883299934
0.6923076923076923	0.48717948717948717	71.02187134969137
0.717948717948718	0.48717948717948717	146.21876811839596
0.7435897435897436	0.48717948717948717	241.9417491339505
0.7692307692307693	0.48717948717948717	316.30498284756766
0.7948717948717948	0.48717948717948717	335.25095974283226
0.8205128205128205	0.48717948717948717	281.236434034956
0.8461538461538461	0.48717948717948717	186.01297869798583
0.8717948717948718	0.48717948717948717	92.33229744082489
0.8974358974358975	0.48717948717948717	32.139693286156046
0.9230769230769231	0.48717948717948717	6.5855504144490995
0.9487179487179487	0.48717948717948717	0.18787224797736526
0.9743589743589743	0.48717948717948717	0.0
1.0	0.48717948717948717	0.0
0.0	0.5128205128205128	0.0
0.02564102564102564	0.5128205128205128	0.0
0.05128205128205128	0.5128205128205128	0.0
0.07692307692307693	0.5128205128205128	0.0
0.10256410256410256	0.5128205128205128	0.0
0.1282051282051282	0.5128205128205128	0.0
0.15384615384615385	0.5128205128205128	0.0
0.1794871794871795	0.5128205128205128	0.0
0.20512820512820512	0.5128205128205128	0.0
0.23076923076923078	0.5128205128205128	0.0
0.2564102564102564	0.5128205128205128	0.0
0.28205128205128205	0.5128205128205128	0.0
0.3076923076923077	0.5128205128205128	0.0
0.3333333333333333	0.5128205128205128	0.0
0.358974358974359	0.5128205128205128	0.0
0.38461538461538464	0.5128205128205128	0.0
0.41025641025641024	0.5128205128205128	0.0
0.4358974358974359	0.5128205128205128	0.0
0.46153846153846156	0.5128205128205128	0.0
0.48717948717948717	0.5128205128205128	0.0
0.5128205128205128	0.5128205128205128	0.0
0.5384615384615384	0.5128205128205128	0.0
0.5641025641025641	0.5128205128205128	0.0
0.5897435897435898	0.5128205128205128	0.0
0.6153846153846154	0.5128205128205128	0.48611407178041993
0.6410256410256411	0.5128205128205128	3.9482747347235003
0.6666666666666666	0.5128205128205128	15.872896120514586
0.6923076923076923	0.5128205128205128	49.22796920718665
0.717948717948718	0.5128205128205128	111.1068486076846
0.7435897435897436	0.5128205128205128	198.85942172841845
0.7692307692307693	0.5128205128205128	276.1367267690238
0.7948717948717948	0.5128205128205128	306.53227916829985
0.8205128205128205	0.5128205128205128	266.0934869478296
0.8461538461538461	0.5128205128205128	180.48702644866248
0.8717948717948718	0.5128205128205128	91.14825330361757
0.8974358974358975	0.5128205128205128	32.09758211433982
0.9230769230769231	0.5128205128205128	6.5855504144490995
0.9487179487179487	0.5128205128205128	0.18787224797736526
0.9743589743589743	0.5128205128205128	0.0
1.0	0.5128205128205128	0.0
0.0	0.5384615384615384	0.0
0.02564102564102564	0.5384615384615384	0.0
0.05128205128205128	0.5384615384615384	0.0
0.07692307692307693	0.5384615384615384	0.0
0.10256410256410256	0.5384615384615384	0.0
0.1282051282051282	0.5384615384615384	0.0
0.15384615384615385	0.5384615384615384	0.0
0.1794871794871795	0.5384615384615384	0.0
0.20512820512820512	0.5384615384615384	0.0
0.23076923076923078	0.5384615384615384	0.0
0.2564102564102564	0.5384615384615384	0.0
0.28205128205128205	0.5384615384615384	0.0
0.3076923076923077	0.5384615384615384	0.0
0.3333333333333333	0.5384615384615384	0.0
0.358974358974359	0.5384615384615384	0.0
0.38461538461538464	0.5384615384615384	0.0
0.41025641025641024	0.5384615384615384	0.0
0.4358974358974359	0.5384615384615384	0.0
0.46153846153846156	0.5384615384615384	0.0
0.48717948717948717	0.5384615384615384	0.0
0.5128205128205128	0.5384615384615384	0.0
0.5384615384615384	0.5384615384615384	0.0
0.5641025641025641	0.5384615384615384	0.0
0.5897435897435898	0.5384615384615384	0.0
0.6153846153846154	0.5384615384615384	0.1983070483393825
0.6410256410256411	0.5384615384615384	1.6107230059834807
0.6666666666666666	0.5384615384615384	7.35782472684369
0.6923076923076923	0.5384615384615384	26.743312227475748
0.717948717948718	0.5384615384615384	67.36853985908375
0.7435897435897436	0.5384615384615384	130.41620928962567
0.7692307692307693	0.5384615384615384	190.8837149693328
0.7948717948717948	0.5384615384615384	219.797876572034
0.8205128205128205	0.5384615384615384	195.6747161368286
0.8461538461538461	0.5384615384615384	135.08592222263107
0.8717948717948718	0.5384615384615384	69.02011568596471
0.8974358974358975	0.5384615384615384	24.4918747401324
0.9230769230769231	0.5384615384615384	5.029368425651396
0.9487179487179487	0.5384615384615384	0.143477567184117
0.9743589743589743	0.5384615384615384	0.0
1.0	0.5384615384615384	0.0
0.0	0.5641025641025641	0.0
0.02564102564102564	0.5641025641025641	0.0
0.05128205128205128	0.5641025641025641	0.0
0.07692307692307693	0.5641025641025641	0.0
0.10256410256410256	0.5641025641025641	0.0
0.1282051282051282	0.5641025641025641	0.0
0.15384615384615385	0.5641025641025641	0.003076980937683065
0.1794871794871795	0.5641025641025641	0.07136835535351613
0.20512820512820512	0.5641025641025641	0.3202172150624407
0.23076923076923078	0.5641025641025641	0.8610777094017918
0.2564102564102564	0.5641025641025641	1.6047635075927524
0.28205128205128205	0.5641025641025641	2.214789868618698
0.3076923076923077	0.5641025641025641	2.342587049767704
0.3333333333333333	0.5641025641025641	1.884510364676725
0.358974358974359	0.5641025641025641	1.1520800980365007
0.38461538461538464	0.5641025641025641	0.49657576177979784
0.41025641025641024	0.5641025641025641	0.1426752742639843
0.4358974358974359	0.5641025641025641	0.016230320169337335
0.46153846153846156	0.5641025641025641	0.0
0.48717948717948717	0.5641025641025641	0.0
0.5128205128205128	0.5641025641025641	0.0
0.5384615384615384	0.5641025641025641	0.0
0.5641025641025641	0.5641025641025641	0.0
0.5897435897435898	0.5641025641025641	0.0
0.6153846153846154	0.5641025641025641	0.0523702483642787
0.6410256410256411	0.5641025641025641	0.42540387671564484
0.6666666666666666	0.5641025641025641	2.530125781534757
0.6923076923076923	0.5641025641025641	11.492974496440052
0.717948717948718	0.5641025641025641	32.45253072161519
0.7435897435897436	0.5641025641025641	67.22682780730833
0.7692307692307693	0.5641025641025641	102.44588842351246
0.7948717948717948	0.5641025641025641	121.06585759279389
0.8205128205128205	0.5641025641025641	109.62276622970954
0.8461538461538461	0.5641025641025641	76.55096538061161
0.8717948717948718	0.5641025641025641	39.40258046066208
0.8974358974358975	0.5641025641025641	14.048935663327393
0.9230769230769231	0.5641025641025641	2.8864569329516296
0.9487179487179487	0.5641025641025641	0.08234469688268835
0.9743589743589743	0.5641025641025641	0.0
1.0	0.5641025641025641	0.0
0.0	0.5897435897435898	0.0
0.02564102564102564	0.5897435897435898	0.0
0.05128205128205128	0.5897435897435898	0.0
0.07692307692307693	0.5897435897435898	0.0
0.10256410256410256	0.5897435897435898	0.0
0.1282051282051282	0.5897435897435898	0.0
0.15384615384615385	0.5897435897435898	0.027048702342814323
0.1794871794871795	0.5897435897435898	0.6273751575812635
0.20512820512820512	0.5897435897435898	2.8149216100737067
0.23076923076923078	0.5897435897435898	7.56944392160562
0.2564102564102564	0.5897435897435898	14.106935118087494
0.28205128205128205	0.5897435897435898	19.469471251667066
0.3076923076923077	0.5897435897435898	20.59289319777541
0.3333333333333333	0.5897435897435898	16.56609545149531
0.358974358974359	0.5897435897435898	10.12754783925783
0.38461538461538464	0.5897435897435898	4.365230153538741
0.41025641025641024	0.5897435897435898	1.2542102480985244
0.4358974358974359	0.5897435897435898	0.14267527426398377
0.46153846153846156	0.5897435897435898	0.0
0.48717948717948717	0.5897435897435898	0.0
0.5128205128205128	0.5897435897435898	0.0
0.5384615384615384	0.5897435897435898	0.0
0.5641025641025641	0.5897435897435898	0.0
0.5897435897435898	0.5897435897435898	0.0
0.6153846153846154	0.5897435897435898	0.004502013722863736
0.6410256410256411	0.5897435897435898	0.0365893479862238
0.6666666666666666	0.5897435897435898	0.5595401249692435
0.6923076923076923	0.5897435897435898	3.5694484270526083
0.717948717948718	0.5897435897435898	11.332473978750492
0.7435897435897436	0.5897435897435898	24.882222096065366
0.7692307692307693	0.5897435897435898	39.12637322020654
0.7948717948717948	0.5897435897435898	47.12711002444981
0.8205128205128205	0.5897435897435898	43.18784131040038
0.8461538461538461	0.5897435897435898	30.39807668459157
0.8717948717948718	0.5897435897435898	15.72535436042131
0.8974358974358975	0.5897435897435898	5.624880086205308
0.9230769230769231	0.5897435897435898	1.156083272066722
0.9487179487179487	0.5897435897435898	0.03298068490914014
0.9743589743589743	0.5897435897435898	0.0
1.0	0.5897435897435898	0.0
0.0	0.6153846153846154	0.0
0.02564102564102564	0.6153846153846154	0.0
0.05128205128205128	0.6153846153846154	0.0
0.07692307692307693	0.6153846153846154	0.0
0.10256410256410256	0.6153846153846154	0.0
0.1282051282051282	0.6153846153846154	0.0
0.15384615384615385	0.6153846153846154	0.09414196005809705
0.1794871794871795	0.6153846153846154	2.183554918010622
0.20512820512820512	0.6153846153846154	9.797225553507294
0.23076923076923078	0.6153846153846154	26.345156166765594
0.2564102564102564	0.6153846153846154	49.09864087368931
0.28205128205128205	0.6153846153846154	67.76274002710635
0.3076923076923077	0.6153846153846154	71.67276656510838
0.3333333333333333	0.6153846153846154	57.65765309357268
0.358974358974359	0.6153846153846154	35.248537696417884
0.38461538461538464	0.6153846153846154	15.193014346879272
0.41025641025641024	0.6153846153846154	4.365230153538749
0.4358974358974359	0.6153846153846154	0.496575761779797
0.46153846153846156	0.6153846153846154	0.0
0.48717948717948717	0.6153846153846154	0.0
0.5128205128205128	0.6153846153846154	0.0
0.5384615384615384	0.6153846153846154	0.0
0.5641025641025641	0.6153846153846154	0.0
0.5897435897435898	0.6153846153846154	0.0
0.6153846153846154	0.6153846153846154	0.0
0.6410256410256411	0.6153846153846154	6.345672746677622e-6
0.6666666666666666	0.6153846153846154	0.11153154419560032
0.6923076923076923	0.6153846153846154	0.8417598355194957
0.717948717948718	0.6153846153846154	2.7855980396454365
0.7435897435897436	0.6153846153846154	6.229121775339134
0.7692307692307693	0.6153846153846154	9.886608904705303
0.7948717948717948	0.6153846153846154	11.973542029268817
0.8205128205128205	0.6153846153846154	11.009792980867202
0.8461538461538461	0.6153846153846154	7.766360998221737
0.8717948717948718	0.6153846153846154	4.023207286775423
0.8974358974358975	0.6153846153846154	1.440347145713575
0.9230769230769231	0.6153846153846154	0.29606370766897877
0.9487179487179487	0.6153846153846154	0.008446090425827757
0.9743589743589743	0.6153846153846154	0.0
1.0	0.6153846153846154	0.0
0.0	0.6410256410256411	0.0
0.02564102564102564	0.6410256410256411	0.0
0.05128205128205128	0.6410256410256411	0.0
0.07692307692307693	0.6410256410256411	0.0
0.10256410256410256	0.6410256410256411	0.0
0.1282051282051282	0.6410256410256411	0.0
0.15384615384615385	0.6410256410256411	0.21841396000551436
0.1794871794871795	0.6410256410256411	5.065954397357981
0.20512820512820512	0.6410256410256411	22.730043318496843
0.23076923076923078	0.6410256410256411	61.12205313970477
0.2564102564102564	0.6410256410256411	113.91125251156004
0.28205128205128205	0.6410256410256411	157.21287703178126
0.3076923076923077	0.6410256410256411	166.2843301793963
0.3333333333333333	0.6410256410256411	133.76858022734862
0.358974358974359	0.6410256410256411	81.77833452720978
0.38461538461538464	0.6410256410256411	35.24853769641783
0.41025641025641024	0.6410256410256411	10.127547839257831
0.4358974358974359	0.6410256410256411	1.152080098036497
0.46153846153846156	0.6410256410256411	0.0
0.48717948717948717	0.6410256410256411	0.0
0.5128205128205128	0.6410256410256411	0.0
0.5384615384615384	0.6410256410256411	0.0
0.5641025641025641	0.6410256410256411	0.0
0.5897435897435898	0.6410256410256411	0.0
0.6153846153846154	0.6410256410256411	0.0
0.6410256410256411	0.6410256410256411	4.881182950380784e-7
0.6666666666666666	0.6410256410256411	0.008579167153588836
0.6923076923076923	0.6410256410256411	0.06474937995509325
0.717948717948718	0.6410256410256411	0.2142722166826263
0.7435897435897436	0.6410256410256411	0.47915302631309403
0.7692307692307693	0.6410256410256411	0.7604922086156551
0.7948717948717948	0.6410256410256411	0.9210221128962963
0.8205128205128205	0.6410256410256411	0.846889146837392
0.8461538461538461	0.6410256410256411	0.5973996832860645
0.8717948717948718	0.6410256410256411	0.30947090400048943
0.8974358974358975	0.6410256410256411	0.11079357872603357
0.9230769230769231	0.6410256410256411	0.022773647173295632
0.9487179487179487	0.6410256410256411	0.0006496854506956701
0.9743589743589743	0.6410256410256411	0.0
1.0	0.6410256410256411	0.0
0.0	0.6666666666666666	0.0
0.02564102564102564	0.6666666666666666	0.0
0.05128205128205128	0.6666666666666666	0.0
0.07692307692307693	0.6666666666666666	0.0
0.10256410256410256	0.6666666666666666	0.0
0.1282051282051282	0.6666666666666666	0.0
0.15384615384615385	0.6666666666666666	0.35726975244340825
0.1794871794871795	0.6666666666666666	8.286614433381391
0.20512820512820512	0.6666666666666666	37.18057650354532
0.23076923076923078	0.6666666666666666	99.9801514221153
0.2564102564102564	0.6666666666666666	186.32987096747905
0.28205128205128205	0.6666666666666666	257.1603282896496
0.3076923076923077	0.6666666666666666	271.99892111708874
0.3333333333333333	0.6666666666666666	218.81141453286426
0.358974358974359	0.6666666666666666	133.7685802273482
0.38461538461538464	0.6666666666666666	57.65765309357239
0.41025641025641024	0.6666666666666666	16.566095451495258
0.4358974358974359	0.6666666666666666	1.8845103646767123
0.46153846153846156	0.6666666666666666	0.0
0.48717948717948717	0.6666666666666666	0.0
0.5128205128205128	0.6666666666666666	0.0
0.5384615384615384	0.6666666666666666	0.0
0.5641025641025641	0.6666666666666666	0.0
0.5897435897435898	0.6666666666666666	0.0
0.6153846153846154	0.6666666666666666	0.0
0.6410256410256411	0.6666666666666666	0.0
0.6666666666666666	0.6666666666666666	0.0
0.6923076923076923	0.6666666666666666	0.0
0.717948717948718	0.6666666666666666	0.0
0.7435897435897436	0.6666666666666666	0.0
0.7692307692307693	0.6666666666666666	0.0
0.7948717948717948	0.6666666666666666	0.0
0.8205128205128205	0.6666666666666666	0.0
0.8461538461538461	0.6666666666666666	0.0
0.8717948717948718	0.6666666666666666	0.0
0.8974358974358975	0.6666666666666666	0.0
0.9230769230769231	0.6666666666666666	0.0
0.9487179487179487	0.6666666666666666	0.0
0.9743589743589743	0.6666666666666666	0.0
1.0	0.6666666666666666	0.0
0.0	0.6923076923076923	0.0
0.02564102564102564	0.6923076923076923	0.0
0.05128205128205128	0.6923076923076923	0.0
0.07692307692307693	0.6923076923076923	0.0
0.10256410256410256	0.6923076923076923	0.0
0.1282051282051282	0.6923076923076923	0.0
0.15384615384615385	0.6923076923076923	0.4441129701566871
0.1794871794871795	0.6923076923076923	10.300880282708029
0.20512820512820512	0.6923076923076923	46.21823188276487
0.23076923076923078	0.6923076923076923	124.28279108745522
0.2564102564102564	0.6923076923076923	231.6219379287847
0.28205128205128205	0.6923076923076923	319.6694834144284
0.3076923076923077	0.6923076923076923	338.11496190363675
0.3333333333333333	0.6923076923076923	271.9989211170888
0.358974358974359	0.6923076923076923	166.2843301793958
0.38461538461538464	0.6923076923076923	71.67276656510803
0.41025641025641024	0.6923076923076923	20.592893197775346
0.4358974358974359	0.6923076923076923	2.342587049767689
0.46153846153846156	0.6923076923076923	0.0
0.48717948717948717	0.6923076923076923	0.0
0.5128205128205128	0.6923076923076923	0.0
0.5384615384615384	0.6923076923076923	0.0
0.5641025641025641	0.6923076923076923	0.0
0.5897435897435898	0.6923076923076923	0.0
0.6153846153846154	0.6923076923076923	0.0
0.6410256410256411	0.6923076923076923	0.0
0.6666666666666666	0.6923076923076923	0.0
0.6923076923076923	0.6923076923076923	0.0
0.717948717948718	0.6923076923076923	0.0
0.7435897435897436	0.6923076923076923	0.0
0.7692307692307693	0.6923076923076923	0.0
0.7948717948717948	0.6923076923076923	0.0
0.8205128205128205	0.6923076923076923	0.0
0.8461538461538461	0.6923076923076923	0.0
0.8717948717948718	0.6923076923076923	0.0
0.8974358974358975	0.6923076923076923	0.0
0.9230769230769231	0.6923076923076923	0.0
0.9487179487179487	0.6923076923076923	0.0
0.9743589743589743	0.6923076923076923	0.0
1.0	0.6923076923076923	0.0
0.0	0.717948717948718	0.0
0.02564102564102564	0.717948717948718	0.0
0.05128205128205128	0.717948717948718	0.0
0.07692307692307693	0.717948717948718	0.0
0.10256410256410256	0.717948717948718	0.0
0.1282051282051282	0.717948717948718	0.0
0.15384615384615385	0.717948717948718	0.419884890477272
0.1794871794871795	0.717948717948718	9.73892743505867
0.20512820512820512	0.717948717948718	43.696848631331704
0.23076923076923078	0.717948717948718	117.50268429574274
0.2564102564102564	0.717948717948718	218.98606565137914
0.28205128205128205	0.717948717948718	302.23027709602314
0.3076923076923077	0.717948717948718	319.6694834144282
0.3333333333333333	0.717948717948718	257.1603282896495
0.358974358974359	0.717948717948718	157.2128770317807
0.38461538461538464	0.717948717948718	67.76274002710599
0.41025641025641024	0.717948717948718	19.469471251667
0.4358974358974359	0.717948717948718	2.2147898686186824
0.46153846153846156	0.717948717948718	0.0
0.48717948717948717	0.717948717948718	0.0
0.5128205128205128	0.717948717948718	0.0
0.5384615384615384	0.717948717948718	0.0
0.5641025641025641	0.717948717948718	0.0
0.5897435897435898	0.717948717948718	0.0
0.6153846153846154	0.717948717948718	0.0
0.6410256410256411	0.717948717948718	0.0
0.6666666666666666	0.717948717948718	0.0
0.6923076923076923	0.717948717948718	0.0
0.717948717948718	0.717948717948718	0.0
0.7435897435897436	0.717948717948718	0.0
0.7692307692307693	0.717948717948718	0.0
0.7948717948717948	0.717948717948718	0.0
0.8205128205128205	0.717948717948718	0.0
0.8461538461538461	0.717948717948718	0.0
0.8717948717948718	0.717948717948718	0.0
0.8974358974358975	0.717948717948718	0.0
0.9230769230769231	0.717948717948718	0.0
0.9487179487179487	0.717948717948718	0.0
0.9743589743589743	0.717948717948718	0.0
1.0	0.717948717948718	0.0
0.0	0.7435897435897436	0.0
0.02564102564102564	0.7435897435897436	0.0
0.05128205128205128	0.7435897435897436	0.0
0.07692307692307693	0.7435897435897436	0.0
0.10256410256410256	0.7435897435897436	0.0
0.1282051282051282	0.7435897435897436	0.0
0.15384615384615385	0.7435897435897436	0.3042347083011289
0.1794871794871795	0.7435897435897436	7.056504805407653
0.20512820512820512	0.7435897435897436	31.66129169811454
0.23076923076923078	0.7435897435897436	85.13855985787124
0.2564102564102564	0.7435897435897436	158.67006247767196
0.28205128205128205	0.7435897435897436	218.98606565137896
0.3076923076923077	0.7435897435897436	231.62193792878438
0.3333333333333333	0.7435897435897436	186.32987096747883
0.358974358974359	0.7435897435897436	113.91125251155954
0.38461538461538464	0.7435897435897436	49.098640873689014
0.41025641025641024	0.7435897435897436	14.106935118087433
0.4358974358974359	0.7435897435897436	1.60476350759274
0.46153846153846156	0.7435897435897436	0.0
0.48717948717948717	0.7435897435897436	0.0
0.5128205128205128	0.7435897435897436	0.0
0.5384615384615384	0.7435897435897436	0.0
0.5641025641025641	0.7435897435897436	0.0
0.5897435897435898	0.7435897435897436	0.0
0.6153846153846154	0.7435897435897436	0.0
0.6410256410256411	0.7435897435897436	0.0
0.6666666666666666	0.7435897435897436	0.0
0.6923076923076923	0.7435897435897436	0.0
0.717948717948718	0.7435897435897436	0.0
0.7435897435897436	0.7435897435897436	0.0
0.7692307692307693	0.7435897435897436	0.0
0.7948717948717948	0.7435897435897436	0.0
0.8205128205128205	0.7435897435897436	0.0
0.8461538461538461	0.7435897435897436	0.0
0.8717948717948718	0.7435897435897436	0.0
0.8974358974358975	0.7435897435897436	0.0
0.9230769230769231	0.7435897435897436	0.0
0.9487179487179487	0.7435897435897436	0.0
0.9743589743589743	0.7435897435897436	0.0
1.0	0.7435897435897436	0.0
0.0	0.7692307692307693	0.0
0.02564102564102564	0.7692307692307693	0.0
0.05128205128205128	0.7692307692307693	0.0
0.07692307692307693	0.7692307692307693	0.0
0.10256410256410256	0.7692307692307693	0.0
0.1282051282051282	0.7692307692307693	0.0
0.15384615384615385	0.7692307692307693	0.16324506664376304
0.1794871794871795	0.7692307692307693	3.786351674545385
0.20512820512820512	0.7692307692307693	16.988691731288405
0.23076923076923078	0.7692307692307693	45.683314555273
0.2564102564102564	0.7692307692307693	85.13855985787104
0.28205128205128205	0.7692307692307693	117.50268429574237
0.3076923076923077	0.7692307692307693	124.28279108745478
0.3333333333333333	0.7692307692307693	99.98015142211497
0.358974358974359	0.7692307692307693	61.122053139704356
0.38461538461538464	0.7692307692307693	26.345156166765374
0.41025641025641024	0.7692307692307693	7.569443921605571
0.4358974358974359	0.7692307692307693	0.8610777094017831
0.46153846153846156	0.7692307692307693	0.0
0.48717948717948717	0.7692307692307693	0.0
0.5128205128205128	0.7692307692307693	0.0
0.5384615384615384	0.7692307692307693	0.0
0.5641025641025641	0.7692307692307693	0.0
0.5897435897435898	0.7692307692307693	0.0
0.6153846153846154	0.7692307692307693	0.0
0.6410256410256411	0.7692307692307693	0.0
0.6666666666666666	0.7692307692307693	0.0
0.6923076923076923	0.7692307692307693	0.0
0.717948717948718	0.7692307692307693	0.0
0.7435897435897436	0.7692307692307693	0.0
0.7692307692307693	0.7692307692307693	0.0
0.7948717948717948	0.7692307692307693	0.0
0.8205128205128205	0.7692307692307693	0.0
0.8461538461538461	0.7692307692307693	0.0
0.8717948717948718	0.7692307692307693	0.0
0.8974358974358975	0.7692307692307693	0.0
0.9230769230769231	0.7692307692307693	0.0
0.9487179487179487	0.7692307692307693	0.0
0.9743589743589743	0.7692307692307693	0.0
1.0	0.7692307692307693	0.0
0.0	0.7948717948717948	0.0
0.02564102564102564	0.7948717948717948	0.0
0.05128205128205128	0.7948717948717948	0.0
0.07692307692307693	0.7948717948717948	0.0
0.10256410256410256	0.7948717948717948	0.0
0.1282051282051282	0.7948717948717948	0.0
0.15384615384615385	0.7948717948717948	0.0607075064684513
0.1794871794871795	0.7948717948717948	1.408066862295452
0.20512820512820512	0.7948717948717948	6.317747509138094
0.23076923076923078	0.7948717948717948	16.988691731288462
0.2564102564102564	0.7948717948717948	31.66129169811457
0.28205128205128205	0.7948717948717948	43.69684863133172
0.3076923076923077	0.7948717948717948	46.21823188276486
0.3333333333333333	0.7948717948717948	37.18057650354532
0.358974358974359	0.7948717948717948	22.730043318496772
0.38461538461538464	0.7948717948717948	9.797225553507246
0.41025641025641024	0.7948717948717948	2.814921610073698
0.4358974358974359	0.7948717948717948	0.32021721506243855
0.46153846153846156	0.7948717948717948	0.0
0.48717948717948717	0.7948717948717948	0.0
0.5128205128205128	0.7948717948717948	0.0
0.5384615384615384	0.7948717948717948	0.0
0.5641025641025641	0.7948717948717948	0.0
0.5897435897435898	0.7948717948717948	0.0
0.6153846153846154	0.7948717948717948	0.0
0.6410256410256411	0.7948717948717948	0.0
0.6666666666666666	0.7948717948717948	0.0
0.6923076923076923	0.7948717948717948	0.0
0.717948717948718	0.7948717948717948	0.0
0.7435897435897436	0.7948717948717948	0.0
0.7692307692307693	0.7948717948717948	0.0
0.7948717948717948	0.7948717948717948	0.0
0.8205128205128205	0.7948717948717948	0.0
0.8461538461538461	0.7948717948717948	0.0
0.8717948717948718	0.7948717948717948	0.0
0.8974358974358975	0.7948717948717948	0.0
0.9230769230769231	0.7948717948717948	0.0
0.9487179487179487	0.7948717948717948	0.0
0.9743589743589743	0.7948717948717948	0.0
1.0	0.7948717948717948	0.0
0.0	0.8205128205128205	0.0
0.02564102564102564	0.8205128205128205	0.0
0.05128205128205128	0.8205128205128205	0.0
0.07692307692307693	0.8205128205128205	0.0
0.10256410256410256	0.8205128205128205	0.0
0.1282051282051282	0.8205128205128205	0.0
0.15384615384615385	0.8205128205128205	0.013530174801568574
0.1794871794871795	0.8205128205128205	0.3138226536952947
0.20512820512820512	0.8205128205128205	1.4080668622954484
0.23076923076923078	0.8205128205128205	3.786351674545388
0.2564102564102564	0.8205128205128205	7.056504805407641
0.28205128205128205	0.8205128205128205	9.738927435058647
0.3076923076923077	0.8205128205128205	10.300880282708
0.3333333333333333	0.8205128205128205	8.28661443338137
0.358974358974359	0.8205128205128205	5.0659543973579515
0.38461538461538464	0.8205128205128205	2.1835549180106053
0.41025641025641024	0.8205128205128205	0.6273751575812598
0.4358974358974359	0.8205128205128205	0.07136835535351546
0.46153846153846156	0.8205128205128205	0.0
0.48717948717948717	0.8205128205128205	0.0
0.5128205128205128	0.8205128205128205	0.0
0.5384615384615384	0.8205128205128205	0.0
0.5641025641025641	0.8205128205128205	0.0
0.5897435897435898	0.8205128205128205	0.0
0.6153846153846154	0.8205128205128205	0.0
0.6410256410256411	0.8205128205128205	0.0
0.6666666666666666	0.8205128205128205	0.0
0.6923076923076923	0.8205128205128205	0.0
0.717948717948718	0.8205128205128205	0.0
0.7435897435897436	0.8205128205128205	0.0
0.7692307692307693	0.8205128205128205	0.0
0.7948717948717948	0.8205128205128205	0.0
0.8205128205128205	0.8205128205128205	0.0
0.8461538461538461	0.8205128205128205	0.0
0.8717948717948718	0.8205128205128205	0.0
0.8974358974358975	0.8205128205128205	0.0
0.9230769230769231	0.8205128205128205	0.0
0.9487179487179487	0.8205128205128205	0.0
0.9743589743589743	0.8205128205128205	0.0
1.0	0.8205128205128205	0.0
0.0	0.8461538461538461	0.0
0.02564102564102564	0.8461538461538461	0.0
0.05128205128205128	0.8461538461538461	0.0
0.07692307692307693	0.8461538461538461	0.0
0.10256410256410256	0.8461538461538461	0.0
0.1282051282051282	0.8461538461538461	0.0
0.15384615384615385	0.8461538461538461	0.0005833410303729911
0.1794871794871795	0.8461538461538461	0.013530174801568455
0.20512820512820512	0.8461538461538461	0.0607075064684506
0.23076923076923078	0.8461538461538461	0.1632450666437617
0.2564102564102564	0.8461538461538461	0.30423470830112576
0.28205128205128205	0.8461538461538461	0.41988489047726735
0.3076923076923077	0.8461538461538461	0.44411297015668183
0.3333333333333333	0.8461538461538461	0.3572697524434041
0.358974358974359	0.8461538461538461	0.21841396000551114
0.38461538461538464	0.8461538461538461	0.09414196005809548
0.41025641025641024	0.8461538461538461	0.027048702342813924
0.4358974358974359	0.8461538461538461	0.0030769809376830085
0.46153846153846156	0.8461538461538461	0.0
0.48717948717948717	0.8461538461538461	0.0
0.5128205128205128	0.8461538461538461	0.0
0.5384615384615384	0.8461538461538461	0.0
0.5641025641025641	0.8461538461538461	0.0
0.5897435897435898	0.8461538461538461	0.0
0.6153846153846154	0.8461538461538461	0.0
0.6410256410256411	0.8461538461538461	0.0
0.6666666666666666	0.8461538461538461	0.0
0.6923076923076923	0.8461538461538461	0.0
0.717948717948718	0.8461538461538461	0.0
0.7435897435897436	0.8461538461538461	0.0
0.7692307692307693	0.8461538461538461	0.0
0.7948717948717948	0.8461538461538461	0.0
0.8205128205128205	0.8461538461538461	0.0
0.8461538461538461	0.8461538461538461	0.0
0.8717948717948718	0.8461538461538461	0.0
0.8974358974358975	0.8461538461538461	0.0
0.9230769230769231	0.8461538461538461	0.0
0.9487179487179487	0.8461538461538461	0.0
0.9743589743589743	0.8461538461538461	0.0
1.0	0.8461538461538461	0.0
0.0	0.8717948717948718	0.0
0.02564102564102564	0.8717948717948718	0.0
0.05128205128205128	0.8717948717948718	0.0
0.07692307692307693	0.8717948717948718	0.0
0.10256410256410256	0.8717948717948718	0.0
0.1282051282051282	0.8717948717948718	0.0
0.15384615384615385	0.8717948717948718	0.0
0.1794871794871795	0.8717948717948718	0.0
0.20512820512820512	0.8717948717948718	0.0
0.23076923076923078	0.8717948717948718	0.0
0.2564102564102564	0.8717948717948718	0.0
0.28205128205128205	0.8717948717948718	0.0
0.3076923076923077	0.8717948717948718	0.0
0.3333333333333333	0.8717948717948718	0.0
0.358974358974359	0.8717948717948718	0.0
0.38461538461538464	0.8717948717948718	0.0
0.41025641025641024	0.8717948717948718	0.0
0.4358974358974359	0.8717948717948718	0.0
0.46153846153846156	0.8717948717948718	0.0
0.48717948717948717	0.8717948717948718	0.0
0.5128205128205128	0.8717948717948718	0.0
0.5384615384615384	0.8717948717948718	0.0
0.5641025641025641	0.8717948717948718	0.0
0.5897435897435898	0.8717948717948718	0.0
0.6153846153846154	0.8717948717948718	0.0
0.6410256410256411	0.8717948717948718	0.0
0.6666666666666666	0.8717948717948718	0.0
0.6923076923076923	0.8717948717948718	0.0
0.717948717948718	0.8717948717948718	0.0
0.7435897435897436	0.8717948717948718	0.0
0.7692307692307693	0.8717948717948718	0.0
0.7948717948717948	0.8717948717948718	0.0
0.8205128205128205	0.8717948717948718	0.0
0.8461538461538461	0.8717948717948718	0.0
0.8717948717948718	0.8717948717948718	0.0
0.8974358974358975	0.8717948717948718	0.0
0.9230769230769231	0.8717948717948718	0.0
0.9487179487179487	0.8717948717948718	0.0
0.9743589743589743	0.8717948717948718	0.0
1.0	0.8717948717948718	0.0
0.0	0.8974358974358975	0.0
0.02564102564102564	0.8974358974358975	0.0
0.05128205128205128	0.8974358974358975	0.0
0.07692307692307693	0.8974358974358975	0.0
0.10256410256410256	0.8974358974358975	0.0
0.1282051282051282	0.8974358974358975	0.0
0.15384615384615385	0.8974358974358975	0.0
0.1794871794871795	0.8974358974358975	0.0
0.20512820512820512	0.8974358974358975	0.0
0.23076923076923078	0.8974358974358975	0.0
0.2564102564102564	0.8974358974358975	0.0
0.28205128205128205	0.8974358974358975	0.0
0.3076923076923077	0.8974358974358975	0.0
0.3333333333333333	0.8974358974358975	0.0
0.358974358974359	0.8974358974358975	0.0
0.38461538461538464	0.8974358974358975	0.0
0.41025641025641024	0.8974358974358975	0.0
0.4358974358974359	0.8974358974358975	0.0
0.46153846153846156	0.8974358974358975	0.0
0.48717948717948717	0.8974358974358975	0.0
0.5128205128205128	0.8974358974358975	0.0
0.5384615384615384	0.8974358974358975	0.0
0.5641025641025641	0.8974358974358975	0.0
0.5897435897435898	0.8974358974358975	0.0
0.6153846153846154	0.8974358974358975	0.0
0.6410256410256411	0.8974358974358975	0.0
0.6666666666666666	0.8974358974358975	0.0
0.6923076923076923	0.8974358974358975	0.0
0.717948717948718	0.8974358974358975	0.0
0.7435897435897436	0.8974358974358975	0.0
0.7692307692307693	0.8974358974358975	0.0
0.7948717948717948	0.8974358974358975	0.0
0.8205128205128205	0.8974358974358975	0.0
0.8461538461538461	0.8974358974358975	0.0
0.8717948717948718	0.8974358974358975	0.0
0.8974358974358975	0.8974358974358975	0.0
0.9230769230769231	0.8974358974358975	0.0
0.9487179487179487	0.8974358974358975	0.0
0.9743589743589743	0.8974358974358975	0.0
1.0	0.8974358974358975	0.0
0.0	0.9230769230769231	0.0
0.02564102564102564	0.9230769230769231	0.0
0.05128205128205128	0.9230769230769231	0.0
0.07692307692307693	0.9230769230769231	0.0
0.10256410256410256	0.9230769230769231	0.0
0.1282051282051282	0.9230769230769231	0.0
0.15384615384615385	0.9230769230769231	0.0
0.1794871794871795	0.9230769230769231	0.0
0.20512820512820512	0.9230769230769231	0.0
0.23076923076923078	0.9230769230769231	0.0
0.2564102564102564	0.9230769230769231	0.0
0.28205128205128205	0.9230769230769231	0.0
0.3076923076923077	0.9230769230769231	0.0
0.3333333333333333	0.9230769230769231	0.0
0.358974358974359	0.9230769230769231	0.0
0.38461538461538464	0.9230769230769231	0.0
0.41025641025641024	0.9230769230769231	0.0
0.4358974358974359	0.9230769230769231	0.0
0.46153846153846156	0.9230769230769231	0.0
0.48717948717948717	0.9230769230769231	0.0
0.5128205128205128	0.9230769230769231	0.0
0.5384615384615384	0.9230769230769231	0.0
0.5641025641025641	0.9230769230769231	0.0
0.5897435897435898	0.9230769230769231	0.0
0.6153846153846154	0.9230769230769231	0.0
0.6410256410256411	0.9230769230769231	0.0
0.6666666666666666	0.9230769230769231	0.0
0.6923076923076923	0.9230769230769231	0.0
0.717948717948718	0.9230769230769231	0.0
0.7435897435897436	0.9230769230769231	0.0
0.7692307692307693	0.9230769230769231	0.0
0.7948717948717948	0.9230769230769231	0.0
0.8205128205128205	0.9230769230769231	0.0
0.8461538461538461	0.9230769230769231	0.0
0.8717948717948718	0.9230769230769231	0.0
0.8974358974358975	0.9230769230769231	0.0
0.9230769230769231	0.9230769230769231	0.0
0.9487179487179487	0.9230769230769231	0.0
0.9743589743589743	0.9230769230769231	0.0
1.0	0.9230769230769231	0.0
0.0	0.9487179487179487	0.0
0.02564102564102564	0.9487179487179487	0.0
0.05128205128205128	0.9487179487179487	0.0
0.07692307692307693	0.9487179487179487	0.0
0.10256410256410256	0.9487179487179487	0.0
0.1282051282051282	0.9487179487179487	0.0
0.15384615384615385	0.9487179487179487	0.0
0.1794871794871795	0.9487179487179487	0.0
0.20512820512820512	0.9487179487179487	0.0
0.23076923076923078	0.9487179487179487	0.0
0.2564102564102564	0.9487179487179487	0.0
0.28205128205128205	0.9487179487179487	0.0
0.3076923076923077	0.9487179487179487	0.0
0.3333333333333333	0.9487179487179487	0.0
0.358974358974359	0.9487179487179487	0.0
0.38461538461538464	0.9487179487179487	0.0
0.41025641025641024	0.9487179487179487	0.0
0.4358974358974359	0.9487179487179487	0.0
0.46153846153846156	0.9487179487179487	0.0
0.48717948717948717	0.9487179487179487	0.0
0.5128205128205128	0.9487179487179487	0.0
0.5384615384615384	0.9487179487179487	0.0
0.5641025641025641	0.9487179487179487	0.0
0.5897435897435898	0.9487179487179487	0.0
0.6153846153846154	0.9487179487179487	0.0
0.6410256410256411	0.9487179487179487	0.0
0.6666666666666666	0.9487179487179487	0.0
0.6923076923076923	0.9487179487179487	0.0
0.717948717948718	0.9487179487179487	0.0
0.7435897435897436	0.9487179487179487	0.0
0.7692307692307693	0.9487179487179487	0.0
0.7948717948717948	0.9487179487179487	0.0
0.8205128205128205	0.9487179487179487	0.0
0.8461538461538461	0.9487179487179487	0.0
0.8717948717948718	0.9487179487179487	0.0
0.8974358974358975	0.9487179487179487	0.0
0.9230769230769231	0.9487179487179487	0.0
0.9487179487179487	0.9487179487179487	0.0
0.9743589743589743	0.9487179487179487	0.0
1.0	0.9487179487179487	0.0
0.0	0.9743589743589743	0.0
0.02564102564102564	0.9743589743589743	0.0
0.05128205128205128	0.9743589743589743	0.0
0.07692307692307693	0.9743589743589743	0.0
0.10256410256410256	0.9743589743589743	0.0
0.1282051282051282	0.9743589743589743	0.0
0.15384615384615385	0.9743589743589743	0.0
0.1794871794871795	0.9743589743589743	0.0
0.20512820512820512	0.9743589743589743	0.0
0.23076923076923078	0.9743589743589743	0.0
0.2564102564102564	0.9743589743589743	0.0
0.28205128205128205	0.9743589743589743	0.0
0.3076923076923077	0.9743589743589743	0.0
0.3333333333333333	0.9743589743589743	0.0
0.358974358974359	0.9743589743589743	0.0
0.38461538461538464	0.9743589743589743	0.0
0.41025641025641024	0.9743589743589743	0.0
0.4358974358974359	0.9743589743589743	0.0
0.46153846153846156	0.9743589743589743	0.0
0.48717948717948717	0.9743589743589743	0.0
0.5128205128205128	0.9743589743589743	0.0
0.5384615384615384	0.9743589743589743	0.0
0.5641025641025641	0.9743589743589743	0.0
0.5897435897435898	0.9743589743589743	0.0
0.6153846153846154	0.9743589743589743	0.0
0.6410256410256411	0.9743589743589743	0.0
0.6666666666666666	0.9743589743589743	0.0
0.6923076923076923	0.9743589743589743	0.0
0.717948717948718	0.9743589743589743	0.0
0.7435897435897436	0.9743589743589743	0.0
0.7692307692307693	0.9743589743589743	0.0
0.7948717948717948	0.9743589743589743	0.0
0.8205128205128205	0.9743589743589743	0.0
0.8461538461538461	0.9743589743589743	0.0
0.8717948717948718	0.9743589743589743	0.0
0.8974358974358975	0.9743589743589743	0.0
0.9230769230769231	0.9743589743589743	0.0
0.9487179487179487	0.9743589743589743	0.0
0.9743589743589743	0.9743589743589743	0.0
1.0	0.9743589743589743	0.0
0.0	1.0	0.0
0.02564102564102564	1.0	0.0
0.05128205128205128	1.0	0.0
0.07692307692307693	1.0	0.0
0.10256410256410256	1.0	0.0
0.1282051282051282	1.0	0.0
0.15384615384615385	1.0	0.0
0.1794871794871795	1.0	0.0
0.20512820512820512	1.0	0.0
0.23076923076923078	1.0	0.0
0.2564102564102564	1.0	0.0
0.28205128205128205	1.0	0.0
0.3076923076923077	1.0	0.0
0.3333333333333333	1.0	0.0
0.358974358974359	1.0	0.0
0.38461538461538464	1.0	0.0
0.41025641025641024	1.0	0.0
0.4358974358974359	1.0	0.0
0.46153846153846156	1.0	0.0
0.48717948717948717	1.0	0.0
0.5128205128205128	1.0	0.0
0.5384615384615384	1.0	0.0
0.5641025641025641	1.0	0.0
0.5897435897435898	1.0	0.0
0.6153846153846154	1.0	0.0
0.6410256410256411	1.0	0.0
0.6666666666666666	1.0	0.0
0.6923076923076923	1.0	0.0
0.717948717948718	1.0	0.0
0.7435897435897436	1.0	0.0
0.7692307692307693	1.0	0.0
0.7948717948717948	1.0	0.0
0.8205128205128205	1.0	0.0
0.8461538461538461	1.0	0.0
0.8717948717948718	1.0	0.0
0.8974358974358975	1.0	0.0
0.9230769230769231	1.0	0.0
0.9487179487179487	1.0	0.0
0.9743589743589743	1.0	0.0
1.0	1.0	0.0


==> results/pointsource2d_fast/omega_noise.txt <==
0.0	0.0	0.030678719790404818
0.02564102564102564	0.0	0.03669066327695476
0.05128205128205128	0.0	0.035917968054185664
0.07692307692307693	0.0	0.03101522421136809
0.10256410256410256	0.0	0.025880844717432454
0.1282051282051282	0.0	0.020830667081918525
0.15384615384615385	0.0	0.01244063764427541
0.1794871794871795	0.0	-0.001261570355467325
0.20512820512820512	0.0	-0.017397910913824376
0.23076923076923078	0.0	-0.03160360152854273
0.2564102564102564	0.0	-0.04306188106648069
0.28205128205128205	0.0	-0.054770866765465685
0.3076923076923077	0.0	-0.06740552041713246
0.3333333333333333	0.0	-0.07679121424357635
0.358974358974359	0.0	-0.07664918387405396
0.38461538461538464	0.0	-0.06524415341819816
0.41025641025641024	0.0	-0.046959514972847755
0.4358974358974359	0.0	-0.028710163801788625
0.46153846153846156	0.0	-0.015552457121259317
0.48717948717948717	0.0	-0.007855334874263199
0.5128205128205128	0.0	-0.00263123376176273
0.5384615384615384	0.0	0.00459874177257568
0.5641025641025641	0.0	0.01653301643437385
0.5897435897435898	0.0	0.03268676139011579
0.6153846153846154	0.0	0.0488907436282434
0.6410256410256411	0.0	0.05923891651276516
0.6666666666666666	0.0	0.05834787937568124
0.6923076923076923	0.0	0.04403395954799411
0.717948717948718	0.0	0.019063024374861338
0.7435897435897436	0.0	-0.009010782837309097
0.7692307692307693	0.0	-0.030407082608348412
0.7948717948717948	0.0	-0.03827151406272605
0.8205128205128205	0.0	-0.032458821343991084
0.8461538461538461	0.0	-0.02000912292788184
0.8717948717948718	0.0	-0.010670653431031938
0.8974358974358975	0.0	-0.011414893955850805
0.9230769230769231	0.0	-0.021852242303889376
0.9487179487179487	0.0	-0.03472966331306141
0.9743589743589743	0.0	-0.041015727735448905
1.0	0.0	-0.03654515852194229
0.0	0.02564102564102564	0.03552244809600433
0.02564102564102564	0.02564102564102564	0.04140785132006867
0.05128205128205128	0.02564102564102564	0.03901798890455902
0.07692307692307693	0.02564102564102564	0.032290936728033647
0.10256410256410256	0.02564102564102564	0.026411060630027926
0.1282051282051282	0.02564102564102564	0.021411341849272035
0.15384615384615385	0.02564102564102564	0.012154597976485116
0.1794871794871795	0.02564102564102564	-0.004454490768277698
0.20512820512820512	0.02564102564102564	-0.024766115755509358
0.23076923076923078	0.02564102564102564	-0.042632495506486144
0.2564102564102564	0.02564102564102564	-0.05633650094864696
0.28205128205128205	0.02564102564102564	-0.06943517073505877
0.3076923076923077	0.02564102564102564	-0.08325065480508208
0.3333333333333333	0.02564102564102564	-0.09333587154664805
0.358974358974359	0.02564102564102564	-0.09226255048247431
0.38461538461538464	0.02564102564102564	-0.07758467252624332
0.41025641025641024	0.02564102564102564	-0.054140333464907764
0.4358974358974359	0.02564102564102564	-0.03037401957924437
0.46153846153846156	0.02564102564102564	-0.013078654440747588
0.48717948717948717	0.02564102564102564	-0.003414300210814178
0.5128205128205128	0.02564102564102564	0.002232159126814929
0.5384615384615384	0.02564102564102564	0.010074006494415134
0.5641025641025641	0.02564102564102564	0.02436014183559506
0.5897435897435898	0.02564102564102564	0.04500495714443431
0.6153846153846154	0.02564102564102564	0.06649656106219295
0.6410256410256411	0.02564102564102564	0.0805504415291417
0.6666666666666666	0.02564102564102564	0.07945701177544577
0.6923076923076923	0.02564102564102564	0.06012346376201348
0.717948717948718	0.02564102564102564	0.026442365031866005
0.7435897435897436	0.02564102564102564	-0.011296533740043442
0.7692307692307693	0.02564102564102564	-0.04014209328269009
0.7948717948717948	0.02564102564102564	-0.05128027170227843
0.8205128205128205	0.02564102564102564	-0.044666598873121695
0.8461538461538461	0.02564102564102564	-0.029337823401044568
0.8717948717948718	0.02564102564102564	-0.01746581823877903
0.8974358974358975	0.02564102564102564	-0.017554590737379108
0.9230769230769231	0.02564102564102564	-0.02905779935298098
0.9487179487179487	0.02564102564102564	-0.04335567486083088
0.9743589743589743	0.02564102564102564	-0.049892822535063996
1.0	0.02564102564102564	-0.04391826475209948
0.0	0.05128205128205128	0.03165457767469599
0.02564102564102564	0.05128205128205128	0.035149274723080784
0.05128205128205128	0.05128205128205128	0.030595431992223143
0.07692307692307693	0.05128205128205128	0.022895158481035988
0.10256410256410256	0.05128205128205128	0.017674672363473788
0.1282051282051282	0.05128205128205128	0.014271118576632017
0.15384615384615385	0.05128205128205128	0.006076623346423865
0.1794871794871795	0.05128205128205128	-0.010896888109941686
0.20512820512820512	0.05128205128205128	-0.032552871601025386
0.23076923076923078	0.05128205128205128	-0.0512128084452596
0.2564102564102564	0.05128205128205128	-0.06384473507951098
0.28205128205128205	0.05128205128205128	-0.07381264672150388
0.3076923076923077	0.05128205128205128	-0.08346627787685926
0.3333333333333333	0.05128205128205128	-0.08985497969195134
0.358974358974359	0.05128205128205128	-0.08641873327580737
0.38461538461538464	0.05128205128205128	-0.0704380026940886
0.41025641025641024	0.05128205128205128	-0.04577893203761606
0.4358974358974359	0.05128205128205128	-0.02043129916474718
0.46153846153846156	0.05128205128205128	-0.0016631431221588633
0.48717948717948717	0.05128205128205128	0.00841429449649346
0.5128205128205128	0.05128205128205128	0.013096421834161112
0.5384615384615384	0.05128205128205128	0.019242890557841237
0.5641025641025641	0.05128205128205128	0.032237040110847964
0.5897435897435898	0.05128205128205128	0.05283970221587445
0.6153846153846154	0.05128205128205128	0.07531601479332184
0.6410256410256411	0.05128205128205128	0.09025517128533055
0.6666666666666666	0.05128205128205128	0.08853060940452094
0.6923076923076923	0.05128205128205128	0.06640653659345395
0.717948717948718	0.05128205128205128	0.028336315271141152
0.7435897435897436	0.05128205128205128	-0.013965569612874222
0.7692307692307693	0.05128205128205128	-0.0460924101435892
0.7948717948717948	0.05128205128205128	-0.05860652953018434
0.8205128205128205	0.05128205128205128	-0.05187779450765039
0.8461538461538461	0.05128205128205128	-0.03588747525298243
0.8717948717948718	0.05128205128205128	-0.023282486157803612
0.8974358974358975	0.05128205128205128	-0.022298161523791184
0.9230769230769231	0.05128205128205128	-0.031953952562144276
0.9487179487179487	0.05128205128205128	-0.04392256842937502
0.9743589743589743	0.05128205128205128	-0.04857724000191107
1.0	0.05128205128205128	-0.041891437674142606
0.0	0.07692307692307693	0.021382490119635823
0.02564102564102564	0.07692307692307693	0.021409608561870408
0.05128205128205128	0.07692307692307693	0.015113543557547985
0.07692307692307693	0.07692307692307693	0.007630747608734166
0.10256410256410256	0.07692307692307693	0.003926492909019697
0.1282051282051282	0.07692307692307693	0.0023214337900061624
0.15384615384615385	0.07692307692307693	-0.004595746723748879
0.1794871794871795	0.07692307692307693	-0.020951379340093456
0.20512820512820512	0.07692307692307693	-0.04215236805478585
0.23076923076923078	0.07692307692307693	-0.059191831706395664
0.2564102564102564	0.07692307692307693	-0.06751172889564572
0.28205128205128205	0.07692307692307693	-0.06979469427339859
0.3076923076923077	0.07692307692307693	-0.06987340819720533
0.3333333333333333	0.07692307692307693	-0.06798418642441842
0.358974358974359	0.07692307692307693	-0.060467461453452595
0.38461538461538464	0.07692307692307693	-0.0450626982221151
0.41025641025641024	0.07692307692307693	-0.02354542380126012
0.4358974358974359	0.07692307692307693	-0.0013122185860275388
0.46153846153846156	0.07692307692307693	0.015785477347315346
0.48717948717948717	0.07692307692307693	0.025082959332614698
0.5128205128205128	0.07692307692307693	0.028476198014683818
0.5384615384615384	0.07692307692307693	0.03158445352342193
0.5641025641025641	0.07692307692307693	0.03967198515464426
0.5897435897435898	0.07692307692307693	0.05451367447392493
0.6153846153846154	0.07692307692307693	0.07178386346799961
0.6410256410256411	0.07692307692307693	0.0831378607043791
0.6666666666666666	0.07692307692307693	0.07972579772451456
0.6923076923076923	0.07692307692307693	0.05757007439039483
0.717948717948718	0.07692307692307693	0.02065488467959825
0.7435897435897436	0.07692307692307693	-0.019689910675131924
0.7692307692307693	0.07692307692307693	-0.04948078036858574
0.7948717948717948	0.07692307692307693	-0.05990682850022105
0.8205128205128205	0.07692307692307693	-0.05218310937852556
0.8461538461538461	0.07692307692307693	-0.03660867285403968
0.8717948717948718	0.07692307692307693	-0.024824074518854013
0.8974358974358975	0.07692307692307693	-0.02311312000521815
0.9230769230769231	0.07692307692307693	-0.02943715446536756
0.9487179487179487	0.07692307692307693	-0.036782354803430145
0.9743589743589743	0.07692307692307693	-0.03833096945187596
1.0	0.07692307692307693	-0.03188755134550332
0.0	0.10256410256410256	0.01089672286193474
0.02564102564102564	0.10256410256410256	0.008375288897798924
0.05128205128205128	0.10256410256410256	0.0016747889798276602
0.07692307692307693	0.10256410256410256	-0.004671825342757902
0.10256410256410256	0.10256410256410256	-0.007150381217745356
0.1282051282051282	0.10256410256410256	-0.008411945250490558
0.15384615384615385	0.10256410256410256	-0.01575510383820537
0.1794871794871795	0.10256410256410256	-0.0324467443043841
0.20512820512820512	0.10256410256410256	-0.05301236221443366
0.23076923076923078	0.10256410256410256	-0.06730007022674736
0.2564102564102564	0.10256410256410256	-0.06949792887971373
0.28205128205128205	0.10256410256410256	-0.061785531124042385
0.3076923076923077	0.10256410256410256	-0.049886690405527005
0.3333333333333333	0.10256410256410256	-0.03800467301463309
0.358974358974359	0.10256410256410256	-0.02630699913881826
0.38461538461538464	0.10256410256410256	-0.01342902650940966
0.41025641025641024	0.10256410256410256	0.0014408060050061665
0.4358974358974359	0.10256410256410256	0.016895455347030536
0.46153846153846156	0.10256410256410256	0.03008898533944243
0.48717948717948717	0.10256410256410256	0.038479675172680965
0.5128205128205128	0.10256410256410256	0.04176199503980061
0.5384615384615384	0.10256410256410256	0.04246728684202679
0.5641025641025641	0.10256410256410256	0.04419939628266704
0.5897435897435898	0.10256410256410256	0.04950427970933562
0.6153846153846154	0.10256410256410256	0.05684022736102075
0.6410256410256411	0.10256410256410256	0.0610637384557698
0.6666666666666666	0.10256410256410256	0.05533204802915461
0.6923076923076923	0.10256410256410256	0.03574038959953813
0.717948717948718	0.10256410256410256	0.00467483512123446
0.7435897435897436	0.10256410256410256	-0.028526852267408694
0.7692307692307693	0.10256410256410256	-0.05155046429314677
0.7948717948717948	0.10256410256410256	-0.05675775286274115
0.8205128205128205	0.10256410256410256	-0.04641501621059807
0.8461538461538461	0.10256410256410256	-0.031046453873352673
0.8717948717948718	0.10256410256410256	-0.02082882453402075
0.8974358974358975	0.10256410256410256	-0.019283333875691498
0.9230769230769231	0.10256410256410256	-0.022716023366291846
0.9487179487179487	0.10256410256410256	-0.025469433611252885
0.9743589743589743	0.10256410256410256	-0.024081316777778278
1.0	0.10256410256410256	-0.018606924604108857
0.0	0.1282051282051282	0.005775618396955622
0.02564102564102564	0.1282051282051282	0.0028670875425470155
0.05128205128205128	0.1282051282051282	-0.0028811949994752666
0.07692307692307693	0.1282051282051282	-0.008017136420249437
0.10256410256410256	0.1282051282051282	-0.010451178174793371
0.1282051282051282	0.1282051282051282	-0.013229807527903495
0.15384615384615385	0.1282051282051282	-0.022664637125081835
0.1794871794871795	0.1282051282051282	-0.04051088863126575
0.20512820512820512	0.1282051282051282	-0.06027623201954191
0.23076923076923078	0.1282051282051282	-0.07122882851122926
0.2564102564102564	0.1282051282051282	-0.0672244286032828
0.28205128205128205	0.1282051282051282	-0.05074376130219198
0.3076923076923077	0.1282051282051282	-0.029556743700423504
0.3333333333333333	0.1282051282051282	-0.011293003964013512
0.358974358974359	0.1282051282051282	0.0008738957471901644
0.38461538461538464	0.1282051282051282	0.008015020277449708
0.41025641025641024	0.1282051282051282	0.013739630191825645
0.4358974358974359	0.1282051282051282	0.020809352245760106
0.46153846153846156	0.1282051282051282	0.02956491402308516
0.48717948717948717	0.1282051282051282	0.03777928787833221
0.5128205128205128	0.1282051282051282	0.0427235190225472
0.5384615384615384	0.1282051282051282	0.04324094559538079
0.5641025641025641	0.1282051282051282	0.04054544733294173
0.5897435897435898	0.1282051282051282	0.037460555345413836
0.6153846153846154	0.1282051282051282	0.035426172349296965
0.6410256410256411	0.1282051282051282	0.03316826364711191
0.6666666666666666	0.1282051282051282	0.026562372370970585
0.6923076923076923	0.1282051282051282	0.011833953948104606
0.717948717948718	0.1282051282051282	-0.01086199004335252
0.7435897435897436	0.1282051282051282	-0.034988148412363036
0.7692307692307693	0.1282051282051282	-0.050309399388255856
0.7948717948717948	0.1282051282051282	-0.050195577659849756
0.8205128205128205	0.1282051282051282	-0.03752878613352048
0.8461538461538461	0.1282051282051282	-0.022695738175199008
0.8717948717948718	0.1282051282051282	-0.014351008243245722
0.8974358974358975	0.1282051282051282	-0.013400170138164727
0.9230769230769231	0.1282051282051282	-0.014628383920575723
0.9487179487179487	0.1282051282051282	-0.01361863430143252
0.9743589743589743	0.1282051282051282	-0.009971756358654788
1.0	0.1282051282051282	-0.005774457905203887
0.0	0.15384615384615385	0.007401831206397815
0.02564102564102564	0.15384615384615385	0.005966992491381415
0.05128205128205128	0.15384615384615385	0.0016158949278518272
0.07692307692307693	0.15384615384615385	-0.0032065660016084305
0.10256410256410256	0.15384615384615385	-0.007023662796055171
0.1282051282051282	0.15384615384615385	-0.01227776372362758
0.15384615384615385	0.15384615384615385	-0.023608763260846145
0.1794871794871795	0.15384615384615385	-0.041238151445136505
0.20512820512820512	0.15384615384615385	-0.0582208060140778
0.23076923076923078	0.15384615384615385	-0.06447922961719749
0.2564102564102564	0.15384615384615385	-0.055013044262022213
0.28205128205128205	0.15384615384615385	-0.03366838133329618
0.3076923076923077	0.15384615384615385	-0.010052064897334
0.3333333333333333	0.15384615384615385	0.006370744729608655
0.358974358974359	0.15384615384615385	0.011655718223873162
0.38461538461538464	0.15384615384615385	0.008307798078692056
0.41025641025641024	0.15384615384615385	0.0030584679776659743
0.4358974358974359	0.15384615384615385	0.001972853695373666
0.46153846153846156	0.15384615384615385	0.007105364286281518
0.48717948717948717	0.15384615384615385	0.0158688817356365
0.5128205128205128	0.15384615384615385	0.02351755467872884
0.5384615384615384	0.15384615384615385	0.026361121026679892
0.5641025641025641	0.15384615384615385	0.02390117039608458
0.5897435897435898	0.15384615384615385	0.01872762994392328
0.6153846153846154	0.15384615384615385	0.013944409430033992
0.6410256410256411	0.15384615384615385	0.010700447477410531
0.6666666666666666	0.15384615384615385	0.006813645095807914
0.6923076923076923	0.15384615384615385	-0.0014477098700553769
0.717948717948718	0.15384615384615385	-0.01578905540716013
0.7435897435897436	0.15384615384615385	-0.032225831741161434
0.7692307692307693	0.15384615384615385	-0.04250686496570048
0.7948717948717948	0.15384615384615385	-0.040695027576349616
0.8205128205128205	0.15384615384615385	-0.02928563766174437
0.8461538461538461	0.15384615384615385	-0.01725952078117749
0.8717948717948718	0.15384615384615385	-0.011178304682861089
0.8974358974358975	0.15384615384615385	-0.009929481329668522
0.9230769230769231	0.15384615384615385	-0.007932139591804848
0.9487179487179487	0.15384615384615385	-0.002687796721029821
0.9743589743589743	0.15384615384615385	0.003254419629215477
1.0	0.15384615384615385	0.00621060215869567
0.0	0.1794871794871795	0.012545956179432785
0.02564102564102564	0.1794871794871795	0.01315314572632335
0.05128205128205128	0.1794871794871795	0.009732997514592126
0.07692307692307693	0.1794871794871795	0.003974017878363555
0.10256410256410256	0.1794871794871795	-0.0023939838615218314
0.1282051282051282	0.1794871794871795	-0.010198015925972167
0.15384615384615385	0.1794871794871795	-0.021780673440551433
0.1794871794871795	0.1794871794871795	-0.0360524446621303
0.20512820512820512	0.1794871794871795	-0.046671306206643504
0.23076923076923078	0.1794871794871795	-0.04590090795982964
0.2564102564102564	0.1794871794871795	-0.03150251139627085
0.28205128205128205	0.1794871794871795	-0.009478398585335793
0.3076923076923077	0.1794871794871795	0.009390118005152218
0.3333333333333333	0.1794871794871795	0.015780470080956427
0.358974358974359	0.1794871794871795	0.007396045112603231
0.38461538461538464	0.1794871794871795	-0.010133078705803262
0.41025641025641024	0.1794871794871795	-0.02691437384148074
0.4358974358974359	0.1794871794871795	-0.03498739174797186
0.46153846153846156	0.1794871794871795	-0.032583086332808264
0.48717948717948717	0.1794871794871795	-0.023459674130252572
0.5128205128205128	0.1794871794871795	-0.013450786043979198
0.5384615384615384	0.1794871794871795	-0.006704600423464921
0.5641025641025641	0.1794871794871795	-0.00403738486081565
0.5897435897435898	0.1794871794871795	-0.0035829941599361675
0.6153846153846154	0.1794871794871795	-0.002726391189649248
0.6410256410256411	0.1794871794871795	-0.000520302989760709
0.6666666666666666	0.1794871794871795	0.0012786963727679291
0.6923076923076923	0.1794871794871795	-0.0007981313313112325
0.717948717948718	0.1794871794871795	-0.00887917446498083
0.7435897435897436	0.1794871794871795	-0.02044948180676261
0.7692307692307693	0.1794871794871795	-0.029168199943384585
0.7948717948717948	0.1794871794871795	-0.03003207145605855
0.8205128205128205	0.1794871794871795	-0.024369756049155564
0.8461538461538461	0.1794871794871795	-0.018107654224043177
0.8717948717948718	0.1794871794871795	-0.014605124221195174
0.8974358974358975	0.1794871794871795	-0.011233051355579733
0.9230769230769231	0.1794871794871795	-0.0036060550188254624
0.9487179487179487	0.1794871794871795	0.007584530049695257
0.9743589743589743	0.1794871794871795	0.016554627295207604
1.0	0.1794871794871795	0.018398637360796933
0.0	0.20512820512820512	0.016538255177840046
0.02564102564102564	0.20512820512820512	0.01861069105903496
0.05128205128205128	0.20512820512820512	0.015401226551183101
0.07692307692307693	0.20512820512820512	0.00775034709881166
0.10256410256410256	0.20512820512820512	-0.0021806798418669395
0.1282051282051282	0.20512820512820512	-0.012983812950851647
0.15384615384615385	0.20512820512820512	-0.023976451765355546
0.1794871794871795	0.20512820512820512	-0.032608420105063395
0.20512820512820512	0.20512820512820512	-0.03398054379412931
0.23076923076923078	0.20512820512820512	-0.0241204199271624
0.2564102564102564	0.20512820512820512	-0.004686865970230416
0.28205128205128205	0.20512820512820512	0.016035479229832197
0.3076923076923077	0.20512820512820512	0.02709048110321105
0.3333333333333333	0.20512820512820512	0.020848279708419497
0.358974358974359	0.20512820512820512	-0.002136770227272619
0.38461538461538464	0.20512820512820512	-0.032963774358278936
0.41025641025641024	0.20512820512820512	-0.05951796969275502
0.4358974358974359	0.20512820512820512	-0.07327468620028778
0.46153846153846156	0.20512820512820512	-0.07362790894026025
0.48717948717948717	0.20512820512820512	-0.06531085964137949
0.5128205128205128	0.20512820512820512	-0.054103205398790925
0.5384615384615384	0.20512820512820512	-0.04317505655959954
0.5641025641025641	0.20512820512820512	-0.03291417968427818
0.5897435897435898	0.20512820512820512	-0.02269892125037629
0.6153846153846154	0.20512820512820512	-0.012131725938142494
0.6410256410256411	0.20512820512820512	-0.002478971901755649
0.6666666666666666	0.20512820512820512	0.003929196995789113
0.6923076923076923	0.20512820512820512	0.004689833774300348
0.717948717948718	0.20512820512820512	-0.0007587363805054744
0.7435897435897436	0.20512820512820512	-0.009875830518442407
0.7692307692307693	0.20512820512820512	-0.018233811493788676
0.7948717948717948	0.20512820512820512	-0.022670238383165363
0.8205128205128205	0.20512820512820512	-0.023734166287238748
0.8461538461538461	0.20512820512820512	-0.023788209485712353
0.8717948717948718	0.20512820512820512	-0.022379171517230782
0.8974358974358975	0.20512820512820512	-0.015528409859507424
0.9230769230769231	0.20512820512820512	-0.0007923442997747947
0.9487179487179487	0.20512820512820512	0.01732994606781441
0.9743589743589743	0.20512820512820512	0.029741591943044383
1.0	0.20512820512820512	0.03056863459167087
0.0	0.23076923076923078	0.01698973979761914
0.02564102564102564	0.23076923076923078	0.019651035199558287
0.05128205128205128	0.23076923076923078	0.0162226636089949
0.07692307692307693	0.23076923076923078	0.006188669826959947
0.10256410256410256	0.23076923076923078	-0.008352940979225985
0.1282051282051282	0.23076923076923078	-0.02354041894936466
0.15384615384615385	0.23076923076923078	-0.034902437380668665
0.1794871794871795	0.23076923076923078	-0.037922945689675296
0.20512820512820512	0.23076923076923078	-0.029575653097851148
0.23076923076923078	0.23076923076923078	-0.010396348823346767
0.2564102564102564	0.23076923076923078	0.01392390235511082
0.28205128205128205	0.23076923076923078	0.033714545076201044
0.3076923076923077	0.23076923076923078	0.039164209218462046
0.3333333333333333	0.23076923076923078	0.02500533934071518
0.358974358974359	0.23076923076923078	-0.006047431895322906
0.38461538461538464	0.23076923076923078	-0.04378848349538326
0.41025641025641024	0.23076923076923078	-0.07589526156616817
0.4358974358974359	0.23076923076923078	-0.09410062269343618
0.46153846153846156	0.23076923076923078	-0.09804757145328591
0.48717948717948717	0.23076923076923078	-0.09194919429035946
0.5128205128205128	0.23076923076923078	-0.08059028096135368
0.5384615384615384	0.23076923076923078	-0.06625817243558714
0.5641025641025641	0.23076923076923078	-0.049483994909548884
0.5897435897435898	0.23076923076923078	-0.03132682135899891
0.6153846153846154	0.23076923076923078	-0.013970423132676688
0.6410256410256411	0.23076923076923078	-0.0010595766079246262
0.6666666666666666	0.23076923076923078	0.0047008005196689006
0.6923076923076923	0.23076923076923078	0.0029928424921668055
0.717948717948718	0.23076923076923078	-0.0036661096118789293
0.7435897435897436	0.23076923076923078	-0.011445327471368083
0.7692307692307693	0.23076923076923078	-0.017627726677161924
0.7948717948717948	0.23076923076923078	-0.021826280125189824
0.8205128205128205	0.23076923076923078	-0.02539688927276344
0.8461538461538461	0.23076923076923078	-0.02863119891626384
0.8717948717948718	0.23076923076923078	-0.028055014776249252
0.8974358974358975	0.23076923076923078	-0.01826524640956044
0.9230769230769231	0.23076923076923078	0.0020362977548056232
0.9487179487179487	0.23076923076923078	0.025547429598939683
0.9743589743589743	0.23076923076923078	0.04059929878765779
1.0	0.23076923076923078	0.04052245222865419
0.0	0.2564102564102564	0.015831015251799193
0.02564102564102564	0.2564102564102564	0.018694063579959418
0.05128205128205128	0.2564102564102564	0.014792742351483333
0.07692307692307693	0.2564102564102564	0.0019072098189704414
0.10256410256410256	0.2564102564102564	-0.01823824073123991
0.1282051282051282	0.2564102564102564	-0.039213730765363254
0.15384615384615385	0.2564102564102564	-0.0524406868717257
0.1794871794871795	0.2564102564102564	-0.05137681985860474
0.20512820512820512	0.2564102564102564	-0.03528291972587733
0.23076923076923078	0.2564102564102564	-0.009238411881444118
0.2564102564102564	0.2564102564102564	0.018095907513823742
0.28205128205128205	0.2564102564102564	0.03759716585825176
0.3076923076923077	0.2564102564102564	0.04209875106015195
0.3333333333333333	0.2564102564102564	0.028488848084468863
0.358974358974359	0.2564102564102564	-0.0004373198820978578
0.38461538461538464	0.2564102564102564	-0.03620937751628553
0.41025641025641024	0.2564102564102564	-0.06847341917530114
0.4358974358974359	0.2564102564102564	-0.08944176411956085
0.46153846153846156	0.2564102564102564	-0.09724599071271743
0.48717948717948717	0.2564102564102564	-0.0938393258276524
0.5128205128205128	0.2564102564102564	-0.08264718466250472
0.5384615384615384	0.2564102564102564	-0.06620870670502668
0.5641025641025641	0.2564102564102564	-0.04639066923772162
0.5897435897435898	0.2564102564102564	-0.025932994484469916
0.6153846153846154	0.2564102564102564	-0.008614588880020759
0.6410256410256411	0.2564102564102564	0.0009349630812270828
0.6666666666666666	0.2564102564102564	0.0004892763402913525
0.6923076923076923	0.2564102564102564	-0.007877976463031289
0.717948717948718	0.2564102564102564	-0.018481042073742238
0.7435897435897436	0.2564102564102564	-0.02562080525090397
0.7692307692307693	0.2564102564102564	-0.027406345413595226
0.7948717948717948	0.2564102564102564	-0.026120726317825922
0.8205128205128205	0.2564102564102564	-0.025633505808337027
0.8461538461538461	0.2564102564102564	-0.027079755478610457
0.8717948717948718	0.2564102564102564	-0.02615025960126222
0.8974358974358975	0.2564102564102564	-0.016014888117908438
0.9230769230769231	0.2564102564102564	0.005428626857164314
0.9487179487179487	0.2564102564102564	0.03046238729703738
0.9743589743589743	0.2564102564102564	0.046324083151219796
1.0	0.2564102564102564	0.04565137126481865
0.0	0.28205128205128205	0.017054851610760192
0.02564102564102564	0.28205128205128205	0.020422495162793736
0.05128205128205128	0.28205128205128205	0.01573979235028152
0.07692307692307693	0.28205128205128205	-0.0005750985268703241
0.10256410256410256	0.28205128205128205	-0.02666322286737407
0.1282051282051282	0.28205128205128205	-0.05338775680442945
0.15384615384615385	0.28205128205128205	-0.06863337131286021
0.1794871794871795	0.28205128205128205	-0.06484745479790259
0.20512820512820512	0.28205128205128205	-0.04430078762663966
0.23076923076923078	0.28205128205128205	-0.016137884298527153
0.2564102564102564	0.28205128205128205	0.0099409764234934
0.28205128205128205	0.28205128205128205	0.027823545971429713
0.3076923076923077	0.28205128205128205	0.034413777192956324
0.3333333333333333	0.28205128205128205	0.028130657362521357
0.358974358974359	0.28205128205128205	0.009632519544679847
0.38461538461538464	0.28205128205128205	-0.01685184212770353
0.41025641025641024	0.28205128205128205	-0.04431964741638411
0.4358974358974359	0.28205128205128205	-0.06541311047614043
0.46153846153846156	0.28205128205128205	-0.07565458633548161
0.48717948717948717	0.28205128205128205	-0.07400073846507235
0.5128205128205128	0.28205128205128205	-0.06275136393503038
0.5384615384615384	0.28205128205128205	-0.04568355904695058
0.5641025641025641	0.28205128205128205	-0.02661465096029197
0.5897435897435898	0.28205128205128205	-0.009312945404531273
0.6153846153846154	0.28205128205128205	0.002416675618407284
0.6410256410256411	0.28205128205128205	0.0046647895320241885
0.6666666666666666	0.28205128205128205	-0.003784065601452227
0.6923076923076923	0.28205128205128205	-0.019354598694669125
0.717948717948718	0.28205128205128205	-0.03459023585698905
0.7435897435897436	0.28205128205128205	-0.04215668863212818
0.7692307692307693	0.28205128205128205	-0.03957210639535108
0.7948717948717948	0.28205128205128205	-0.030360395186079282
0.8205128205128205	0.28205128205128205	-0.021485065361659367
0.8461538461538461	0.28205128205128205	-0.017504504972208457
0.8717948717948718	0.28205128205128205	-0.01573385588843937
0.8974358974358975	0.28205128205128205	-0.008252751957448732
0.9230769230769231	0.28205128205128205	0.009601838504190989
0.9487179487179487	0.28205128205128205	0.03206393122926402
0.9743589743589743	0.28205128205128205	0.04677452613515763
1.0	0.28205128205128205	0.0457860303019269
0.0	0.3076923076923077	0.021885480959589188
0.02564102564102564	0.3076923076923077	0.026217601862670203
0.05128205128205128	0.3076923076923077	0.02064095576946281
0.07692307692307693	0.3076923076923077	0.0011623358016232066
0.10256410256410256	0.3076923076923077	-0.02935522629826066
0.1282051282051282	0.3076923076923077	-0.05943424278101899
0.15384615384615385	0.3076923076923077	-0.07508104642569588
0.1794871794871795	0.3076923076923077	-0.06951841192819715
0.20512820512820512	0.3076923076923077	-0.04851444070176411
0.23076923076923078	0.3076923076923077	-0.024137257975991776
0.2564102564102564	0.3076923076923077	-0.0049769900629509185
0.28205128205128205	0.3076923076923077	0.007806105917160283
0.3076923076923077	0.3076923076923077	0.016041194478938595
0.3333333333333333	0.3076923076923077	0.019219056245808375
0.358974358974359	0.3076923076923077	0.014743209153967983
0.38461538461538464	0.3076923076923077	0.0015936686548585863
0.41025641025641024	0.3076923076923077	-0.017089677698115504
0.4358974358974359	0.3076923076923077	-0.03469047205266029
0.46153846153846156	0.3076923076923077	-0.044508774072954865
0.48717948717948717	0.3076923076923077	-0.04304646181057722
0.5128205128205128	0.3076923076923077	-0.03187311176861378
0.5384615384615384	0.3076923076923077	-0.015974173875580047
0.5641025641025641	0.3076923076923077	-0.000547271039206461
0.5897435897435898	0.3076923076923077	0.010720520599294717
0.6153846153846154	0.3076923076923077	0.015240502328224124
0.6410256410256411	0.3076923076923077	0.010714111334102105
0.6666666666666666	0.3076923076923077	-0.0032963861282919865
0.6923076923076923	0.3076923076923077	-0.02321506620715453
0.717948717948718	0.3076923076923077	-0.041690441143322224
0.7435897435897436	0.3076923076923077	-0.05058018442553715
0.7692307692307693	0.3076923076923077	-0.04583991920813537
0.7948717948717948	0.3076923076923077	-0.030478498288710444
0.8205128205128205	0.3076923076923077	-0.013576475621876557
0.8461538461538461	0.3076923076923077	-0.0035889025587611477
0.8717948717948718	0.3076923076923077	-0.0006992236100154119
0.8974358974358975	0.3076923076923077	0.0032754293211463416
0.9230769230769231	0.3076923076923077	0.015639110877210326
0.9487179487179487	0.3076923076923077	0.03340503869661578
0.9743589743589743	0.3076923076923077	0.0455254531718207
1.0	0.3076923076923077	0.04387883326621225
0.0	0.3333333333333333	0.027048155773055044
0.02564102564102564	0.3333333333333333	0.03224620882837801
0.05128205128205128	0.3333333333333333	0.02623396273385389
0.07692307692307693	0.3333333333333333	0.005596191169689784
0.10256410256410256	0.3333333333333333	-0.025556251666535194
0.1282051282051282	0.3333333333333333	-0.054815096158892525
0.15384615384615385	0.3333333333333333	-0.06870307199857437
0.1794871794871795	0.3333333333333333	-0.0627698988436526
0.20512820512820512	0.3333333333333333	-0.04567233037955946
0.23076923076923078	0.3333333333333333	-0.030435344195452182
0.2564102564102564	0.3333333333333333	-0.022863244322845262
0.28205128205128205	0.3333333333333333	-0.01872978835740593
0.3076923076923077	0.3333333333333333	-0.01150973492562243
0.3333333333333333	0.3333333333333333	-0.0007097413368391877
0.358974358974359	0.3333333333333333	0.008250313083987569
0.38461538461538464	0.3333333333333333	0.009590654639323161
0.41025641025641024	0.3333333333333333	0.0025135162449706192
0.4358974358974359	0.3333333333333333	-0.008040459516531094
0.46153846153846156	0.3333333333333333	-0.014676964843410398
0.48717948717948717	0.3333333333333333	-0.012573009853125481
0.5128205128205128	0.3333333333333333	-0.0026229230385615265
0.5384615384615384	0.3333333333333333	0.010033441497097154
0.5641025641025641	0.3333333333333333	0.0202094633785139
0.5897435897435898	0.3333333333333333	0.02528483472496019
0.6153846153846154	0.3333333333333333	0.0241922334843161
0.6410256410256411	0.3333333333333333	0.01592835756964173
0.6666666666666666	0.3333333333333333	0.0001495186208311942
0.6923076923076923	0.3333333333333333	-0.020467930336246037
0.717948717948718	0.3333333333333333	-0.03963700968900861
0.7435897435897436	0.3333333333333333	-0.049350974828222566
0.7692307692307693	0.3333333333333333	-0.044479866086383164
0.7948717948717948	0.3333333333333333	-0.02693372472602321
0.8205128205128205	0.3333333333333333	-0.0060666363121191155
0.8461538461538461	0.3333333333333333	0.007902162805925136
0.8717948717948718	0.3333333333333333	0.012739928613224896
0.8974358974358975	0.3333333333333333	0.015795378571453175
0.9230769230769231	0.3333333333333333	0.024990437984390896
0.9487179487179487	0.3333333333333333	0.03884461477371947
0.9743589743589743	0.3333333333333333	0.04772767449525737
1.0	0.3333333333333333	0.04420180796291166
0.0	0.358974358974359	0.02753232562966619
0.02564102564102564	0.358974358974359	0.03261353456246373
0.05128205128205128	0.358974358974359	0.027123070878656494
0.07692307692307693	0.358974358974359	0.008897509605508008
0.10256410256410256	0.358974358974359	-0.01745050845330192
0.1282051282051282	0.358974358974359	-0.04096284506741797
0.15384615384615385	0.358974358974359	-0.05128852204060975
0.1794871794871795	0.358974358974359	-0.04704408261451034
0.20512820512820512	0.358974358974359	-0.037891720915054446
0.23076923076923078	0.358974358974359	-0.03517493981630585
0.2564102564102564	0.358974358974359	-0.040958572636749305
0.28205128205128205	0.358974358974359	-0.046847707391425034
0.3076923076923077	0.358974358974359	-0.043109206149108514
0.3333333333333333	0.358974358974359	-0.02824789712179225
0.358974358974359	0.358974358974359	-0.00901946743396244
0.38461538461538464	0.358974358974359	0.005567797026447718
0.41025641025641024	0.358974358974359	0.011047058468407199
0.4358974358974359	0.358974358974359	0.009539933780160138
0.46153846153846156	0.358974358974359	0.007296501365663126
0.48717948717948717	0.358974358974359	0.009415001596041762
0.5128205128205128	0.358974358974359	0.01609653349002161
0.5384615384615384	0.358974358974359	0.023622069537766282
0.5641025641025641	0.358974358974359	0.02828011481612048
0.5897435897435898	0.358974358974359	0.028835073595872972
0.6153846153846154	0.358974358974359	0.025017621043263633
0.6410256410256411	0.358974358974359	0.015989529079048142
0.6666666666666666	0.358974358974359	0.0009970410959390479
0.6923076923076923	0.358974358974359	-0.0178480230954541
0.717948717948718	0.358974358974359	-0.03492062782845672
0.7435897435897436	0.358974358974359	-0.04313222023513733
0.7692307692307693	0.358974358974359	-0.03820261850559701
0.7948717948717948	0.358974358974359	-0.021999400136557858
0.8205128205128205	0.358974358974359	-0.002449433891086306
0.8461538461538461	0.358974358974359	0.012056911628560572
0.8717948717948718	0.358974358974359	0.019552904144141008
0.8974358974358975	0.358974358974359	0.025572115207133733
0.9230769230769231	0.358974358974359	0.03565249685000908
0.9487179487179487	0.358974358974359	0.04761102230537444
0.9743589743589743	0.358974358974359	0.05314637077773985
1.0	0.358974358974359	0.046661746236208425
0.0	0.38461538461538464	0.021622293092867888
0.02564102564102564	0.38461538461538464	0.02518523465154237
0.05128205128205128	0.38461538461538464	0.02097152971807774
0.07692307692307693	0.38461538461538464	0.008480064534360423
0.10256410256410256	0.38461538461538464	-0.008198522062394154
0.1282051282051282	0.38461538461538464	-0.02185243974766389
0.15384615384615385	0.38461538461538464	-0.02733822791271714
0.1794871794871795	0.38461538461538464	-0.026396276712105923
0.20512820512820512	0.38461538461538464	-0.02743702721816848
0.23076923076923078	0.38461538461538464	-0.0376267981386909
0.2564102564102564	0.38461538461538464	-0.05500083164530038
0.28205128205128205	0.38461538461538464	-0.06912222799773306
0.3076923076923077	0.38461538461538464	-0.06944154064474904
0.3333333333333333	0.38461538461538464	-0.053984767081229186
0.358974358974359	0.38461538461538464	-0.029343519259346234
0.38461538461538464	0.38461538461538464	-0.005631801952675111
0.41025641025641024	0.38461538461538464	0.010138658890875332
0.4358974358974359	0.38461538461538464	0.016870096419996185
0.46153846153846156	0.38461538461538464	0.01827198987627412
0.48717948717948717	0.38461538461538464	0.01887394746020025
0.5128205128205128	0.38461538461538464	0.020493780282287852
0.5384615384615384	0.38461538461538464	0.02225644809349204
0.5641025641025641	0.38461538461538464	0.022821053444843944
0.5897435897435898	0.38461538461538464	0.021770308014043477
0.6153846153846154	0.38461538461538464	0.018237341073859624
0.6410256410256411	0.38461538461538464	0.010372236483046476
0.6666666666666666	0.38461538461538464	-0.0029071046349014667
0.6923076923076923	0.38461538461538464	-0.01891263049602773
0.717948717948718	0.38461538461538464	-0.03167051846971961
0.7435897435897436	0.38461538461538464	-0.035557668211877266
0.7692307692307693	0.38461538461538464	-0.029282591783095044
0.7948717948717948	0.38461538461538464	-0.01632444231386708
0.8205128205128205	0.38461538461538464	-0.00232545706712964
0.8461538461538461	0.38461538461538464	0.009003970785779478
0.8717948717948718	0.38461538461538464	0.01810196771137239
0.8974358974358975	0.38461538461538464	0.028235805205405386
0.9230769230769231	0.38461538461538464	0.04063633809770807
0.9487179487179487	0.38461538461538464	0.05129025715125845
0.9743589743589743	0.38461538461538464	0.05367906116176049
1.0	0.38461538461538464	0.04495622715228214
0.0	0.41025641025641024	0.012257749441830243
0.02564102564102564	0.41025641025641024	0.013389537600148405
0.05128205128205128	0.41025641025641024	0.0105358181125284
0.07692307692307693	0.41025641025641024	0.005080564442404374
0.10256410256410256	0.41025641025641024	0.00013991176344966118
0.1282051282051282	0.41025641025641024	-0.0018502639404252214
0.15384615384615385	0.41025641025641024	-0.0017682115149671195
0.1794871794871795	0.41025641025641024	-0.0041791793527115
0.20512820512820512	0.41025641025641024	-0.014799761174637332
0.23076923076923078	0.41025641025641024	-0.035320459422319476
0.2564102564102564	0.41025641025641024	-0.06005221888525644
0.28205128205128205	0.41025641025641024	-0.07849960904520514
0.3076923076923077	0.41025641025641024	-0.08166529600673074
0.3333333333333333	0.41025641025641024	-0.0681548858603123
0.358974358974359	0.41025641025641024	-0.043592583826303447
0.38461538461538464	0.41025641025641024	-0.017042584105895715
0.41025641025641024	0.41025641025641024	0.003951134887898046
0.4358974358974359	0.41025641025641024	0.01577672880831417
0.46153846153846156	0.41025641025641024	0.018937008597863257
0.48717948717948717	0.41025641025641024	0.01668538921286
0.5128205128205128	0.41025641025641024	0.012742951893055276
0.5384615384615384	0.41025641025641024	0.009926617375177704
0.5641025641025641	0.41025641025641024	0.009318302872999942
0.5897435897435898	0.41025641025641024	0.010036501980430261
0.6153846153846154	0.41025641025641024	0.009150648551146178
0.6410256410256411	0.41025641025641024	0.0033410018841437176
0.6666666666666666	0.41025641025641024	-0.008020235957627199
0.6923076923076923	0.41025641025641024	-0.0206497479550853
0.717948717948718	0.41025641025641024	-0.027863722717352074
0.7435897435897436	0.41025641025641024	-0.026038682034399473
0.7692307692307693	0.41025641025641024	-0.01784061579361127
0.7948717948717948	0.41025641025641024	-0.009009379580606217
0.8205128205128205	0.41025641025641024	-0.0027553548782807435
0.8461538461538461	0.41025641025641024	0.002512904895524784
0.8717948717948718	0.41025641025641024	0.010086581653399538
0.8974358974358975	0.41025641025641024	0.02094481551756228
0.9230769230769231	0.41025641025641024	0.03227374147910733
0.9487179487179487	0.41025641025641024	0.03933147056978725
0.9743589743589743	0.41025641025641024	0.03874930579882378
1.0	0.41025641025641024	0.030782205581892885
0.0	0.4358974358974359	0.004320222536276433
0.02564102564102564	0.4358974358974359	0.003310020200110298
0.05128205128205128	0.4358974358974359	0.0014902914876032632
0.07692307692307693	0.4358974358974359	0.0019023460299953698
0.10256410256410256	0.4358974358974359	0.006890125945104202
0.1282051282051282	0.4358974358974359	0.014861052866138074
0.15384615384615385	0.4358974358974359	0.01996164381522369
0.1794871794871795	0.4358974358974359	0.015590044788167112
0.20512820512820512	0.4358974358974359	-0.001172608272377803
0.23076923076923078	0.4358974358974359	-0.027181804176957196
0.2564102564102564	0.4358974358974359	-0.05417492441227731
0.28205128205128205	0.4358974358974359	-0.07292432947246037
0.3076923076923077	0.4358974358974359	-0.07732473581873278
0.3333333333333333	0.4358974358974359	-0.0673383613169977
0.358974358974359	0.4358974358974359	-0.047356503322754685
0.38461538461538464	0.4358974358974359	-0.023830358937870156
0.41025641025641024	0.4358974358974359	-0.002866903943640831
0.4358974358974359	0.4358974358974359	0.010588516653004866
0.46153846153846156	0.4358974358974359	0.01382626397399535
0.48717948717948717	0.4358974358974359	0.008403913323355211
0.5128205128205128	0.4358974358974359	-0.000040412686484661595
0.5384615384615384	0.4358974358974359	-0.00490287778505637
0.5641025641025641	0.4358974358974359	-0.003416463386210885
0.5897435897435898	0.4358974358974359	0.001578900036684159
0.6153846153846154	0.4358974358974359	0.004192217339114744
0.6410256410256411	0.4358974358974359	0.00025449863468736254
0.6666666666666666	0.4358974358974359	-0.00914638475537452
0.6923076923076923	0.4358974358974359	-0.017893881592580266
0.717948717948718	0.4358974358974359	-0.019557193800973132
0.7435897435897436	0.4358974358974359	-0.013228738321923977
0.7692307692307693	0.4358974358974359	-0.004851083606935519
0.7948717948717948	0.4358974358974359	-0.001217691695463574
0.8205128205128205	0.4358974358974359	-0.0029752628134095296
0.8461538461538461	0.4358974358974359	-0.004601136972270165
0.8717948717948718	0.4358974358974359	-0.0014154156972954145
0.8974358974358975	0.4358974358974359	0.005163731802368126
0.9230769230769231	0.4358974358974359	0.00993143557470036
0.9487179487179487	0.4358974358974359	0.009830312887918857
0.9743589743589743	0.4358974358974359	0.006302564355860381
1.0	0.4358974358974359	0.00260209713876696
0.0	0.46153846153846156	0.000690020802850654
0.02564102564102564	0.46153846153846156	-0.0012446465400601664
0.05128205128205128	0.46153846153846156	-0.002456263127149618
0.07692307692307693	0.46153846153846156	0.0008842060042380314
0.10256410256410256	0.46153846153846156	0.010757213329164005
0.1282051282051282	0.46153846153846156	0.023683051828297504
0.15384615384615385	0.46153846153846156	0.031629407940051216
0.1794871794871795	0.46153846153846156	0.027392974152209506
0.20512820512820512	0.46153846153846156	0.009800688009373051
0.23076923076923078	0.46153846153846156	-0.01572641503988008
0.2564102564102564	0.46153846153846156	-0.040483802996113
0.28205128205128205	0.46153846153846156	-0.057166689446830767
0.3076923076923077	0.46153846153846156	-0.062282982627686875
0.3333333333333333	0.46153846153846156	-0.05670046914110179
0.358974358974359	0.46153846153846156	-0.04323537938223935
0.38461538461538464	0.46153846153846156	-0.025198787519720836
0.41025641025641024	0.46153846153846156	-0.006550378762321442
0.4358974358974359	0.46153846153846156	0.007019421265886631
0.46153846153846156	0.46153846153846156	0.009924970895378908
0.48717948717948717	0.46153846153846156	0.0021243302935278147
0.5128205128205128	0.46153846153846156	-0.008860959965393753
0.5384615384615384	0.46153846153846156	-0.013133210272345363
0.5641025641025641	0.46153846153846156	-0.007399334411402858
0.5897435897435898	0.46153846153846156	0.0023869393681341397
0.6153846153846154	0.46153846153846156	0.007322794569341634
0.6410256410256411	0.46153846153846156	0.003805972183815148
0.6666666666666666	0.46153846153846156	-0.00405451759005339
0.6923076923076923	0.46153846153846156	-0.008814114617833808
0.717948717948718	0.46153846153846156	-0.006184861530370308
0.7435897435897436	0.46153846153846156	0.0011816352521010183
0.7692307692307693	0.46153846153846156	0.005758250775335586
0.7948717948717948	0.46153846153846156	0.0022675654875285787
0.8205128205128205	0.46153846153846156	-0.006663404170333654
0.8461538461538461	0.46153846153846156	-0.013405222720850004
0.8717948717948718	0.46153846153846156	-0.014160359281179688
0.8974358974358975	0.46153846153846156	-0.013378112846809594
0.9230769230769231	0.46153846153846156	-0.01748055331491033
0.9487179487179487	0.46153846153846156	-0.026265200372471487
0.9743589743589743	0.46153846153846156	-0.032687713566902456
1.0	0.46153846153846156	-0.030711894962879294
0.0	0.48717948717948717	-0.000046694483000221027
0.02564102564102564	0.48717948717948717	-0.0021707601857215643
0.05128205128205128	0.48717948717948717	-0.003685006147421385
0.07692307692307693	0.48717948717948717	-0.0010793480374041114
0.10256410256410256	0.48717948717948717	0.007590043702277642
0.1282051282051282	0.48717948717948717	0.019474983391292864
0.15384615384615385	0.48717948717948717	0.027754187329193443
0.1794871794871795	0.48717948717948717	0.026287636505580695
0.20512820512820512	0.48717948717948717	0.014033870028401957
0.23076923076923078	0.48717948717948717	-0.004794417426691491
0.2564102564102564	0.48717948717948717	-0.023720656445053948
0.28205128205128205	0.48717948717948717	-0.03765683787180092
0.3076923076923077	0.48717948717948717	-0.04427613366356582
0.3333333333333333	0.48717948717948717	-0.04370903445911133
0.358974358974359	0.48717948717948717	-0.03644565300850362
0.38461538461538464	0.48717948717948717	-0.0229310484695707
0.41025641025641024	0.48717948717948717	-0.005610708511391485
0.4358974358974359	0.48717948717948717	0.008825680957749897
0.46153846153846156	0.48717948717948717	0.012339989582768099
0.48717948717948717	0.48717948717948717	0.0037303751949650786
0.5128205128205128	0.48717948717948717	-0.007770251563780324
0.5384615384615384	0.48717948717948717	-0.009870171979143253
0.5641025641025641	0.48717948717948717	0.00023196147776707933
0.5897435897435898	0.48717948717948717	0.013212084129995891
0.6153846153846154	0.48717948717948717	0.017923854169590706
0.6410256410256411	0.48717948717948717	0.012748185920219033
0.6666666666666666	0.48717948717948717	0.005490379454379666
0.6923076923076923	0.48717948717948717	0.004040373497231127
0.717948717948718	0.48717948717948717	0.00882888077010661
0.7435897435897436	0.48717948717948717	0.013129183889392068
0.7692307692307693	0.48717948717948717	0.009519670040888164
0.7948717948717948	0.48717948717948717	-0.003260185540129036
0.8205128205128205	0.48717948717948717	-0.018260170291183774
0.8461538461538461	0.48717948717948717	-0.026720206934007854
0.8717948717948718	0.48717948717948717	-0.027276971653795706
0.8974358974358975	0.48717948717948717	-0.028196078848012125
0.9230769230769231	0.48717948717948717	-0.03739406635719835
0.9487179487179487	0.48717948717948717	-0.05212882536426904
0.9743589743589743	0.48717948717948717	-0.06078886411859544
1.0	0.48717948717948717	-0.054893186057872315
0.0	0.5128205128205128	-0.002104954715891127
0.02564102564102564	0.5128205128205128	-0.005535877756471311
0.05128205128205128	0.5128205128205128	-0.009473444998750906
0.07692307692307693	0.5128205128205128	-0.011247793023966413
0.10256410256410256	0.5128205128205128	-0.008530701331843226
0.1282051282051282	0.5128205128205128	-0.0016397068745317655
0.15384615384615385	0.5128205128205128	0.006177004656604378
0.1794871794871795	0.5128205128205128	0.010802697248423363
0.20512820512820512	0.5128205128205128	0.00970414723772958
0.23076923076923078	0.5128205128205128	0.002948742806108891
0.2564102564102564	0.5128205128205128	-0.007355979664559576
0.28205128205128205	0.5128205128205128	-0.018388755347085627
0.3076923076923077	0.5128205128205128	-0.027444153147367572
0.3333333333333333	0.5128205128205128	-0.032205613091047254
0.358974358974359	0.5128205128205128	-0.03007449328531875
0.38461538461538464	0.5128205128205128	-0.019111847397331266
0.41025641025641024	0.5128205128205128	-0.0011776562997921132
0.4358974358974359	0.5128205128205128	0.015644065270271693
0.46153846153846156	0.5128205128205128	0.021283510598006667
0.48717948717948717	0.5128205128205128	0.013668322816562455
0.5128205128205128	0.5128205128205128	0.0031474042414587054
0.5384615384615384	0.5128205128205128	0.0033152462506802595
0.5641025641025641	0.5128205128205128	0.016088266045042314
0.5897435897435898	0.5128205128205128	0.02960931176120913
0.6153846153846154	0.5128205128205128	0.031692860701838715
0.6410256410256411	0.5128205128205128	0.02327437113671391
0.6666666666666666	0.5128205128205128	0.015423140711098578
0.6923076923076923	0.5128205128205128	0.015703048292800923
0.717948717948718	0.5128205128205128	0.020276351411899065
0.7435897435897436	0.5128205128205128	0.01872851870667746
0.7692307692307693	0.5128205128205128	0.004695287675969428
0.7948717948717948	0.5128205128205128	-0.018114874778561607
0.8205128205128205	0.5128205128205128	-0.03802301874664581
0.8461538461538461	0.5128205128205128	-0.04511947945398174
0.8717948717948718	0.5128205128205128	-0.040399061740127584
0.8974358974358975	0.5128205128205128	-0.03591992909436007
0.9230769230769231	0.5128205128205128	-0.042163458558369324
0.9487179487179487	0.5128205128205128	-0.05652810131702878
0.9743589743589743	0.5128205128205128	-0.06569497901228434
1.0	0.5128205128205128	-0.05952210284151102
0.0	0.5384615384615384	-0.008434243749469987
0.02564102564102564	0.5384615384615384	-0.015701597859910914
0.05128205128205128	0.5384615384615384	-0.024836974534206368
0.07692307692307693	0.5384615384615384	-0.033619978734556744
0.10256410256410256	0.5384615384615384	-0.03877829433096162
0.1282051282051282	0.5384615384615384	-0.03743775139281419
0.15384615384615385	0.5384615384615384	-0.02888661443263672
0.1794871794871795	0.5384615384615384	-0.015409070353254041
0.20512820512820512	0.5384615384615384	-0.0020073578418399315
0.23076923076923078	0.5384615384615384	0.006150107441124382
0.2564102564102564	0.5384615384615384	0.006182716986112365
0.28205128205128205	0.5384615384615384	-0.0011900175280308628
0.3076923076923077	0.5384615384615384	-0.012271076226901174
0.3333333333333333	0.5384615384615384	-0.021809090015898428
0.358974358974359	0.5384615384615384	-0.024025227485753736
0.38461538461538464	0.5384615384615384	-0.014865882746942068
0.41025641025641024	0.5384615384615384	0.004242316068512533
0.4358974358974359	0.5384615384615384	0.02410653137255562
0.46153846153846156	0.5384615384615384	0.033091680283527915
0.48717948717948717	0.5384615384615384	0.028039100906942813
0.5128205128205128	0.5384615384615384	0.019237235208527905
0.5384615384615384	0.5384615384615384	0.020454884709713995
0.5641025641025641	0.5384615384615384	0.0330658123417582
0.5897435897435898	0.5384615384615384	0.04439329842514803
0.6153846153846154	0.5384615384615384	0.04250866369631804
0.6410256410256411	0.5384615384615384	0.03042311032958321
0.6666666666666666	0.5384615384615384	0.021019236470596794
0.6923076923076923	0.5384615384615384	0.021103145217270945
0.717948717948718	0.5384615384615384	0.02370607955581761
0.7435897435897436	0.5384615384615384	0.016151622062733177
0.7692307692307693	0.5384615384615384	-0.00673538257028841
0.7948717948717948	0.5384615384615384	-0.03735153983620434
0.8205128205128205	0.5384615384615384	-0.060375796905756764
0.8461538461538461	0.5384615384615384	-0.06461742057259946
0.8717948717948718	0.5384615384615384	-0.05205034747084571
0.8974358974358975	0.5384615384615384	-0.037069462139188006
0.9230769230769231	0.5384615384615384	-0.03306770169571836
0.9487179487179487	0.5384615384615384	-0.04041741494756809
0.9743589743589743	0.5384615384615384	-0.04763765578592413
1.0	0.5384615384615384	-0.044327067926834975
0.0	0.5641025641025641	-0.01693179325768587
0.02564102564102564	0.5641025641025641	-0.029422855535010374
0.05128205128205128	0.5641025641025641	-0.04495312871844515
0.07692307692307693	0.5641025641025641	-0.06107822693579735
0.10256410256410256	0.5641025641025641	-0.07330090556720363
0.1282051282051282	0.5641025641025641	-0.07613870189200558
0.15384615384615385	0.5641025641025641	-0.06610587025743125
0.1794871794871795	0.5641025641025641	-0.04444016473379382
0.20512820512820512	0.5641025641025641	-0.018353033421924656
0.23076923076923078	0.5641025641025641	0.0029374173339354933
0.2564102564102564	0.5641025641025641	0.012772134133869491
0.28205128205128205	0.5641025641025641	0.010217098127422152
0.3076923076923077	0.5641025641025641	-0.0005727293753241784
0.3333333333333333	0.5641025641025641	-0.012592884829336222
0.358974358974359	0.5641025641025641	-0.017926980673332926
0.38461538461538464	0.5641025641025641	-0.010715413671846136
0.41025641025641024	0.5641025641025641	0.008666601264376527
0.4358974358974359	0.5641025641025641	0.031002887659014558
0.46153846153846156	0.5641025641025641	0.04377222617634302
0.48717948717948717	0.5641025641025641	0.042264608807459754
0.5128205128205128	0.5641025641025641	0.03525641375747651
0.5384615384615384	0.5641025641025641	0.03560996282998503
0.5641025641025641	0.5641025641025641	0.04485173662937914
0.5897435897435898	0.5641025641025641	0.05147735909654547
0.6153846153846154	0.5641025641025641	0.0450396358799427
0.6410256410256411	0.5641025641025641	0.029654887575648305
0.6666666666666666	0.5641025641025641	0.01822420924760443
0.6923076923076923	0.5641025641025641	0.016642626902671914
0.717948717948718	0.5641025641025641	0.016761478305449908
0.7435897435897436	0.5641025641025641	0.005642334069863675
0.7692307692307693	0.5641025641025641	-0.02093482007001494
0.7948717948717948	0.5641025641025641	-0.053816003012376455
0.8205128205128205	0.5641025641025641	-0.07663569079620505
0.8461538461538461	0.5641025641025641	-0.07775954742435826
0.8717948717948718	0.5641025641025641	-0.058727091837780854
0.8974358974358975	0.5641025641025641	-0.03372930498789327
0.9230769230769231	0.5641025641025641	-0.017636170067709577
0.9487179487179487	0.5641025641025641	-0.01480628836037528
0.9743589743589743	0.5641025641025641	-0.018141668773363755
1.0	0.5641025641025641	-0.018673612226123074
0.0	0.5897435897435898	-0.02212517307642473
0.02564102564102564	0.5897435897435898	-0.03811777909200641
0.05128205128205128	0.5897435897435898	-0.05799089481577106
0.07692307692307693	0.5897435897435898	-0.07896912434304015
0.10256410256410256	0.5897435897435898	-0.0957959684216483
0.1282051282051282	0.5897435897435898	-0.10177274827246405
0.15384615384615385	0.5897435897435898	-0.09228078739423921
0.1794871794871795	0.5897435897435898	-0.06798469037660088
0.20512820512820512	0.5897435897435898	-0.03672247832133395
0.23076923076923078	0.5897435897435898	-0.008927773759500114
0.2564102564102564	0.5897435897435898	0.007404482472089648
0.28205128205128205	0.5897435897435898	0.010362336443994072
0.3076923076923077	0.5897435897435898	0.0033888089993006393
0.3333333333333333	0.5897435897435898	-0.006981545092790827
0.358974358974359	0.5897435897435898	-0.012649067349125988
0.38461538461538464	0.5897435897435898	-0.006732427315771541
0.41025641025641024	0.5897435897435898	0.01203216717029886
0.4358974358974359	0.5897435897435898	0.03571130766307866
0.46153846153846156	0.5897435897435898	0.0518604830075843
0.48717948717948717	0.5897435897435898	0.05410147978479596
0.5128205128205128	0.5897435897435898	0.048600099927605604
0.5384615384615384	0.5897435897435898	0.046376367617268245
0.5641025641025641	0.5897435897435898	0.04953439089485579
0.5897435897435898	0.5897435897435898	0.04921705884388353
0.6153846153846154	0.5897435897435898	0.03748494032450937
0.6410256410256411	0.5897435897435898	0.018966564779440555
0.6666666666666666	0.5897435897435898	0.005385012177119622
0.6923076923076923	0.5897435897435898	0.001722744496317318
0.717948717948718	0.5897435897435898	0.00023545071835064693
0.7435897435897436	0.5897435897435898	-0.010648646317020902
0.7692307692307693	0.5897435897435898	-0.03439969471147915
0.7948717948717948	0.5897435897435898	-0.06256109948641653
0.8205128205128205	0.5897435897435898	-0.08074786769992055
0.8461538461538461	0.5897435897435898	-0.07878147488535493
0.8717948717948718	0.5897435897435898	-0.05740334127841658
0.8974358974358975	0.5897435897435898	-0.02819017622082111
0.9230769230769231	0.5897435897435898	-0.004685724630567102
0.9487179487179487	0.5897435897435898	0.006268682525034069
0.9743589743589743	0.5897435897435898	0.007072090846031045
1.0	0.5897435897435898	0.004026856240944286
0.0	0.6153846153846154	-0.021009472136041214
0.02564102564102564	0.6153846153846154	-0.03661780736905828
0.05128205128205128	0.6153846153846154	-0.05637797184013002
0.07692307692307693	0.6153846153846154	-0.07777588593353973
0.10256410256410256	0.6153846153846154	-0.09597426091451082
0.1282051282051282	0.6153846153846154	-0.1047481934630336
0.15384615384615385	0.6153846153846154	-0.09969455479601831
0.1794871794871795	0.6153846153846154	-0.08077514501278836
0.20512820512820512	0.6153846153846154	-0.054224322129865714
0.23076923076923078	0.6153846153846154	-0.028500378523595767
0.2564102564102564	0.6153846153846154	-0.0103759991761702
0.28205128205128205	0.6153846153846154	-0.00207179939649239
0.3076923076923077	0.6153846153846154	-0.0019535956354117695
0.3333333333333333	0.6153846153846154	-0.006064271063212869
0.358974358974359	0.6153846153846154	-0.008216222933388967
0.38461538461538464	0.6153846153846154	-0.0018524771595366865
0.41025641025641024	0.6153846153846154	0.01580247596848177
0.4358974358974359	0.6153846153846154	0.039105572719299035
0.46153846153846156	0.6153846153846154	0.05707399190634797
0.48717948717948717	0.6153846153846154	0.062430989385741466
0.5128205128205128	0.6153846153846154	0.058364619368134675
0.5384615384615384	0.6153846153846154	0.053143001307824116
0.5641025641025641	0.6153846153846154	0.04909607547206294
0.5897435897435898	0.6153846153846154	0.040511423345184816
0.6153846153846154	0.6153846153846154	0.022683282190045433
0.6410256410256411	0.6153846153846154	0.0008704380653346412
0.6666666666666666	0.6153846153846154	-0.014642117975679662
0.6923076923076923	0.6153846153846154	-0.01973209912773493
0.717948717948718	0.6153846153846154	-0.021096803563966572
0.7435897435897436	0.6153846153846154	-0.028278729764548136
0.7692307692307693	0.6153846153846154	-0.044167982363203045
0.7948717948717948	0.6153846153846154	-0.0623324624121921
0.8205128205128205	0.6153846153846154	-0.07246556818356054
0.8461538461538461	0.6153846153846154	-0.06769755163376254
0.8717948717948718	0.6153846153846154	-0.048538966939770195
0.8974358974358975	0.6153846153846154	-0.022710509182109602
0.9230769230769231	0.6153846153846154	0.00019267950440676821
0.9487179487179487	0.6153846153846154	0.013719662849138085
0.9743589743589743	0.6153846153846154	0.017262106532515635
1.0	0.6153846153846154	0.014205172186703197
0.0	0.6410256410256411	-0.017162047527732205
0.02564102564102564	0.6410256410256411	-0.029681331889233487
0.05128205128205128	0.6410256410256411	-0.04554781775985388
0.07692307692307693	0.6410256410256411	-0.06311808571498129
0.10256410256410256	0.6410256410256411	-0.07923194933107343
0.1282051282051282	0.6410256410256411	-0.08966758794296298
0.15384615384615385	0.6410256410256411	-0.09122233708141352
0.1794871794871795	0.6410256410256411	-0.0829152212100726
0.20512820512820512	0.6410256410256411	-0.06767468611125192
0.23076923076923078	0.6410256410256411	-0.049810021443690025
0.2564102564102564	0.6410256410256411	-0.03329227499615875
0.28205128205128205	0.6410256410256411	-0.020289177416395823
0.3076923076923077	0.6410256410256411	-0.011517466416618279
0.3333333333333333	0.6410256410256411	-0.00658308318530696
0.358974358974359	0.6410256410256411	-0.002469108833684146
0.38461538461538464	0.6410256410256411	0.005724329456660972
0.41025641025641024	0.6410256410256411	0.02150006529706676
0.4358974358974359	0.6410256410256411	0.041975783427912694
0.46153846153846156	0.6410256410256411	0.0591902619135113
0.48717948717948717	0.6410256410256411	0.06648872023395361
0.5128205128205128	0.6410256410256411	0.06443455858747288
0.5384615384615384	0.6410256410256411	0.057705752902209966
0.5641025641025641	0.6410256410256411	0.04775045098575169
0.5897435897435898	0.6410256410256411	0.03145908399941141
0.6153846153846154	0.6410256410256411	0.007546131579672725
0.6410256410256411	0.6410256410256411	-0.017581086878898235
0.6666666666666666	0.6410256410256411	-0.03460209435816969
0.6923076923076923	0.6410256410256411	-0.040080789649992205
0.717948717948718	0.6410256410256411	-0.03979970918028707
0.7435897435897436	0.6410256410256411	-0.041661783817698424
0.7692307692307693	0.6410256410256411	-0.048404149871379365
0.7948717948717948	0.6410256410256411	-0.0559380972221036
0.8205128205128205	0.6410256410256411	-0.05819067890154954
0.8461538461538461	0.6410256410256411	-0.051841801965853564
0.8717948717948718	0.6410256410256411	-0.037677733764376255
0.8974358974358975	0.6410256410256411	-0.01995999074413237
0.9230769230769231	0.6410256410256411	-0.0036765826261193103
0.9487179487179487	0.6410256410256411	0.007234410071320426
0.9743589743589743	0.6410256410256411	0.011560635466827177
1.0	0.6410256410256411	0.010602103431726188
0.0	0.6666666666666666	-0.017350573566389003
0.02564102564102564	0.6666666666666666	-0.027204463290396167
0.05128205128205128	0.6666666666666666	-0.038085917807870844
0.07692307692307693	0.6666666666666666	-0.04932128752118278
0.10256410256410256	0.6666666666666666	-0.060203149527602244
0.1282051282051282	0.6666666666666666	-0.06952875846914407
0.15384615384615385	0.6666666666666666	-0.075955339360311
0.1794871794871795	0.6666666666666666	-0.0776343235842124
0.20512820512820512	0.6666666666666666	-0.07374989938626474
0.23076923076923078	0.6666666666666666	-0.06401909614321392
0.2564102564102564	0.6666666666666666	-0.04951005037485114
0.28205128205128205	0.6666666666666666	-0.03245674119910066
0.3076923076923077	0.6666666666666666	-0.015885636311954433
0.3333333333333333	0.6666666666666666	-0.002605670331835535
0.358974358974359	0.6666666666666666	0.0073040168271804136
0.38461538461538464	0.6666666666666666	0.016551071570179546
0.41025641025641024	0.6666666666666666	0.028638249431229897
0.4358974358974359	0.6666666666666666	0.0435421691611158
0.46153846153846156	0.6666666666666666	0.05752556854548456
0.48717948717948717	0.6666666666666666	0.06598113061975937
0.5128205128205128	0.6666666666666666	0.06736080093787035
0.5384615384615384	0.6666666666666666	0.062065054658116264
0.5641025641025641	0.6666666666666666	0.0494028874013547
0.5897435897435898	0.6666666666666666	0.027912944232094315
0.6153846153846154	0.6666666666666666	-0.0005566485595472834
0.6410256410256411	0.6666666666666666	-0.028145522695490935
0.6666666666666666	0.6666666666666666	-0.04604637276094297
0.6923076923076923	0.6666666666666666	-0.051376112932891765
0.717948717948718	0.6666666666666666	-0.049354811973938546
0.7435897435897436	0.6666666666666666	-0.046985466387633706
0.7692307692307693	0.6666666666666666	-0.047301881707845175
0.7948717948717948	0.6666666666666666	-0.04811793568694093
0.8205128205128205	0.6666666666666666	-0.04609362475531414
0.8461538461538461	0.6666666666666666	-0.03997863132879252
0.8717948717948718	0.6666666666666666	-0.03076825303298352
0.8974358974358975	0.6666666666666666	-0.02082686582781135
0.9230769230769231	0.6666666666666666	-0.012089805500841528
0.9487179487179487	0.6666666666666666	-0.005803692603623913
0.9743589743589743	0.6666666666666666	-0.00209190255871345
1.0	0.6666666666666666	-0.00036939458665523605
0.0	0.6923076923076923	-0.024448003251540014
0.02564102564102564	0.6923076923076923	-0.033867112142177754
0.05128205128205128	0.6923076923076923	-0.04073040739468713
0.07692307692307693	0.6923076923076923	-0.04508826348497142
0.10256410256410256	0.6923076923076923	-0.04883195534943522
0.1282051282051282	0.6923076923076923	-0.05397420702077597
0.15384615384615385	0.6923076923076923	-0.061105583923907365
0.1794871794871795	0.6923076923076923	-0.06778260097050615
0.20512820512820512	0.6923076923076923	-0.07020139060203238
0.23076923076923078	0.6923076923076923	-0.06464041152062659
0.2564102564102564	0.6923076923076923	-0.0503731021582348
0.28205128205128205	0.6923076923076923	-0.03014541986449124
0.3076923076923077	0.6923076923076923	-0.00886967485212916
0.3333333333333333	0.6923076923076923	0.008647917115973404
0.358974358974359	0.6923076923076923	0.02043117519066944
0.38461538461538464	0.6923076923076923	0.027694310698580398
0.41025641025641024	0.6923076923076923	0.03398407508265296
0.4358974358974359	0.6923076923076923	0.04199485539431343
0.46153846153846156	0.6923076923076923	0.052261697159103594
0.48717948717948717	0.6923076923076923	0.062448739215084405
0.5128205128205128	0.6923076923076923	0.06903267304509526
0.5384615384615384	0.6923076923076923	0.0679802789058783
0.5641025641025641	0.6923076923076923	0.05596653396620009
0.5897435897435898	0.6923076923076923	0.03258618845925964
0.6153846153846154	0.6923076923076923	0.0022740415887302916
0.6410256410256411	0.6923076923076923	-0.025952020687085773
0.6666666666666666	0.6923076923076923	-0.04395779491770059
0.6923076923076923	0.6923076923076923	-0.04958696291209439
0.717948717948718	0.6923076923076923	-0.04772263940215118
0.7435897435897436	0.6923076923076923	-0.04470366321885867
0.7692307692307693	0.6923076923076923	-0.04361372937187226
0.7948717948717948	0.6923076923076923	-0.04311000151451154
0.8205128205128205	0.6923076923076923	-0.040702452340040544
0.8461538461538461	0.6923076923076923	-0.03557419517019912
0.8717948717948718	0.6923076923076923	-0.028846562353474974
0.8974358974358975	0.6923076923076923	-0.022760039694118068
0.9230769230769231	0.6923076923076923	-0.01851420554503015
0.9487179487179487	0.6923076923076923	-0.015839098518754664
0.9743589743589743	0.6923076923076923	-0.013329825698255896
1.0	0.6923076923076923	-0.00999168820653763
0.0	0.717948717948718	-0.03495621540484293
0.02564102564102564	0.717948717948718	-0.0452889511022279
0.05128205128205128	0.717948717948718	-0.04921466990710169
0.07692307692307693	0.717948717948718	-0.04743306514266301
0.10256410256410256	0.717948717948718	-0.04414496333734764
0.1282051282051282	0.717948717948718	-0.04385308226229936
0.15384615384615385	0.717948717948718	-0.04828090258928946
0.1794871794871795	0.717948717948718	-0.054466539998691596
0.20512820512820512	0.717948717948718	-0.05700739001074059
0.23076923076923078	0.717948717948718	-0.05085080075189939
0.2564102564102564	0.717948717948718	-0.03512414919920129
0.28205128205128205	0.717948717948718	-0.01349785447919415
0.3076923076923077	0.717948717948718	0.007918812163873402
0.3333333333333333	0.717948717948718	0.02376551988220188
0.358974358974359	0.717948717948718	0.031875923258206595
0.38461538461538464	0.717948717948718	0.03359733163791311
0.41025641025641024	0.717948717948718	0.03332960506137222
0.4358974358974359	0.717948717948718	0.03601340555099187
0.46153846153846156	0.717948717948718	0.04498253428626796
0.48717948717948717	0.717948717948718	0.058821875583728395
0.5128205128205128	0.717948717948718	0.07174742393239945
0.5384615384615384	0.717948717948718	0.0760126250426353
0.5641025641025641	0.717948717948718	0.06641202339091815
0.5897435897435898	0.717948717948718	0.04371672034564907
0.6153846153846154	0.717948717948718	0.01435350218691565
0.6410256410256411	0.717948717948718	-0.012306418318748034
0.6666666666666666	0.717948717948718	-0.029560625971432324
0.6923076923076923	0.717948717948718	-0.03652024174427505
0.717948717948718	0.717948717948718	-0.0378172700675287
0.7435897435897436	0.717948717948718	-0.038566729600912654
0.7692307692307693	0.717948717948718	-0.040642891470538865
0.7948717948717948	0.717948717948718	-0.042139989522232954
0.8205128205128205	0.717948717948718	-0.04043744869688234
0.8461538461538461	0.717948717948718	-0.03496739548927114
0.8717948717948718	0.717948717948718	-0.027508399738311037
0.8974358974358975	0.717948717948718	-0.02115005374121328
0.9230769230769231	0.717948717948718	-0.017589353887668347
0.9487179487179487	0.717948717948718	-0.016249289218076925
0.9743589743589743	0.717948717948718	-0.014888214363023494
1.0	0.717948717948718	-0.011882831806640145
0.0	0.7435897435897436	-0.04250139675269964
0.02564102564102564	0.7435897435897436	-0.05302375337267421
0.05128205128205128	0.7435897435897436	-0.0542780013264834
0.07692307692307693	0.7435897435897436	-0.04783437566794187
0.10256410256410256	0.7435897435897436	-0.039579663035920844
0.1282051282051282	0.7435897435897436	-0.035049464225976996
0.15384615384615385	0.7435897435897436	-0.03565010476665695
0.1794871794871795	0.7435897435897436	-0.037787977472584056
0.20512820512820512	0.7435897435897436	-0.03607827416418402
0.23076923076923078	0.7435897435897436	-0.026535417556697014
0.2564102564102564	0.7435897435897436	-0.009676119774896897
0.28205128205128205	0.7435897435897436	0.009947737693261625
0.3076923076923077	0.7435897435897436	0.026199249050763467
0.3333333333333333	0.7435897435897436	0.03473407679661804
0.358974358974359	0.7435897435897436	0.034843312121180345
0.38461538461538464	0.7435897435897436	0.029504697004059187
0.41025641025641024	0.7435897435897436	0.02449047262068508
0.4358974358974359	0.7435897435897436	0.025795342900157836
0.46153846153846156	0.7435897435897436	0.037062892333669446
0.48717948717948717	0.7435897435897436	0.05588509736759549
0.5128205128205128	0.7435897435897436	0.07431274159279869
0.5384615384615384	0.7435897435897436	0.08266384713787191
0.5641025641025641	0.7435897435897436	0.07550304344362109
0.5897435897435898	0.7435897435897436	0.055094492168225595
0.6153846153846154	0.7435897435897436	0.029043767126801488
0.6410256410256411	0.7435897435897436	0.006068123378558419
0.6666666666666666	0.7435897435897436	-0.009294720253596869
0.6923076923076923	0.7435897435897436	-0.01787525764061336
0.717948717948718	0.7435897435897436	-0.024060603031018663
0.7435897435897436	0.7435897435897436	-0.031002856194466254
0.7692307692307693	0.7435897435897436	-0.03800634215077292
0.7948717948717948	0.7435897435897436	-0.04160601833299485
0.8205128205128205	0.7435897435897436	-0.039251768231898104
0.8461538461538461	0.7435897435897436	-0.03165243048029444
0.8717948717948718	0.7435897435897436	-0.021877565459866962
0.8974358974358975	0.7435897435897436	-0.01348219717139155
0.9230769230769231	0.7435897435897436	-0.008254956522370738
0.9487179487179487	0.7435897435897436	-0.005997403136727386
0.9743589743589743	0.7435897435897436	-0.005110152169430386
1.0	0.7435897435897436	-0.004145238158102332
0.0	0.7692307692307693	-0.043508788883059625
0.02564102564102564	0.7692307692307693	-0.05258936455113325
0.05128205128205128	0.7692307692307693	-0.05132615445902109
0.07692307692307693	0.7692307692307693	-0.04234222984114838
0.10256410256410256	0.7692307692307693	-0.03228182493033419
0.1282051282051282	0.7692307692307693	-0.026016225845786122
0.15384615384615385	0.7692307692307693	-0.02320950619182649
0.1794871794871795	0.7692307692307693	-0.019643662179913063
0.20512820512820512	0.7692307692307693	-0.011551468924037392
0.23076923076923078	0.7692307692307693	0.0018346312793279915
0.2564102564102564	0.7692307692307693	0.01750348819442364
0.28205128205128205	0.7692307692307693	0.03056761841251177
0.3076923076923077	0.7692307692307693	0.03658210032556712
0.3333333333333333	0.7692307692307693	0.03405565078023927
0.358974358974359	0.7692307692307693	0.025081987004502256
0.38461538461538464	0.7692307692307693	0.014699092384762502
0.41025641025641024	0.7692307692307693	0.009206399822415565
0.4358974358974359	0.7692307692307693	0.013553515432951944
0.46153846153846156	0.7692307692307693	0.029238073932235924
0.48717948717948717	0.7692307692307693	0.05185531041506983
0.5128205128205128	0.7692307692307693	0.07254331233341128
0.5384615384615384	0.7692307692307693	0.08218589635320774
0.5641025641025641	0.7692307692307693	0.07672543311376058
0.5897435897435898	0.7692307692307693	0.05962082507883492
0.6153846153846154	0.7692307692307693	0.03843908567418199
0.6410256410256411	0.7692307692307693	0.02048314254184953
0.6666666666666666	0.7692307692307693	0.008233935869938055
0.6923076923076923	0.7692307692307693	-0.0005734278376346488
0.717948717948718	0.7692307692307693	-0.010063498670731747
0.7435897435897436	0.7692307692307693	-0.021519134135654136
0.7692307692307693	0.7692307692307693	-0.03168525260286984
0.7948717948717948	0.7692307692307693	-0.035736410122357946
0.8205128205128205	0.7692307692307693	-0.031846148291994975
0.8461538461538461	0.7692307692307693	-0.022546440365681628
0.8717948717948718	0.7692307692307693	-0.011772441065589018
0.8974358974358975	0.7692307692307693	-0.002067741947793927
0.9230769230769231	0.7692307692307693	0.005773138220743856
0.9487179487179487	0.7692307692307693	0.011008771231709472
0.9743589743589743	0.7692307692307693	0.01277684247604792
1.0	0.7692307692307693	0.01103762577032436
0.0	0.7948717948717948	-0.03806192687056108
0.02564102564102564	0.7948717948717948	-0.044517649625391356
0.05128205128205128	0.7948717948717948	-0.04144951734198214
0.07692307692307693	0.7948717948717948	-0.03235613446164489
0.10256410256410256	0.7948717948717948	-0.023550755358258502
0.1282051282051282	0.7948717948717948	-0.01792247986863069
0.15384615384615385	0.7948717948717948	-0.012682935539878145
0.1794871794871795	0.7948717948717948	-0.0032882748330477483
0.20512820512820512	0.7948717948717948	0.011305177465577585
0.23076923076923078	0.7948717948717948	0.02742424057515595
0.2564102564102564	0.7948717948717948	0.03906847304652822
0.28205128205128205	0.7948717948717948	0.041637120073954044
0.3076923076923077	0.7948717948717948	0.0340149726439729
0.3333333333333333	0.7948717948717948	0.019294659128146905
0.358974358974359	0.7948717948717948	0.003269021348318016
0.38461538461538464	0.7948717948717948	-0.007653197595979842
0.41025641025641024	0.7948717948717948	-0.008707623321505221
0.4358974358974359	0.7948717948717948	0.0016029732655165596
0.46153846153846156	0.7948717948717948	0.02113009737096394
0.48717948717948717	0.7948717948717948	0.04393977844400535
0.5128205128205128	0.7948717948717948	0.062392847487718624
0.5384615384615384	0.7948717948717948	0.07030091117467012
0.5641025641025641	0.7948717948717948	0.06586985460985814
0.5897435897435898	0.7948717948717948	0.052764102219467604
0.6153846153846154	0.7948717948717948	0.037127440103567534
0.6410256410256411	0.7948717948717948	0.024469500040814742
0.6666666666666666	0.7948717948717948	0.016161746135011083
0.6923076923076923	0.7948717948717948	0.009641349598890937
0.717948717948718	0.7948717948717948	0.0012692247426110467
0.7435897435897436	0.7948717948717948	-0.009403851719366273
0.7692307692307693	0.7948717948717948	-0.018379392531940486
0.7948717948717948	0.7948717948717948	-0.02103870027547142
0.8205128205128205	0.7948717948717948	-0.01674728593680206
0.8461538461538461	0.7948717948717948	-0.008927782387839889
0.8717948717948718	0.7948717948717948	-0.0006165277962512474
0.8974358974358975	0.7948717948717948	0.008317288572236122
0.9230769230769231	0.7948717948717948	0.018697311641944388
0.9487179487179487	0.7948717948717948	0.0282164034612777
0.9743589743589743	0.7948717948717948	0.032244032628508064
1.0	0.7948717948717948	0.028298318443023846
0.0	0.8205128205128205	-0.028191876515146454
0.02564102564102564	0.8205128205128205	-0.031669084004744705
0.05128205128205128	0.8205128205128205	-0.02787565680639119
0.07692307692307693	0.8205128205128205	-0.02068478454366276
0.10256410256410256	0.8205128205128205	-0.015193764017362174
0.1282051282051282	0.8205128205128205	-0.01186912126767851
0.15384615384615385	0.8205128205128205	-0.005748786740208221
0.1794871794871795	0.8205128205128205	0.0076823526302423695
0.20512820512820512	0.8205128205128205	0.026816679079362568
0.23076923076923078	0.8205128205128205	0.043929802172585505
0.2564102564102564	0.8205128205128205	0.050260536442576026
0.28205128205128205	0.8205128205128205	0.04152732688169753
0.3076923076923077	0.8205128205128205	0.02029302410312881
0.3333333333333333	0.8205128205128205	-0.005172283052274031
0.358974358974359	0.8205128205128205	-0.025116798235347872
0.38461538461538464	0.8205128205128205	-0.032620155645505834
0.41025641025641024	0.8205128205128205	-0.026131025372880885
0.4358974358974359	0.8205128205128205	-0.009032543270955604
0.46153846153846156	0.8205128205128205	0.012590257801280065
0.48717948717948717	0.8205128205128205	0.03229443397596562
0.5128205128205128	0.8205128205128205	0.04523710995520227
0.5384615384615384	0.8205128205128205	0.049320870268722755
0.5641025641025641	0.8205128205128205	0.045142882681758346
0.5897435897435898	0.8205128205128205	0.03573151796323903
0.6153846153846154	0.8205128205128205	0.024991762772760644
0.6410256410256411	0.8205128205128205	0.016593981846298754
0.6666666666666666	0.8205128205128205	0.011823824199332688
0.6923076923076923	0.8205128205128205	0.009187642367385633
0.717948717948718	0.8205128205128205	0.006092582778380943
0.7435897435897436	0.8205128205128205	0.0018536650204626724
0.7692307692307693	0.8205128205128205	-0.001229731121317385
0.7948717948717948	0.8205128205128205	-0.0008407482339588685
0.8205128205128205	0.8205128205128205	0.0022629662678708283
0.8461538461538461	0.8205128205128205	0.0054204823742252705
0.8717948717948718	0.8205128205128205	0.00835122446998839
0.8974358974358975	0.8205128205128205	0.01455982695635834
0.9230769230769231	0.8205128205128205	0.026254287690728486
0.9487179487179487	0.8205128205128205	0.039402467692184834
0.9743589743589743	0.8205128205128205	0.045853044309064936
1.0	0.8205128205128205	0.0408404474210536
0.0	0.8461538461538461	-0.016201158156099137
0.02564102564102564	0.8461538461538461	-0.01680823382635818
0.05128205128205128	0.8461538461538461	-0.01303953863798203
0.07692307692307693	0.8461538461538461	-0.008565064577985209
0.10256410256410256	0.8461538461538461	-0.0069082793217773485
0.1282051282051282	0.8461538461538461	-0.006692366073266142
0.15384615384615385	0.8461538461538461	-0.0019094386374970886
0.1794871794871795	0.8461538461538461	0.011755001068603707
0.20512820512820512	0.8461538461538461	0.03148508633487846
0.23076923076923078	0.8461538461538461	0.047603896874604784
0.2564102564102564	0.8461538461538461	0.049573206816179535
0.28205128205128205	0.8461538461538461	0.032687604582004065
0.3076923076923077	0.8461538461538461	0.0016552362997963208
0.3333333333333333	0.8461538461538461	-0.031332729061091184
0.358974358974359	0.8461538461538461	-0.05309843933774377
0.38461538461538464	0.8461538461538461	-0.05634301282406672
0.41025641025641024	0.8461538461538461	-0.04255076898595209
0.4358974358974359	0.8461538461538461	-0.019487794557324183
0.46153846153846156	0.8461538461538461	0.0034846282054742765
0.48717948717948717	0.8461538461538461	0.019779819652378815
0.5128205128205128	0.8461538461538461	0.027112102369175762
0.5384615384615384	0.8461538461538461	0.026894294245889558
0.5641025641025641	0.8461538461538461	0.021805754901114374
0.5897435897435898	0.8461538461538461	0.01436856668790079
0.6153846153846154	0.8461538461538461	0.006571408621622785
0.6410256410256411	0.8461538461538461	0.0004150455105934703
0.6666666666666666	0.8461538461538461	-0.002598848283108252
0.6923076923076923	0.8461538461538461	-0.0021411085622186276
0.717948717948718	0.8461538461538461	0.000986625805044163
0.7435897435897436	0.8461538461538461	0.00571733208435588
0.7692307692307693	0.8461538461538461	0.011261184955828073
0.7948717948717948	0.8461538461538461	0.016260156868192495
0.8205128205128205	0.8461538461538461	0.018465874836478414
0.8461538461538461	0.8461538461538461	0.016905319416383173
0.8717948717948718	0.8461538461538461	0.01445723913854577
0.8974358974358975	0.8461538461538461	0.017108236174100736
0.9230769230769231	0.8461538461538461	0.027662381744188204
0.9487179487179487	0.8461538461538461	0.041235684241423126
0.9743589743589743	0.8461538461538461	0.048325363393346955
1.0	0.8461538461538461	0.04329756270507643
0.0	0.8717948717948718	-0.004621717020193296
0.02564102564102564	0.8717948717948718	-0.0028448890071384957
0.05128205128205128	0.8717948717948718	0.0006276942005639754
0.07692307692307693	0.8717948717948718	0.0028554092524864082
0.10256410256410256	0.8717948717948718	0.0017493184226908174
0.1282051282051282	0.8717948717948718	-0.0007430776930601976
0.15384615384615385	0.8717948717948718	0.0008138601517835579
0.1794871794871795	0.8717948717948718	0.010368054522541548
0.20512820512820512	0.8717948717948718	0.025898848683171424
0.23076923076923078	0.8717948717948718	0.03874601431974488
0.2564102564102564	0.8717948717948718	0.03826206811061176
0.28205128205128205	0.8717948717948718	0.018541601990380175
0.3076923076923077	0.8717948717948718	-0.016124228866687722
0.3333333333333333	0.8717948717948718	-0.05238028257734682
0.358974358974359	0.8717948717948718	-0.07508407868869073
0.38461538461538464	0.8717948717948718	-0.07617473751270921
0.41025641025641024	0.8717948717948718	-0.05828188318535809
0.4358974358974359	0.8717948717948718	-0.03132772578302441
0.46153846153846156	0.8717948717948718	-0.006620073856160253
0.48717948717948717	0.8717948717948718	0.008734529712494334
0.5128205128205128	0.8717948717948718	0.013244907498597453
0.5384615384615384	0.8717948717948718	0.00995216376451019
0.5641025641025641	0.8717948717948718	0.0030122964190309994
0.5897435897435898	0.8717948717948718	-0.0046945434129622935
0.6153846153846154	0.8717948717948718	-0.011894666699286231
0.6410256410256411	0.8717948717948718	-0.017857793177239643
0.6666666666666666	0.8717948717948718	-0.021257354521030076
0.6923076923076923	0.8717948717948718	-0.02017197028406705
0.717948717948718	0.8717948717948718	-0.013265011405310254
0.7435897435897436	0.8717948717948718	-0.0013238214286215436
0.7692307692307693	0.8717948717948718	0.012152963216196515
0.7948717948717948	0.8717948717948718	0.02236856243505093
0.8205128205128205	0.8717948717948718	0.025786656854115523
0.8461538461538461	0.8717948717948718	0.022822821825521904
0.8717948717948718	0.8717948717948718	0.018089969022249876
0.8974358974358975	0.8717948717948718	0.017853383141703212
0.9230769230769231	0.8717948717948718	0.02455520752780823
0.9487179487179487	0.8717948717948718	0.03409250055367656
0.9743589743589743	0.8717948717948718	0.03884010445146789
1.0	0.8717948717948718	0.034367747783427625
0.0	0.8974358974358975	0.003623224920533769
0.02564102564102564	0.8974358974358975	0.0066976764692799114
0.05128205128205128	0.8974358974358975	0.009729777727223183
0.07692307692307693	0.8974358974358975	0.010936578451490655
0.10256410256410256	0.8974358974358975	0.009274284077741593
0.1282051282051282	0.8974358974358975	0.005905880835205055
0.15384615384615385	0.8974358974358975	0.0041212372700672704
0.1794871794871795	0.8974358974358975	0.007056793858883775
0.20512820512820512	0.8974358974358975	0.014791709156234917
0.23076923076923078	0.8974358974358975	0.022096280129083004
0.2564102564102564	0.8974358974358975	0.020115004808331675
0.28205128205128205	0.8974358974358975	0.001850713188782406
0.3076923076923077	0.8974358974358975	-0.030742582632155742
0.3333333333333333	0.8974358974358975	-0.06602938628120444
0.358974358974359	0.8974358974358975	-0.08897354148495974
0.38461538461538464	0.8974358974358975	-0.09068923823948674
0.41025641025641024	0.8974358974358975	-0.07283373782099764
0.4358974358974359	0.8974358974358975	-0.04478663345873545
0.46153846153846156	0.8974358974358975	-0.0181476993417547
0.48717948717948717	0.8974358974358975	-0.0008621350256424433
0.5128205128205128	0.8974358974358975	0.004508767781867578
0.5384615384615384	0.8974358974358975	0.0005445724757111937
0.5641025641025641	0.8974358974358975	-0.008034738585126842
0.5897435897435898	0.8974358974358975	-0.017340027728170927
0.6153846153846154	0.8974358974358975	-0.025554259773396263
0.6410256410256411	0.8974358974358975	-0.032511843252600606
0.6666666666666666	0.8974358974358975	-0.0374497658940504
0.6923076923076923	0.8974358974358975	-0.03777995341036091
0.717948717948718	0.8974358974358975	-0.030610170807678794
0.7435897435897436	0.8974358974358975	-0.015914352484705796
0.7692307692307693	0.8974358974358975	0.001664125344469722
0.7948717948717948	0.8974358974358975	0.01566951010375078
0.8205128205128205	0.8974358974358975	0.022095480249109026
0.8461538461538461	0.8974358974358975	0.021863219903031913
0.8717948717948718	0.8974358974358975	0.019066671076613723
0.8974358974358975	0.8974358974358975	0.017805102524930862
0.9230769230769231	0.8974358974358975	0.019296869250824494
0.9487179487179487	0.8974358974358975	0.021613201155215006
0.9743589743589743	0.8974358974358975	0.021622504163888105
1.0	0.8974358974358975	0.017799010403339973
0.0	0.9230769230769231	0.006840979473298752
0.02564102564102564	0.9230769230769231	0.009743760003032323
0.05128205128205128	0.9230769230769231	0.012044939714106936
0.07692307692307693	0.9230769230769231	0.01336379236250407
0.10256410256410256	0.9230769230769231	0.013344482236103898
0.1282051282051282	0.9230769230769231	0.011560279906354784
0.15384615384615385	0.9230769230769231	0.008239500165828018
0.1794871794871795	0.9230769230769231	0.005049597179410266
0.20512820512820512	0.9230769230769231	0.004103344576697298
0.23076923076923078	0.9230769230769231	0.004437698567150234
0.2564102564102564	0.9230769230769231	0.00046600206049273373
0.28205128205128205	0.9230769230769231	-0.01470512068076451
0.3076923076923077	0.9230769230769231	-0.04172182573765645
0.3333333333333333	0.9230769230769231	-0.07246196899196927
0.358974358974359	0.9230769230769231	-0.09410279254179992
0.38461538461538464	0.9230769230769231	-0.09774090898855901
0.41025641025641024	0.9230769230769231	-0.08308121962531806
0.4358974358974359	0.9230769230769231	-0.05704996763592835
0.46153846153846156	0.9230769230769231	-0.02991597622781205
0.48717948717948717	0.9230769230769231	-0.009996479699138897
0.5128205128205128	0.9230769230769231	-0.0015885211676516494
0.5384615384615384	0.9230769230769231	-0.0038341244144456965
0.5641025641025641	0.9230769230769231	-0.012506438671040123
0.5897435897435898	0.9230769230769231	-0.02294558644051432
0.6153846153846154	0.9230769230769231	-0.03225842736406846
0.6410256410256411	0.9230769230769231	-0.04005926850976977
0.6666666666666666	0.9230769230769231	-0.04607420699460625
0.6923076923076923	0.9230769230769231	-0.048056682950755616
0.717948717948718	0.9230769230769231	-0.04289426858084821
0.7435897435897436	0.9230769230769231	-0.02993236765516784
0.7692307692307693	0.9230769230769231	-0.013311376320260138
0.7948717948717948	0.9230769230769231	0.0011983296216558869
0.8205128205128205	0.9230769230769231	0.010368647676481175
0.8461538461538461	0.9230769230769231	0.014979365861733982
0.8717948717948718	0.9230769230769231	0.016912786542172827
0.8974358974358975	0.9230769230769231	0.016626487861829325
0.9230769230769231	0.9230769230769231	0.013623133778058358
0.9487179487179487	0.9230769230769231	0.008511022494751982
0.9743589743589743	0.9230769230769231	0.0033742467942162596
1.0	0.9230769230769231	0.00010674972823721506
0.0	0.9487179487179487	0.0056362353562124596
0.02564102564102564	0.9487179487179487	0.0072384537105593776
0.05128205128205128	0.9487179487179487	0.008557832681911782
0.07692307692307693	0.9487179487179487	0.010480111801534037
0.10256410256410256	0.9487179487179487	0.01306541148325641
0.1282051282051282	0.9487179487179487	0.01435103725362518
0.15384615384615385	0.9487179487179487	0.011738873120877336
0.1794871794871795	0.9487179487179487	0.0051211990532695345
0.20512820512820512	0.9487179487179487	-0.002403141793152664
0.23076923076923078	0.9487179487179487	-0.008394252970490273
0.2564102564102564	0.9487179487179487	-0.014836314154065645
0.28205128205128205	0.9487179487179487	-0.02712033862486495
0.3076923076923077	0.9487179487179487	-0.047445710163843385
0.3333333333333333	0.9487179487179487	-0.0714400853568657
0.358974358974359	0.9487179487179487	-0.08981130626821632
0.38461538461538464	0.9487179487179487	-0.09485755054674849
0.41025641025641024	0.9487179487179487	-0.08468045946668039
0.4358974358974359	0.9487179487179487	-0.06320547818737658
0.46153846153846156	0.9487179487179487	-0.03828311307783378
0.48717948717948717	0.9487179487179487	-0.01756079134339968
0.5128205128205128	0.9487179487179487	-0.006422655389521413
0.5384615384615384	0.9487179487179487	-0.005819228140956758
0.5641025641025641	0.9487179487179487	-0.012785212784568062
0.5897435897435898	0.9487179487179487	-0.022759361130338687
0.6153846153846154	0.9487179487179487	-0.03208908237866388
0.6410256410256411	0.9487179487179487	-0.039710430613053474
0.6666666666666666	0.9487179487179487	-0.04546057155600757
0.6923076923076923	0.9487179487179487	-0.04801769198157044
0.717948717948718	0.9487179487179487	-0.04529007947424166
0.7435897435897436	0.9487179487179487	-0.03661150820380905
0.7692307692307693	0.9487179487179487	-0.02468260207597861
0.7948717948717948	0.9487179487179487	-0.012976934545677185
0.8205128205128205	0.9487179487179487	-0.0030328513890790633
0.8461538461538461	0.9487179487179487	0.0056108959804932945
0.8717948717948718	0.9487179487179487	0.012284864963378196
0.8974358974358975	0.9487179487179487	0.013986197283366725
0.9230769230769231	0.9487179487179487	0.008651020149204061
0.9487179487179487	0.9487179487179487	-0.0012850879315330563
0.9743589743589743	0.9487179487179487	-0.009871009729405912
1.0	0.9487179487179487	-0.012640245362382792
0.0	0.9743589743589743	0.0026016388246952967
0.02564102564102564	0.9743589743589743	0.002730714577546353
0.05128205128205128	0.9743589743589743	0.0031362362080916096
0.07692307692307693	0.9743589743589743	0.005424866865197792
0.10256410256410256	0.9743589743589743	0.009859447406365865
0.1282051282051282	0.9743589743589743	0.013706797083470513
0.15384615384615385	0.9743589743589743	0.012842293426023206
0.1794871794871795	0.9743589743589743	0.005817475519169385
0.20512820512820512	0.9743589743589743	-0.004427503827519497
0.23076923076923078	0.9743589743589743	-0.013876308753160484
0.2564102564102564	0.9743589743589743	-0.021843883345356006
0.28205128205128205	0.9743589743589743	-0.03159753517118561
0.3076923076923077	0.9743589743589743	-0.04558640916454173
0.3333333333333333	0.9743589743589743	-0.062259530208809644
0.358974358974359	0.9743589743589743	-0.07596817589215334
0.38461538461538464	0.9743589743589743	-0.0810572760678912
0.41025641025641024	0.9743589743589743	-0.07503433113519078
0.4358974358974359	0.9743589743589743	-0.05941088097184131
0.46153846153846156	0.9743589743589743	-0.03935119956850496
0.48717948717948717	0.9743589743589743	-0.02088601054049233
0.5128205128205128	0.9743589743589743	-0.009239265803143723
0.5384615384615384	0.9743589743589743	-0.0063965712219873445
0.5641025641025641	0.9743589743589743	-0.01079518155565125
0.5897435897435898	0.9743589743589743	-0.018784882681963256
0.6153846153846154	0.9743589743589743	-0.026743112891984794
0.6410256410256411	0.9743589743589743	-0.03306381432370991
0.6666666666666666	0.9743589743589743	-0.03744861264522504
0.6923076923076923	0.9743589743589743	-0.03949855747488525
0.717948717948718	0.9743589743589743	-0.038522650887326676
0.7435897435897436	0.9743589743589743	-0.03425197934801612
0.7692307692307693	0.9743589743589743	-0.027903158666459472
0.7948717948717948	0.9743589743589743	-0.020502053860334855
0.8205128205128205	0.9743589743589743	-0.011928339803327562
0.8461538461538461	0.9743589743589743	-0.001955070882331411
0.8717948717948718	0.9743589743589743	0.007088098745714427
0.8974358974358975	0.9743589743589743	0.01032717322023547
0.9230769230769231	0.9743589743589743	0.0049053056890737
0.9487179487179487	0.9743589743589743	-0.006118601414741066
0.9743589743589743	0.9743589743589743	-0.015421699042304376
1.0	0.9743589743589743	-0.01763735244010118
0.0	1.0	0.0002012438367175571
0.02564102564102564	1.0	-0.0005092015098385124
0.05128205128205128	1.0	-0.0006424644761199145
0.07692307692307693	1.0	0.001424500851784735
0.10256410256410256	1.0	0.005981710551954605
0.1282051282051282	1.0	0.010486977384489667
0.15384615384615385	1.0	0.010933436855798728
0.1794871794871795	1.0	0.005473364188773358
0.20512820512820512	1.0	-0.0037619857501229527
0.23076923076923078	1.0	-0.012963038574691181
0.2564102564102564	1.0	-0.020348770821726606
0.28205128205128205	1.0	-0.02740804736397918
0.3076923076923077	1.0	-0.03602958039090085
0.3333333333333333	1.0	-0.046163684534432994
0.358974358974359	1.0	-0.054974820893187476
0.38461538461538464	1.0	-0.05896097050461855
0.41025641025641024	1.0	-0.05594926694062173
0.4358974358974359	1.0	-0.0460958542138182
0.46153846153846156	1.0	-0.0322985550108962
0.48717948717948717	1.0	-0.018582494753950216
0.5128205128205128	1.0	-0.008982889189075055
0.5384615384615384	1.0	-0.005536789266365639
0.5641025641025641	1.0	-0.007693990364545971
0.5897435897435898	1.0	-0.013043116466360888
0.6153846153846154	1.0	-0.018723576547479453
0.6410256410256411	1.0	-0.023119542550082466
0.6666666666666666	1.0	-0.02584018947739525
0.6923076923076923	1.0	-0.027028338512650033
0.717948717948718	1.0	-0.0269306860251683
0.7435897435897436	1.0	-0.025636901929389434
0.7692307692307693	1.0	-0.023396782832915842
0.7948717948717948	1.0	-0.01975588631740137
0.8205128205128205	1.0	-0.013735813314919338
0.8461538461538461	1.0	-0.0052343752233955185
0.8717948717948718	1.0	0.0031146957237884166
0.8974358974358975	1.0	0.006562729072260982
0.9230769230769231	1.0	0.0024441141556572187
0.9487179487179487	1.0	-0.00660365740624091
0.9743589743589743	1.0	-0.014230253526411014
1.0	1.0	-0.01579940558949983


==> results/pointsource2d_fast/orig.txt <==
x0	x1	weight
0.15	0.15	10.0
0.75	0.45	2.0
0.8	0.5	4.0
0.3	0.7	5.0


==> results/pointsource2d_fast/pdps_config.json <==
{
  "name": "pdps",
  "PDPS": {
    "τ0": 3.0,
    "σ0": 0.33,
    "acceleration": "Partial",
    "insertion": {
      "insertion_style": "Reuse",
      "tolerance": {
        "Power": {
          "factor": 0.2,
          "exponent": 1.4,
          "initial": 0.5
        }
      },
      "insertion_cutoff_factor": 1.0,
      "refinement": {
        "tolerance_mult": 0.1,
        "max_steps": 50000
      },
      "max_insertions": 100,
      "bootstrap_insertions": [
        10,
        1
      ],
      "inner": {
        "method": "SSN",
        "τ0": 0.99,
        "tolerance_mult": 0.01,
        "max_iter": 2000,
        "verbose_iter": {
          "Every": 1
        },
        "quiet": true
      },
      "merging": "None",
      "merge_tolerance_mult": 2.0,
      "final_merging": {
        "HeuristicRadius": 0.02
      },
      "merge_every": 10,
      "postprocessing": false
    }
  }
}

==> results/pointsource2d_fast/pdps_log.txt <==
iter	cpu_time	value	post_value	n_spikes	inner_iters	merged	pruned	this_iters
1	0.094238	7.353522597672764	7.353522597672764	1	2	0	0	1
2	0.213104	6.924371592965064	6.924371592965064	2	4	0	0	1
3	0.753985	6.253729543132402	6.253729543132402	3	4	0	0	1
4	1.732059	5.667146311396236	5.667146311396236	4	4	0	0	1
5	2.811408	5.3490417179401275	5.3490417179401275	5	4	0	0	1
6	3.877697	5.266838652446871	5.266838652446871	6	4	0	0	1
7	4.959965	5.278588736001283	5.278588736001283	6	5	0	1	1
8	6.791635	5.293342451884255	5.293342451884255	6	5	0	1	1
9	8.059161	5.2888506467042955	5.2888506467042955	6	4	0	1	1
10	9.330129	5.267381850066368	5.267381850066368	6	5	0	1	1
20	14.431282	5.246550037699074	5.246550037699074	4	22	0	2	10
30	31.475479	5.246110119644341	5.246110119644341	4	23	0	1	10
40	50.252342	5.24609890720817	5.24609890720817	4	20	0	0	10
50	77.96847	5.246087475661636	5.246087475661636	4	23	0	1	10
60	105.818913	5.24607320165574	5.24607320165574	4	23	0	1	10
70	131.251153	5.24623336574402	5.24623336574402	4	23	0	1	10
80	159.835418	5.246120127180227	5.246120127180227	4	23	0	1	10
90	188.901255	5.246129374709505	5.246129374709505	5	22	0	0	10
100	217.991141	5.24607253455222	5.24607253455222	5	23	0	1	10
200	506.909611	5.246073675762884	5.246073675762884	4	229	0	11	100
300	798.160261	5.246047899362076	5.246047899362076	4	223	0	8	100
400	1089.60973	5.246048066812432	5.246048066812432	4	213	0	5	100
500	1372.110662	5.246045676788115	5.246045676788115	4	206	0	5	100
600	1646.103379	5.246045597868938	5.246045597868938	4	187	0	3	100
700	1914.554392	5.246044869582105	5.246044869582105	4	178	0	3	100
800	2193.808341	5.246044583194719	5.246044583194719	4	172	0	4	100
900	2471.50334	5.24604437052487	5.24604437052487	4	163	0	2	100
1000	2749.40202	5.246044092788896	5.246044092788896	4	172	0	2	100
2000	5496.40548	5.246044041978537	5.246044041978537	4	1415	0	14	1000


==> results/pointsource2d_fast/pdps_reco.txt <==
x0	x1	weight
0.7583467079693602	0.4501026198443245	1.0242395502800434
0.2829781206916361	0.692213703363922	3.0897980360090003
0.811011515062009	0.5145034498326918	2.5958179476879195
0.15591441434972425	0.14973331351925995	8.15159609777416


==> results/pointsource2d_fast/pdps_stats.json <==
{
  "cpu_time": 5496.405549,
  "elapsed": 1637.807389791
}

==> results/pointsource2d_fast/sensor.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	0.0
-0.14871794871794874	-0.158974358974359	0.0
-0.13846153846153847	-0.158974358974359	0.0
-0.1282051282051282	-0.158974358974359	0.0
-0.11794871794871796	-0.158974358974359	0.0
-0.1076923076923077	-0.158974358974359	0.0
-0.09743589743589745	-0.158974358974359	0.0
-0.08717948717948718	-0.158974358974359	0.0
-0.07692307692307691	-0.158974358974359	0.0
-0.06666666666666668	-0.158974358974359	0.0
-0.056410256410256404	-0.158974358974359	0.0
-0.046153846153846156	-0.158974358974359	0.0
-0.03589743589743591	-0.158974358974359	0.0
-0.025641025641025633	-0.158974358974359	0.0
-0.015384615384615385	-0.158974358974359	0.0
-0.005128205128205138	-0.158974358974359	0.0
0.00512820512820511	-0.158974358974359	0.0
0.015384615384615385	-0.158974358974359	0.0
0.02564102564102566	-0.158974358974359	0.0
0.03589743589743591	-0.158974358974359	0.0
0.046153846153846184	-0.158974358974359	0.0
0.056410256410256376	-0.158974358974359	0.0
0.06666666666666665	-0.158974358974359	0.0
0.07692307692307693	-0.158974358974359	0.0
0.0871794871794872	-0.158974358974359	0.0
0.09743589743589748	-0.158974358974359	0.0
0.1076923076923077	-0.158974358974359	0.0
0.11794871794871797	-0.158974358974359	0.0
0.1282051282051282	-0.158974358974359	0.0
0.13846153846153847	-0.158974358974359	0.0
0.14871794871794874	-0.158974358974359	0.0
0.15897435897435896	-0.158974358974359	0.0
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	0.0
-0.14871794871794874	-0.14871794871794874	0.0
-0.13846153846153847	-0.14871794871794874	0.0
-0.1282051282051282	-0.14871794871794874	0.0
-0.11794871794871796	-0.14871794871794874	0.0
-0.1076923076923077	-0.14871794871794874	0.0
-0.09743589743589745	-0.14871794871794874	0.0
-0.08717948717948718	-0.14871794871794874	0.0
-0.07692307692307691	-0.14871794871794874	0.0
-0.06666666666666668	-0.14871794871794874	0.0
-0.056410256410256404	-0.14871794871794874	0.0
-0.046153846153846156	-0.14871794871794874	0.0
-0.03589743589743591	-0.14871794871794874	0.0
-0.025641025641025633	-0.14871794871794874	0.0
-0.015384615384615385	-0.14871794871794874	0.0
-0.005128205128205138	-0.14871794871794874	0.0
0.00512820512820511	-0.14871794871794874	0.0
0.015384615384615385	-0.14871794871794874	0.0
0.02564102564102566	-0.14871794871794874	0.0
0.03589743589743591	-0.14871794871794874	0.0
0.046153846153846184	-0.14871794871794874	0.0
0.056410256410256376	-0.14871794871794874	0.0
0.06666666666666665	-0.14871794871794874	0.0
0.07692307692307693	-0.14871794871794874	0.0
0.0871794871794872	-0.14871794871794874	0.0
0.09743589743589748	-0.14871794871794874	0.0
0.1076923076923077	-0.14871794871794874	0.0
0.11794871794871797	-0.14871794871794874	0.0
0.1282051282051282	-0.14871794871794874	0.0
0.13846153846153847	-0.14871794871794874	0.0
0.14871794871794874	-0.14871794871794874	0.0
0.15897435897435896	-0.14871794871794874	0.0
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	0.0
-0.14871794871794874	-0.13846153846153847	0.0
-0.13846153846153847	-0.13846153846153847	0.0
-0.1282051282051282	-0.13846153846153847	0.0
-0.11794871794871796	-0.13846153846153847	0.0
-0.1076923076923077	-0.13846153846153847	0.0
-0.09743589743589745	-0.13846153846153847	0.0
-0.08717948717948718	-0.13846153846153847	0.0
-0.07692307692307691	-0.13846153846153847	0.0
-0.06666666666666668	-0.13846153846153847	0.0
-0.056410256410256404	-0.13846153846153847	0.0
-0.046153846153846156	-0.13846153846153847	0.0
-0.03589743589743591	-0.13846153846153847	0.0
-0.025641025641025633	-0.13846153846153847	0.0
-0.015384615384615385	-0.13846153846153847	0.0
-0.005128205128205138	-0.13846153846153847	0.0
0.00512820512820511	-0.13846153846153847	0.0
0.015384615384615385	-0.13846153846153847	0.0
0.02564102564102566	-0.13846153846153847	0.0
0.03589743589743591	-0.13846153846153847	0.0
0.046153846153846184	-0.13846153846153847	0.0
0.056410256410256376	-0.13846153846153847	0.0
0.06666666666666665	-0.13846153846153847	0.0
0.07692307692307693	-0.13846153846153847	0.0
0.0871794871794872	-0.13846153846153847	0.0
0.09743589743589748	-0.13846153846153847	0.0
0.1076923076923077	-0.13846153846153847	0.0
0.11794871794871797	-0.13846153846153847	0.0
0.1282051282051282	-0.13846153846153847	0.0
0.13846153846153847	-0.13846153846153847	0.0
0.14871794871794874	-0.13846153846153847	0.0
0.15897435897435896	-0.13846153846153847	0.0
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	0.0
-0.14871794871794874	-0.1282051282051282	0.0
-0.13846153846153847	-0.1282051282051282	0.0
-0.1282051282051282	-0.1282051282051282	0.0
-0.11794871794871796	-0.1282051282051282	0.0
-0.1076923076923077	-0.1282051282051282	0.0
-0.09743589743589745	-0.1282051282051282	0.0
-0.08717948717948718	-0.1282051282051282	0.0
-0.07692307692307691	-0.1282051282051282	0.0
-0.06666666666666668	-0.1282051282051282	0.0
-0.056410256410256404	-0.1282051282051282	0.0
-0.046153846153846156	-0.1282051282051282	0.0
-0.03589743589743591	-0.1282051282051282	0.0
-0.025641025641025633	-0.1282051282051282	0.0
-0.015384615384615385	-0.1282051282051282	0.0
-0.005128205128205138	-0.1282051282051282	0.0
0.00512820512820511	-0.1282051282051282	0.0
0.015384615384615385	-0.1282051282051282	0.0
0.02564102564102566	-0.1282051282051282	0.0
0.03589743589743591	-0.1282051282051282	0.0
0.046153846153846184	-0.1282051282051282	0.0
0.056410256410256376	-0.1282051282051282	0.0
0.06666666666666665	-0.1282051282051282	0.0
0.07692307692307693	-0.1282051282051282	0.0
0.0871794871794872	-0.1282051282051282	0.0
0.09743589743589748	-0.1282051282051282	0.0
0.1076923076923077	-0.1282051282051282	0.0
0.11794871794871797	-0.1282051282051282	0.0
0.1282051282051282	-0.1282051282051282	0.0
0.13846153846153847	-0.1282051282051282	0.0
0.14871794871794874	-0.1282051282051282	0.0
0.15897435897435896	-0.1282051282051282	0.0
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	0.0
-0.14871794871794874	-0.11794871794871796	0.0
-0.13846153846153847	-0.11794871794871796	0.0
-0.1282051282051282	-0.11794871794871796	0.0
-0.11794871794871796	-0.11794871794871796	0.0
-0.1076923076923077	-0.11794871794871796	0.0
-0.09743589743589745	-0.11794871794871796	0.0
-0.08717948717948718	-0.11794871794871796	0.0
-0.07692307692307691	-0.11794871794871796	0.0
-0.06666666666666668	-0.11794871794871796	0.0
-0.056410256410256404	-0.11794871794871796	0.0
-0.046153846153846156	-0.11794871794871796	0.0
-0.03589743589743591	-0.11794871794871796	0.0
-0.025641025641025633	-0.11794871794871796	0.0
-0.015384615384615385	-0.11794871794871796	0.0
-0.005128205128205138	-0.11794871794871796	0.0
0.00512820512820511	-0.11794871794871796	0.0
0.015384615384615385	-0.11794871794871796	0.0
0.02564102564102566	-0.11794871794871796	0.0
0.03589743589743591	-0.11794871794871796	0.0
0.046153846153846184	-0.11794871794871796	0.0
0.056410256410256376	-0.11794871794871796	0.0
0.06666666666666665	-0.11794871794871796	0.0
0.07692307692307693	-0.11794871794871796	0.0
0.0871794871794872	-0.11794871794871796	0.0
0.09743589743589748	-0.11794871794871796	0.0
0.1076923076923077	-0.11794871794871796	0.0
0.11794871794871797	-0.11794871794871796	0.0
0.1282051282051282	-0.11794871794871796	0.0
0.13846153846153847	-0.11794871794871796	0.0
0.14871794871794874	-0.11794871794871796	0.0
0.15897435897435896	-0.11794871794871796	0.0
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	0.0
-0.14871794871794874	-0.1076923076923077	0.0
-0.13846153846153847	-0.1076923076923077	0.0
-0.1282051282051282	-0.1076923076923077	0.0
-0.11794871794871796	-0.1076923076923077	0.0
-0.1076923076923077	-0.1076923076923077	0.0
-0.09743589743589745	-0.1076923076923077	0.0
-0.08717948717948718	-0.1076923076923077	0.0
-0.07692307692307691	-0.1076923076923077	0.0
-0.06666666666666668	-0.1076923076923077	0.0
-0.056410256410256404	-0.1076923076923077	0.0
-0.046153846153846156	-0.1076923076923077	0.0
-0.03589743589743591	-0.1076923076923077	0.0
-0.025641025641025633	-0.1076923076923077	0.0
-0.015384615384615385	-0.1076923076923077	0.0
-0.005128205128205138	-0.1076923076923077	0.0
0.00512820512820511	-0.1076923076923077	0.0
0.015384615384615385	-0.1076923076923077	0.0
0.02564102564102566	-0.1076923076923077	0.0
0.03589743589743591	-0.1076923076923077	0.0
0.046153846153846184	-0.1076923076923077	0.0
0.056410256410256376	-0.1076923076923077	0.0
0.06666666666666665	-0.1076923076923077	0.0
0.07692307692307693	-0.1076923076923077	0.0
0.0871794871794872	-0.1076923076923077	0.0
0.09743589743589748	-0.1076923076923077	0.0
0.1076923076923077	-0.1076923076923077	0.0
0.11794871794871797	-0.1076923076923077	0.0
0.1282051282051282	-0.1076923076923077	0.0
0.13846153846153847	-0.1076923076923077	0.0
0.14871794871794874	-0.1076923076923077	0.0
0.15897435897435896	-0.1076923076923077	0.0
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	0.0
-0.14871794871794874	-0.09743589743589745	0.0
-0.13846153846153847	-0.09743589743589745	0.0
-0.1282051282051282	-0.09743589743589745	0.0
-0.11794871794871796	-0.09743589743589745	0.0
-0.1076923076923077	-0.09743589743589745	0.0
-0.09743589743589745	-0.09743589743589745	0.0
-0.08717948717948718	-0.09743589743589745	0.0
-0.07692307692307691	-0.09743589743589745	0.0
-0.06666666666666668	-0.09743589743589745	0.0
-0.056410256410256404	-0.09743589743589745	0.0
-0.046153846153846156	-0.09743589743589745	0.0
-0.03589743589743591	-0.09743589743589745	0.0
-0.025641025641025633	-0.09743589743589745	0.0
-0.015384615384615385	-0.09743589743589745	0.0
-0.005128205128205138	-0.09743589743589745	0.0
0.00512820512820511	-0.09743589743589745	0.0
0.015384615384615385	-0.09743589743589745	0.0
0.02564102564102566	-0.09743589743589745	0.0
0.03589743589743591	-0.09743589743589745	0.0
0.046153846153846184	-0.09743589743589745	0.0
0.056410256410256376	-0.09743589743589745	0.0
0.06666666666666665	-0.09743589743589745	0.0
0.07692307692307693	-0.09743589743589745	0.0
0.0871794871794872	-0.09743589743589745	0.0
0.09743589743589748	-0.09743589743589745	0.0
0.1076923076923077	-0.09743589743589745	0.0
0.11794871794871797	-0.09743589743589745	0.0
0.1282051282051282	-0.09743589743589745	0.0
0.13846153846153847	-0.09743589743589745	0.0
0.14871794871794874	-0.09743589743589745	0.0
0.15897435897435896	-0.09743589743589745	0.0
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	0.0
-0.14871794871794874	-0.08717948717948718	0.0
-0.13846153846153847	-0.08717948717948718	0.0
-0.1282051282051282	-0.08717948717948718	0.0
-0.11794871794871796	-0.08717948717948718	0.0
-0.1076923076923077	-0.08717948717948718	0.0
-0.09743589743589745	-0.08717948717948718	0.0
-0.08717948717948718	-0.08717948717948718	0.0
-0.07692307692307691	-0.08717948717948718	0.0
-0.06666666666666668	-0.08717948717948718	0.0
-0.056410256410256404	-0.08717948717948718	0.0
-0.046153846153846156	-0.08717948717948718	0.0
-0.03589743589743591	-0.08717948717948718	0.0
-0.025641025641025633	-0.08717948717948718	0.0
-0.015384615384615385	-0.08717948717948718	0.0
-0.005128205128205138	-0.08717948717948718	0.0
0.00512820512820511	-0.08717948717948718	0.0
0.015384615384615385	-0.08717948717948718	0.0
0.02564102564102566	-0.08717948717948718	0.0
0.03589743589743591	-0.08717948717948718	0.0
0.046153846153846184	-0.08717948717948718	0.0
0.056410256410256376	-0.08717948717948718	0.0
0.06666666666666665	-0.08717948717948718	0.0
0.07692307692307693	-0.08717948717948718	0.0
0.0871794871794872	-0.08717948717948718	0.0
0.09743589743589748	-0.08717948717948718	0.0
0.1076923076923077	-0.08717948717948718	0.0
0.11794871794871797	-0.08717948717948718	0.0
0.1282051282051282	-0.08717948717948718	0.0
0.13846153846153847	-0.08717948717948718	0.0
0.14871794871794874	-0.08717948717948718	0.0
0.15897435897435896	-0.08717948717948718	0.0
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.0
-0.14871794871794874	-0.07692307692307691	0.0
-0.13846153846153847	-0.07692307692307691	0.0
-0.1282051282051282	-0.07692307692307691	0.0
-0.11794871794871796	-0.07692307692307691	0.0
-0.1076923076923077	-0.07692307692307691	0.0
-0.09743589743589745	-0.07692307692307691	0.0
-0.08717948717948718	-0.07692307692307691	0.0
-0.07692307692307691	-0.07692307692307691	0.0
-0.06666666666666668	-0.07692307692307691	0.0
-0.056410256410256404	-0.07692307692307691	0.0
-0.046153846153846156	-0.07692307692307691	0.0
-0.03589743589743591	-0.07692307692307691	0.0
-0.025641025641025633	-0.07692307692307691	0.0
-0.015384615384615385	-0.07692307692307691	0.0
-0.005128205128205138	-0.07692307692307691	0.0
0.00512820512820511	-0.07692307692307691	0.0
0.015384615384615385	-0.07692307692307691	0.0
0.02564102564102566	-0.07692307692307691	0.0
0.03589743589743591	-0.07692307692307691	0.0
0.046153846153846184	-0.07692307692307691	0.0
0.056410256410256376	-0.07692307692307691	0.0
0.06666666666666665	-0.07692307692307691	0.0
0.07692307692307693	-0.07692307692307691	0.0
0.0871794871794872	-0.07692307692307691	0.0
0.09743589743589748	-0.07692307692307691	0.0
0.1076923076923077	-0.07692307692307691	0.0
0.11794871794871797	-0.07692307692307691	0.0
0.1282051282051282	-0.07692307692307691	0.0
0.13846153846153847	-0.07692307692307691	0.0
0.14871794871794874	-0.07692307692307691	0.0
0.15897435897435896	-0.07692307692307691	0.0
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.0
-0.14871794871794874	-0.06666666666666668	0.0
-0.13846153846153847	-0.06666666666666668	0.0
-0.1282051282051282	-0.06666666666666668	0.0
-0.11794871794871796	-0.06666666666666668	0.0
-0.1076923076923077	-0.06666666666666668	0.0
-0.09743589743589745	-0.06666666666666668	0.0
-0.08717948717948718	-0.06666666666666668	0.0
-0.07692307692307691	-0.06666666666666668	0.0
-0.06666666666666668	-0.06666666666666668	0.0
-0.056410256410256404	-0.06666666666666668	0.0
-0.046153846153846156	-0.06666666666666668	0.0
-0.03589743589743591	-0.06666666666666668	0.0
-0.025641025641025633	-0.06666666666666668	0.0
-0.015384615384615385	-0.06666666666666668	0.0
-0.005128205128205138	-0.06666666666666668	0.0
0.00512820512820511	-0.06666666666666668	0.0
0.015384615384615385	-0.06666666666666668	0.0
0.02564102564102566	-0.06666666666666668	0.0
0.03589743589743591	-0.06666666666666668	0.0
0.046153846153846184	-0.06666666666666668	0.0
0.056410256410256376	-0.06666666666666668	0.0
0.06666666666666665	-0.06666666666666668	0.0
0.07692307692307693	-0.06666666666666668	0.0
0.0871794871794872	-0.06666666666666668	0.0
0.09743589743589748	-0.06666666666666668	0.0
0.1076923076923077	-0.06666666666666668	0.0
0.11794871794871797	-0.06666666666666668	0.0
0.1282051282051282	-0.06666666666666668	0.0
0.13846153846153847	-0.06666666666666668	0.0
0.14871794871794874	-0.06666666666666668	0.0
0.15897435897435896	-0.06666666666666668	0.0
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.0
-0.14871794871794874	-0.056410256410256404	0.0
-0.13846153846153847	-0.056410256410256404	0.0
-0.1282051282051282	-0.056410256410256404	0.0
-0.11794871794871796	-0.056410256410256404	0.0
-0.1076923076923077	-0.056410256410256404	0.0
-0.09743589743589745	-0.056410256410256404	0.0
-0.08717948717948718	-0.056410256410256404	0.0
-0.07692307692307691	-0.056410256410256404	0.0
-0.06666666666666668	-0.056410256410256404	0.0
-0.056410256410256404	-0.056410256410256404	0.0
-0.046153846153846156	-0.056410256410256404	0.0
-0.03589743589743591	-0.056410256410256404	0.0
-0.025641025641025633	-0.056410256410256404	0.0
-0.015384615384615385	-0.056410256410256404	0.0
-0.005128205128205138	-0.056410256410256404	0.0
0.00512820512820511	-0.056410256410256404	0.0
0.015384615384615385	-0.056410256410256404	0.0
0.02564102564102566	-0.056410256410256404	0.0
0.03589743589743591	-0.056410256410256404	0.0
0.046153846153846184	-0.056410256410256404	0.0
0.056410256410256376	-0.056410256410256404	0.0
0.06666666666666665	-0.056410256410256404	0.0
0.07692307692307693	-0.056410256410256404	0.0
0.0871794871794872	-0.056410256410256404	0.0
0.09743589743589748	-0.056410256410256404	0.0
0.1076923076923077	-0.056410256410256404	0.0
0.11794871794871797	-0.056410256410256404	0.0
0.1282051282051282	-0.056410256410256404	0.0
0.13846153846153847	-0.056410256410256404	0.0
0.14871794871794874	-0.056410256410256404	0.0
0.15897435897435896	-0.056410256410256404	0.0
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.0
-0.14871794871794874	-0.046153846153846156	0.0
-0.13846153846153847	-0.046153846153846156	0.0
-0.1282051282051282	-0.046153846153846156	0.0
-0.11794871794871796	-0.046153846153846156	0.0
-0.1076923076923077	-0.046153846153846156	0.0
-0.09743589743589745	-0.046153846153846156	0.0
-0.08717948717948718	-0.046153846153846156	0.0
-0.07692307692307691	-0.046153846153846156	0.0
-0.06666666666666668	-0.046153846153846156	0.0
-0.056410256410256404	-0.046153846153846156	0.0
-0.046153846153846156	-0.046153846153846156	0.0
-0.03589743589743591	-0.046153846153846156	0.0
-0.025641025641025633	-0.046153846153846156	0.0
-0.015384615384615385	-0.046153846153846156	0.0
-0.005128205128205138	-0.046153846153846156	0.0
0.00512820512820511	-0.046153846153846156	0.0
0.015384615384615385	-0.046153846153846156	0.0
0.02564102564102566	-0.046153846153846156	0.0
0.03589743589743591	-0.046153846153846156	0.0
0.046153846153846184	-0.046153846153846156	0.0
0.056410256410256376	-0.046153846153846156	0.0
0.06666666666666665	-0.046153846153846156	0.0
0.07692307692307693	-0.046153846153846156	0.0
0.0871794871794872	-0.046153846153846156	0.0
0.09743589743589748	-0.046153846153846156	0.0
0.1076923076923077	-0.046153846153846156	0.0
0.11794871794871797	-0.046153846153846156	0.0
0.1282051282051282	-0.046153846153846156	0.0
0.13846153846153847	-0.046153846153846156	0.0
0.14871794871794874	-0.046153846153846156	0.0
0.15897435897435896	-0.046153846153846156	0.0
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.0
-0.14871794871794874	-0.03589743589743591	0.0
-0.13846153846153847	-0.03589743589743591	0.0
-0.1282051282051282	-0.03589743589743591	0.0
-0.11794871794871796	-0.03589743589743591	0.0
-0.1076923076923077	-0.03589743589743591	0.0
-0.09743589743589745	-0.03589743589743591	0.0
-0.08717948717948718	-0.03589743589743591	0.0
-0.07692307692307691	-0.03589743589743591	0.0
-0.06666666666666668	-0.03589743589743591	0.0
-0.056410256410256404	-0.03589743589743591	0.0
-0.046153846153846156	-0.03589743589743591	0.0
-0.03589743589743591	-0.03589743589743591	0.0
-0.025641025641025633	-0.03589743589743591	0.0
-0.015384615384615385	-0.03589743589743591	0.0
-0.005128205128205138	-0.03589743589743591	0.0
0.00512820512820511	-0.03589743589743591	0.0
0.015384615384615385	-0.03589743589743591	0.0
0.02564102564102566	-0.03589743589743591	0.0
0.03589743589743591	-0.03589743589743591	0.0
0.046153846153846184	-0.03589743589743591	0.0
0.056410256410256376	-0.03589743589743591	0.0
0.06666666666666665	-0.03589743589743591	0.0
0.07692307692307693	-0.03589743589743591	0.0
0.0871794871794872	-0.03589743589743591	0.0
0.09743589743589748	-0.03589743589743591	0.0
0.1076923076923077	-0.03589743589743591	0.0
0.11794871794871797	-0.03589743589743591	0.0
0.1282051282051282	-0.03589743589743591	0.0
0.13846153846153847	-0.03589743589743591	0.0
0.14871794871794874	-0.03589743589743591	0.0
0.15897435897435896	-0.03589743589743591	0.0
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.0
-0.14871794871794874	-0.025641025641025633	0.0
-0.13846153846153847	-0.025641025641025633	0.0
-0.1282051282051282	-0.025641025641025633	0.0
-0.11794871794871796	-0.025641025641025633	0.0
-0.1076923076923077	-0.025641025641025633	0.0
-0.09743589743589745	-0.025641025641025633	0.0
-0.08717948717948718	-0.025641025641025633	0.0
-0.07692307692307691	-0.025641025641025633	0.0
-0.06666666666666668	-0.025641025641025633	0.0
-0.056410256410256404	-0.025641025641025633	0.0
-0.046153846153846156	-0.025641025641025633	0.0
-0.03589743589743591	-0.025641025641025633	0.0
-0.025641025641025633	-0.025641025641025633	0.0
-0.015384615384615385	-0.025641025641025633	0.0
-0.005128205128205138	-0.025641025641025633	0.0
0.00512820512820511	-0.025641025641025633	0.0
0.015384615384615385	-0.025641025641025633	0.0
0.02564102564102566	-0.025641025641025633	0.0
0.03589743589743591	-0.025641025641025633	0.0
0.046153846153846184	-0.025641025641025633	0.0
0.056410256410256376	-0.025641025641025633	0.0
0.06666666666666665	-0.025641025641025633	0.0
0.07692307692307693	-0.025641025641025633	0.0
0.0871794871794872	-0.025641025641025633	0.0
0.09743589743589748	-0.025641025641025633	0.0
0.1076923076923077	-0.025641025641025633	0.0
0.11794871794871797	-0.025641025641025633	0.0
0.1282051282051282	-0.025641025641025633	0.0
0.13846153846153847	-0.025641025641025633	0.0
0.14871794871794874	-0.025641025641025633	0.0
0.15897435897435896	-0.025641025641025633	0.0
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.0
-0.14871794871794874	-0.015384615384615385	0.0
-0.13846153846153847	-0.015384615384615385	0.0
-0.1282051282051282	-0.015384615384615385	0.0
-0.11794871794871796	-0.015384615384615385	0.0
-0.1076923076923077	-0.015384615384615385	0.0
-0.09743589743589745	-0.015384615384615385	0.0
-0.08717948717948718	-0.015384615384615385	0.0
-0.07692307692307691	-0.015384615384615385	0.0
-0.06666666666666668	-0.015384615384615385	0.0
-0.056410256410256404	-0.015384615384615385	0.0
-0.046153846153846156	-0.015384615384615385	0.0
-0.03589743589743591	-0.015384615384615385	0.0
-0.025641025641025633	-0.015384615384615385	0.0
-0.015384615384615385	-0.015384615384615385	1.0
-0.005128205128205138	-0.015384615384615385	1.0
0.00512820512820511	-0.015384615384615385	1.0
0.015384615384615385	-0.015384615384615385	1.0
0.02564102564102566	-0.015384615384615385	0.0
0.03589743589743591	-0.015384615384615385	0.0
0.046153846153846184	-0.015384615384615385	0.0
0.056410256410256376	-0.015384615384615385	0.0
0.06666666666666665	-0.015384615384615385	0.0
0.07692307692307693	-0.015384615384615385	0.0
0.0871794871794872	-0.015384615384615385	0.0
0.09743589743589748	-0.015384615384615385	0.0
0.1076923076923077	-0.015384615384615385	0.0
0.11794871794871797	-0.015384615384615385	0.0
0.1282051282051282	-0.015384615384615385	0.0
0.13846153846153847	-0.015384615384615385	0.0
0.14871794871794874	-0.015384615384615385	0.0
0.15897435897435896	-0.015384615384615385	0.0
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.0
-0.14871794871794874	-0.005128205128205138	0.0
-0.13846153846153847	-0.005128205128205138	0.0
-0.1282051282051282	-0.005128205128205138	0.0
-0.11794871794871796	-0.005128205128205138	0.0
-0.1076923076923077	-0.005128205128205138	0.0
-0.09743589743589745	-0.005128205128205138	0.0
-0.08717948717948718	-0.005128205128205138	0.0
-0.07692307692307691	-0.005128205128205138	0.0
-0.06666666666666668	-0.005128205128205138	0.0
-0.056410256410256404	-0.005128205128205138	0.0
-0.046153846153846156	-0.005128205128205138	0.0
-0.03589743589743591	-0.005128205128205138	0.0
-0.025641025641025633	-0.005128205128205138	0.0
-0.015384615384615385	-0.005128205128205138	1.0
-0.005128205128205138	-0.005128205128205138	1.0
0.00512820512820511	-0.005128205128205138	1.0
0.015384615384615385	-0.005128205128205138	1.0
0.02564102564102566	-0.005128205128205138	0.0
0.03589743589743591	-0.005128205128205138	0.0
0.046153846153846184	-0.005128205128205138	0.0
0.056410256410256376	-0.005128205128205138	0.0
0.06666666666666665	-0.005128205128205138	0.0
0.07692307692307693	-0.005128205128205138	0.0
0.0871794871794872	-0.005128205128205138	0.0
0.09743589743589748	-0.005128205128205138	0.0
0.1076923076923077	-0.005128205128205138	0.0
0.11794871794871797	-0.005128205128205138	0.0
0.1282051282051282	-0.005128205128205138	0.0
0.13846153846153847	-0.005128205128205138	0.0
0.14871794871794874	-0.005128205128205138	0.0
0.15897435897435896	-0.005128205128205138	0.0
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.0
-0.14871794871794874	0.00512820512820511	0.0
-0.13846153846153847	0.00512820512820511	0.0
-0.1282051282051282	0.00512820512820511	0.0
-0.11794871794871796	0.00512820512820511	0.0
-0.1076923076923077	0.00512820512820511	0.0
-0.09743589743589745	0.00512820512820511	0.0
-0.08717948717948718	0.00512820512820511	0.0
-0.07692307692307691	0.00512820512820511	0.0
-0.06666666666666668	0.00512820512820511	0.0
-0.056410256410256404	0.00512820512820511	0.0
-0.046153846153846156	0.00512820512820511	0.0
-0.03589743589743591	0.00512820512820511	0.0
-0.025641025641025633	0.00512820512820511	0.0
-0.015384615384615385	0.00512820512820511	1.0
-0.005128205128205138	0.00512820512820511	1.0
0.00512820512820511	0.00512820512820511	1.0
0.015384615384615385	0.00512820512820511	1.0
0.02564102564102566	0.00512820512820511	0.0
0.03589743589743591	0.00512820512820511	0.0
0.046153846153846184	0.00512820512820511	0.0
0.056410256410256376	0.00512820512820511	0.0
0.06666666666666665	0.00512820512820511	0.0
0.07692307692307693	0.00512820512820511	0.0
0.0871794871794872	0.00512820512820511	0.0
0.09743589743589748	0.00512820512820511	0.0
0.1076923076923077	0.00512820512820511	0.0
0.11794871794871797	0.00512820512820511	0.0
0.1282051282051282	0.00512820512820511	0.0
0.13846153846153847	0.00512820512820511	0.0
0.14871794871794874	0.00512820512820511	0.0
0.15897435897435896	0.00512820512820511	0.0
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.0
-0.14871794871794874	0.015384615384615385	0.0
-0.13846153846153847	0.015384615384615385	0.0
-0.1282051282051282	0.015384615384615385	0.0
-0.11794871794871796	0.015384615384615385	0.0
-0.1076923076923077	0.015384615384615385	0.0
-0.09743589743589745	0.015384615384615385	0.0
-0.08717948717948718	0.015384615384615385	0.0
-0.07692307692307691	0.015384615384615385	0.0
-0.06666666666666668	0.015384615384615385	0.0
-0.056410256410256404	0.015384615384615385	0.0
-0.046153846153846156	0.015384615384615385	0.0
-0.03589743589743591	0.015384615384615385	0.0
-0.025641025641025633	0.015384615384615385	0.0
-0.015384615384615385	0.015384615384615385	1.0
-0.005128205128205138	0.015384615384615385	1.0
0.00512820512820511	0.015384615384615385	1.0
0.015384615384615385	0.015384615384615385	1.0
0.02564102564102566	0.015384615384615385	0.0
0.03589743589743591	0.015384615384615385	0.0
0.046153846153846184	0.015384615384615385	0.0
0.056410256410256376	0.015384615384615385	0.0
0.06666666666666665	0.015384615384615385	0.0
0.07692307692307693	0.015384615384615385	0.0
0.0871794871794872	0.015384615384615385	0.0
0.09743589743589748	0.015384615384615385	0.0
0.1076923076923077	0.015384615384615385	0.0
0.11794871794871797	0.015384615384615385	0.0
0.1282051282051282	0.015384615384615385	0.0
0.13846153846153847	0.015384615384615385	0.0
0.14871794871794874	0.015384615384615385	0.0
0.15897435897435896	0.015384615384615385	0.0
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.0
-0.14871794871794874	0.02564102564102566	0.0
-0.13846153846153847	0.02564102564102566	0.0
-0.1282051282051282	0.02564102564102566	0.0
-0.11794871794871796	0.02564102564102566	0.0
-0.1076923076923077	0.02564102564102566	0.0
-0.09743589743589745	0.02564102564102566	0.0
-0.08717948717948718	0.02564102564102566	0.0
-0.07692307692307691	0.02564102564102566	0.0
-0.06666666666666668	0.02564102564102566	0.0
-0.056410256410256404	0.02564102564102566	0.0
-0.046153846153846156	0.02564102564102566	0.0
-0.03589743589743591	0.02564102564102566	0.0
-0.025641025641025633	0.02564102564102566	0.0
-0.015384615384615385	0.02564102564102566	0.0
-0.005128205128205138	0.02564102564102566	0.0
0.00512820512820511	0.02564102564102566	0.0
0.015384615384615385	0.02564102564102566	0.0
0.02564102564102566	0.02564102564102566	0.0
0.03589743589743591	0.02564102564102566	0.0
0.046153846153846184	0.02564102564102566	0.0
0.056410256410256376	0.02564102564102566	0.0
0.06666666666666665	0.02564102564102566	0.0
0.07692307692307693	0.02564102564102566	0.0
0.0871794871794872	0.02564102564102566	0.0
0.09743589743589748	0.02564102564102566	0.0
0.1076923076923077	0.02564102564102566	0.0
0.11794871794871797	0.02564102564102566	0.0
0.1282051282051282	0.02564102564102566	0.0
0.13846153846153847	0.02564102564102566	0.0
0.14871794871794874	0.02564102564102566	0.0
0.15897435897435896	0.02564102564102566	0.0
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.0
-0.14871794871794874	0.03589743589743591	0.0
-0.13846153846153847	0.03589743589743591	0.0
-0.1282051282051282	0.03589743589743591	0.0
-0.11794871794871796	0.03589743589743591	0.0
-0.1076923076923077	0.03589743589743591	0.0
-0.09743589743589745	0.03589743589743591	0.0
-0.08717948717948718	0.03589743589743591	0.0
-0.07692307692307691	0.03589743589743591	0.0
-0.06666666666666668	0.03589743589743591	0.0
-0.056410256410256404	0.03589743589743591	0.0
-0.046153846153846156	0.03589743589743591	0.0
-0.03589743589743591	0.03589743589743591	0.0
-0.025641025641025633	0.03589743589743591	0.0
-0.015384615384615385	0.03589743589743591	0.0
-0.005128205128205138	0.03589743589743591	0.0
0.00512820512820511	0.03589743589743591	0.0
0.015384615384615385	0.03589743589743591	0.0
0.02564102564102566	0.03589743589743591	0.0
0.03589743589743591	0.03589743589743591	0.0
0.046153846153846184	0.03589743589743591	0.0
0.056410256410256376	0.03589743589743591	0.0
0.06666666666666665	0.03589743589743591	0.0
0.07692307692307693	0.03589743589743591	0.0
0.0871794871794872	0.03589743589743591	0.0
0.09743589743589748	0.03589743589743591	0.0
0.1076923076923077	0.03589743589743591	0.0
0.11794871794871797	0.03589743589743591	0.0
0.1282051282051282	0.03589743589743591	0.0
0.13846153846153847	0.03589743589743591	0.0
0.14871794871794874	0.03589743589743591	0.0
0.15897435897435896	0.03589743589743591	0.0
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.0
-0.14871794871794874	0.046153846153846184	0.0
-0.13846153846153847	0.046153846153846184	0.0
-0.1282051282051282	0.046153846153846184	0.0
-0.11794871794871796	0.046153846153846184	0.0
-0.1076923076923077	0.046153846153846184	0.0
-0.09743589743589745	0.046153846153846184	0.0
-0.08717948717948718	0.046153846153846184	0.0
-0.07692307692307691	0.046153846153846184	0.0
-0.06666666666666668	0.046153846153846184	0.0
-0.056410256410256404	0.046153846153846184	0.0
-0.046153846153846156	0.046153846153846184	0.0
-0.03589743589743591	0.046153846153846184	0.0
-0.025641025641025633	0.046153846153846184	0.0
-0.015384615384615385	0.046153846153846184	0.0
-0.005128205128205138	0.046153846153846184	0.0
0.00512820512820511	0.046153846153846184	0.0
0.015384615384615385	0.046153846153846184	0.0
0.02564102564102566	0.046153846153846184	0.0
0.03589743589743591	0.046153846153846184	0.0
0.046153846153846184	0.046153846153846184	0.0
0.056410256410256376	0.046153846153846184	0.0
0.06666666666666665	0.046153846153846184	0.0
0.07692307692307693	0.046153846153846184	0.0
0.0871794871794872	0.046153846153846184	0.0
0.09743589743589748	0.046153846153846184	0.0
0.1076923076923077	0.046153846153846184	0.0
0.11794871794871797	0.046153846153846184	0.0
0.1282051282051282	0.046153846153846184	0.0
0.13846153846153847	0.046153846153846184	0.0
0.14871794871794874	0.046153846153846184	0.0
0.15897435897435896	0.046153846153846184	0.0
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.0
-0.14871794871794874	0.056410256410256376	0.0
-0.13846153846153847	0.056410256410256376	0.0
-0.1282051282051282	0.056410256410256376	0.0
-0.11794871794871796	0.056410256410256376	0.0
-0.1076923076923077	0.056410256410256376	0.0
-0.09743589743589745	0.056410256410256376	0.0
-0.08717948717948718	0.056410256410256376	0.0
-0.07692307692307691	0.056410256410256376	0.0
-0.06666666666666668	0.056410256410256376	0.0
-0.056410256410256404	0.056410256410256376	0.0
-0.046153846153846156	0.056410256410256376	0.0
-0.03589743589743591	0.056410256410256376	0.0
-0.025641025641025633	0.056410256410256376	0.0
-0.015384615384615385	0.056410256410256376	0.0
-0.005128205128205138	0.056410256410256376	0.0
0.00512820512820511	0.056410256410256376	0.0
0.015384615384615385	0.056410256410256376	0.0
0.02564102564102566	0.056410256410256376	0.0
0.03589743589743591	0.056410256410256376	0.0
0.046153846153846184	0.056410256410256376	0.0
0.056410256410256376	0.056410256410256376	0.0
0.06666666666666665	0.056410256410256376	0.0
0.07692307692307693	0.056410256410256376	0.0
0.0871794871794872	0.056410256410256376	0.0
0.09743589743589748	0.056410256410256376	0.0
0.1076923076923077	0.056410256410256376	0.0
0.11794871794871797	0.056410256410256376	0.0
0.1282051282051282	0.056410256410256376	0.0
0.13846153846153847	0.056410256410256376	0.0
0.14871794871794874	0.056410256410256376	0.0
0.15897435897435896	0.056410256410256376	0.0
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.0
-0.14871794871794874	0.06666666666666665	0.0
-0.13846153846153847	0.06666666666666665	0.0
-0.1282051282051282	0.06666666666666665	0.0
-0.11794871794871796	0.06666666666666665	0.0
-0.1076923076923077	0.06666666666666665	0.0
-0.09743589743589745	0.06666666666666665	0.0
-0.08717948717948718	0.06666666666666665	0.0
-0.07692307692307691	0.06666666666666665	0.0
-0.06666666666666668	0.06666666666666665	0.0
-0.056410256410256404	0.06666666666666665	0.0
-0.046153846153846156	0.06666666666666665	0.0
-0.03589743589743591	0.06666666666666665	0.0
-0.025641025641025633	0.06666666666666665	0.0
-0.015384615384615385	0.06666666666666665	0.0
-0.005128205128205138	0.06666666666666665	0.0
0.00512820512820511	0.06666666666666665	0.0
0.015384615384615385	0.06666666666666665	0.0
0.02564102564102566	0.06666666666666665	0.0
0.03589743589743591	0.06666666666666665	0.0
0.046153846153846184	0.06666666666666665	0.0
0.056410256410256376	0.06666666666666665	0.0
0.06666666666666665	0.06666666666666665	0.0
0.07692307692307693	0.06666666666666665	0.0
0.0871794871794872	0.06666666666666665	0.0
0.09743589743589748	0.06666666666666665	0.0
0.1076923076923077	0.06666666666666665	0.0
0.11794871794871797	0.06666666666666665	0.0
0.1282051282051282	0.06666666666666665	0.0
0.13846153846153847	0.06666666666666665	0.0
0.14871794871794874	0.06666666666666665	0.0
0.15897435897435896	0.06666666666666665	0.0
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.0
-0.14871794871794874	0.07692307692307693	0.0
-0.13846153846153847	0.07692307692307693	0.0
-0.1282051282051282	0.07692307692307693	0.0
-0.11794871794871796	0.07692307692307693	0.0
-0.1076923076923077	0.07692307692307693	0.0
-0.09743589743589745	0.07692307692307693	0.0
-0.08717948717948718	0.07692307692307693	0.0
-0.07692307692307691	0.07692307692307693	0.0
-0.06666666666666668	0.07692307692307693	0.0
-0.056410256410256404	0.07692307692307693	0.0
-0.046153846153846156	0.07692307692307693	0.0
-0.03589743589743591	0.07692307692307693	0.0
-0.025641025641025633	0.07692307692307693	0.0
-0.015384615384615385	0.07692307692307693	0.0
-0.005128205128205138	0.07692307692307693	0.0
0.00512820512820511	0.07692307692307693	0.0
0.015384615384615385	0.07692307692307693	0.0
0.02564102564102566	0.07692307692307693	0.0
0.03589743589743591	0.07692307692307693	0.0
0.046153846153846184	0.07692307692307693	0.0
0.056410256410256376	0.07692307692307693	0.0
0.06666666666666665	0.07692307692307693	0.0
0.07692307692307693	0.07692307692307693	0.0
0.0871794871794872	0.07692307692307693	0.0
0.09743589743589748	0.07692307692307693	0.0
0.1076923076923077	0.07692307692307693	0.0
0.11794871794871797	0.07692307692307693	0.0
0.1282051282051282	0.07692307692307693	0.0
0.13846153846153847	0.07692307692307693	0.0
0.14871794871794874	0.07692307692307693	0.0
0.15897435897435896	0.07692307692307693	0.0
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	0.0
-0.14871794871794874	0.0871794871794872	0.0
-0.13846153846153847	0.0871794871794872	0.0
-0.1282051282051282	0.0871794871794872	0.0
-0.11794871794871796	0.0871794871794872	0.0
-0.1076923076923077	0.0871794871794872	0.0
-0.09743589743589745	0.0871794871794872	0.0
-0.08717948717948718	0.0871794871794872	0.0
-0.07692307692307691	0.0871794871794872	0.0
-0.06666666666666668	0.0871794871794872	0.0
-0.056410256410256404	0.0871794871794872	0.0
-0.046153846153846156	0.0871794871794872	0.0
-0.03589743589743591	0.0871794871794872	0.0
-0.025641025641025633	0.0871794871794872	0.0
-0.015384615384615385	0.0871794871794872	0.0
-0.005128205128205138	0.0871794871794872	0.0
0.00512820512820511	0.0871794871794872	0.0
0.015384615384615385	0.0871794871794872	0.0
0.02564102564102566	0.0871794871794872	0.0
0.03589743589743591	0.0871794871794872	0.0
0.046153846153846184	0.0871794871794872	0.0
0.056410256410256376	0.0871794871794872	0.0
0.06666666666666665	0.0871794871794872	0.0
0.07692307692307693	0.0871794871794872	0.0
0.0871794871794872	0.0871794871794872	0.0
0.09743589743589748	0.0871794871794872	0.0
0.1076923076923077	0.0871794871794872	0.0
0.11794871794871797	0.0871794871794872	0.0
0.1282051282051282	0.0871794871794872	0.0
0.13846153846153847	0.0871794871794872	0.0
0.14871794871794874	0.0871794871794872	0.0
0.15897435897435896	0.0871794871794872	0.0
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	0.0
-0.14871794871794874	0.09743589743589748	0.0
-0.13846153846153847	0.09743589743589748	0.0
-0.1282051282051282	0.09743589743589748	0.0
-0.11794871794871796	0.09743589743589748	0.0
-0.1076923076923077	0.09743589743589748	0.0
-0.09743589743589745	0.09743589743589748	0.0
-0.08717948717948718	0.09743589743589748	0.0
-0.07692307692307691	0.09743589743589748	0.0
-0.06666666666666668	0.09743589743589748	0.0
-0.056410256410256404	0.09743589743589748	0.0
-0.046153846153846156	0.09743589743589748	0.0
-0.03589743589743591	0.09743589743589748	0.0
-0.025641025641025633	0.09743589743589748	0.0
-0.015384615384615385	0.09743589743589748	0.0
-0.005128205128205138	0.09743589743589748	0.0
0.00512820512820511	0.09743589743589748	0.0
0.015384615384615385	0.09743589743589748	0.0
0.02564102564102566	0.09743589743589748	0.0
0.03589743589743591	0.09743589743589748	0.0
0.046153846153846184	0.09743589743589748	0.0
0.056410256410256376	0.09743589743589748	0.0
0.06666666666666665	0.09743589743589748	0.0
0.07692307692307693	0.09743589743589748	0.0
0.0871794871794872	0.09743589743589748	0.0
0.09743589743589748	0.09743589743589748	0.0
0.1076923076923077	0.09743589743589748	0.0
0.11794871794871797	0.09743589743589748	0.0
0.1282051282051282	0.09743589743589748	0.0
0.13846153846153847	0.09743589743589748	0.0
0.14871794871794874	0.09743589743589748	0.0
0.15897435897435896	0.09743589743589748	0.0
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	0.0
-0.14871794871794874	0.1076923076923077	0.0
-0.13846153846153847	0.1076923076923077	0.0
-0.1282051282051282	0.1076923076923077	0.0
-0.11794871794871796	0.1076923076923077	0.0
-0.1076923076923077	0.1076923076923077	0.0
-0.09743589743589745	0.1076923076923077	0.0
-0.08717948717948718	0.1076923076923077	0.0
-0.07692307692307691	0.1076923076923077	0.0
-0.06666666666666668	0.1076923076923077	0.0
-0.056410256410256404	0.1076923076923077	0.0
-0.046153846153846156	0.1076923076923077	0.0
-0.03589743589743591	0.1076923076923077	0.0
-0.025641025641025633	0.1076923076923077	0.0
-0.015384615384615385	0.1076923076923077	0.0
-0.005128205128205138	0.1076923076923077	0.0
0.00512820512820511	0.1076923076923077	0.0
0.015384615384615385	0.1076923076923077	0.0
0.02564102564102566	0.1076923076923077	0.0
0.03589743589743591	0.1076923076923077	0.0
0.046153846153846184	0.1076923076923077	0.0
0.056410256410256376	0.1076923076923077	0.0
0.06666666666666665	0.1076923076923077	0.0
0.07692307692307693	0.1076923076923077	0.0
0.0871794871794872	0.1076923076923077	0.0
0.09743589743589748	0.1076923076923077	0.0
0.1076923076923077	0.1076923076923077	0.0
0.11794871794871797	0.1076923076923077	0.0
0.1282051282051282	0.1076923076923077	0.0
0.13846153846153847	0.1076923076923077	0.0
0.14871794871794874	0.1076923076923077	0.0
0.15897435897435896	0.1076923076923077	0.0
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	0.0
-0.14871794871794874	0.11794871794871797	0.0
-0.13846153846153847	0.11794871794871797	0.0
-0.1282051282051282	0.11794871794871797	0.0
-0.11794871794871796	0.11794871794871797	0.0
-0.1076923076923077	0.11794871794871797	0.0
-0.09743589743589745	0.11794871794871797	0.0
-0.08717948717948718	0.11794871794871797	0.0
-0.07692307692307691	0.11794871794871797	0.0
-0.06666666666666668	0.11794871794871797	0.0
-0.056410256410256404	0.11794871794871797	0.0
-0.046153846153846156	0.11794871794871797	0.0
-0.03589743589743591	0.11794871794871797	0.0
-0.025641025641025633	0.11794871794871797	0.0
-0.015384615384615385	0.11794871794871797	0.0
-0.005128205128205138	0.11794871794871797	0.0
0.00512820512820511	0.11794871794871797	0.0
0.015384615384615385	0.11794871794871797	0.0
0.02564102564102566	0.11794871794871797	0.0
0.03589743589743591	0.11794871794871797	0.0
0.046153846153846184	0.11794871794871797	0.0
0.056410256410256376	0.11794871794871797	0.0
0.06666666666666665	0.11794871794871797	0.0
0.07692307692307693	0.11794871794871797	0.0
0.0871794871794872	0.11794871794871797	0.0
0.09743589743589748	0.11794871794871797	0.0
0.1076923076923077	0.11794871794871797	0.0
0.11794871794871797	0.11794871794871797	0.0
0.1282051282051282	0.11794871794871797	0.0
0.13846153846153847	0.11794871794871797	0.0
0.14871794871794874	0.11794871794871797	0.0
0.15897435897435896	0.11794871794871797	0.0
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	0.0
-0.14871794871794874	0.1282051282051282	0.0
-0.13846153846153847	0.1282051282051282	0.0
-0.1282051282051282	0.1282051282051282	0.0
-0.11794871794871796	0.1282051282051282	0.0
-0.1076923076923077	0.1282051282051282	0.0
-0.09743589743589745	0.1282051282051282	0.0
-0.08717948717948718	0.1282051282051282	0.0
-0.07692307692307691	0.1282051282051282	0.0
-0.06666666666666668	0.1282051282051282	0.0
-0.056410256410256404	0.1282051282051282	0.0
-0.046153846153846156	0.1282051282051282	0.0
-0.03589743589743591	0.1282051282051282	0.0
-0.025641025641025633	0.1282051282051282	0.0
-0.015384615384615385	0.1282051282051282	0.0
-0.005128205128205138	0.1282051282051282	0.0
0.00512820512820511	0.1282051282051282	0.0
0.015384615384615385	0.1282051282051282	0.0
0.02564102564102566	0.1282051282051282	0.0
0.03589743589743591	0.1282051282051282	0.0
0.046153846153846184	0.1282051282051282	0.0
0.056410256410256376	0.1282051282051282	0.0
0.06666666666666665	0.1282051282051282	0.0
0.07692307692307693	0.1282051282051282	0.0
0.0871794871794872	0.1282051282051282	0.0
0.09743589743589748	0.1282051282051282	0.0
0.1076923076923077	0.1282051282051282	0.0
0.11794871794871797	0.1282051282051282	0.0
0.1282051282051282	0.1282051282051282	0.0
0.13846153846153847	0.1282051282051282	0.0
0.14871794871794874	0.1282051282051282	0.0
0.15897435897435896	0.1282051282051282	0.0
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	0.0
-0.14871794871794874	0.13846153846153847	0.0
-0.13846153846153847	0.13846153846153847	0.0
-0.1282051282051282	0.13846153846153847	0.0
-0.11794871794871796	0.13846153846153847	0.0
-0.1076923076923077	0.13846153846153847	0.0
-0.09743589743589745	0.13846153846153847	0.0
-0.08717948717948718	0.13846153846153847	0.0
-0.07692307692307691	0.13846153846153847	0.0
-0.06666666666666668	0.13846153846153847	0.0
-0.056410256410256404	0.13846153846153847	0.0
-0.046153846153846156	0.13846153846153847	0.0
-0.03589743589743591	0.13846153846153847	0.0
-0.025641025641025633	0.13846153846153847	0.0
-0.015384615384615385	0.13846153846153847	0.0
-0.005128205128205138	0.13846153846153847	0.0
0.00512820512820511	0.13846153846153847	0.0
0.015384615384615385	0.13846153846153847	0.0
0.02564102564102566	0.13846153846153847	0.0
0.03589743589743591	0.13846153846153847	0.0
0.046153846153846184	0.13846153846153847	0.0
0.056410256410256376	0.13846153846153847	0.0
0.06666666666666665	0.13846153846153847	0.0
0.07692307692307693	0.13846153846153847	0.0
0.0871794871794872	0.13846153846153847	0.0
0.09743589743589748	0.13846153846153847	0.0
0.1076923076923077	0.13846153846153847	0.0
0.11794871794871797	0.13846153846153847	0.0
0.1282051282051282	0.13846153846153847	0.0
0.13846153846153847	0.13846153846153847	0.0
0.14871794871794874	0.13846153846153847	0.0
0.15897435897435896	0.13846153846153847	0.0
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	0.0
-0.14871794871794874	0.14871794871794874	0.0
-0.13846153846153847	0.14871794871794874	0.0
-0.1282051282051282	0.14871794871794874	0.0
-0.11794871794871796	0.14871794871794874	0.0
-0.1076923076923077	0.14871794871794874	0.0
-0.09743589743589745	0.14871794871794874	0.0
-0.08717948717948718	0.14871794871794874	0.0
-0.07692307692307691	0.14871794871794874	0.0
-0.06666666666666668	0.14871794871794874	0.0
-0.056410256410256404	0.14871794871794874	0.0
-0.046153846153846156	0.14871794871794874	0.0
-0.03589743589743591	0.14871794871794874	0.0
-0.025641025641025633	0.14871794871794874	0.0
-0.015384615384615385	0.14871794871794874	0.0
-0.005128205128205138	0.14871794871794874	0.0
0.00512820512820511	0.14871794871794874	0.0
0.015384615384615385	0.14871794871794874	0.0
0.02564102564102566	0.14871794871794874	0.0
0.03589743589743591	0.14871794871794874	0.0
0.046153846153846184	0.14871794871794874	0.0
0.056410256410256376	0.14871794871794874	0.0
0.06666666666666665	0.14871794871794874	0.0
0.07692307692307693	0.14871794871794874	0.0
0.0871794871794872	0.14871794871794874	0.0
0.09743589743589748	0.14871794871794874	0.0
0.1076923076923077	0.14871794871794874	0.0
0.11794871794871797	0.14871794871794874	0.0
0.1282051282051282	0.14871794871794874	0.0
0.13846153846153847	0.14871794871794874	0.0
0.14871794871794874	0.14871794871794874	0.0
0.15897435897435896	0.14871794871794874	0.0
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	0.0
-0.14871794871794874	0.15897435897435896	0.0
-0.13846153846153847	0.15897435897435896	0.0
-0.1282051282051282	0.15897435897435896	0.0
-0.11794871794871796	0.15897435897435896	0.0
-0.1076923076923077	0.15897435897435896	0.0
-0.09743589743589745	0.15897435897435896	0.0
-0.08717948717948718	0.15897435897435896	0.0
-0.07692307692307691	0.15897435897435896	0.0
-0.06666666666666668	0.15897435897435896	0.0
-0.056410256410256404	0.15897435897435896	0.0
-0.046153846153846156	0.15897435897435896	0.0
-0.03589743589743591	0.15897435897435896	0.0
-0.025641025641025633	0.15897435897435896	0.0
-0.015384615384615385	0.15897435897435896	0.0
-0.005128205128205138	0.15897435897435896	0.0
0.00512820512820511	0.15897435897435896	0.0
0.015384615384615385	0.15897435897435896	0.0
0.02564102564102566	0.15897435897435896	0.0
0.03589743589743591	0.15897435897435896	0.0
0.046153846153846184	0.15897435897435896	0.0
0.056410256410256376	0.15897435897435896	0.0
0.06666666666666665	0.15897435897435896	0.0
0.07692307692307693	0.15897435897435896	0.0
0.0871794871794872	0.15897435897435896	0.0
0.09743589743589748	0.15897435897435896	0.0
0.1076923076923077	0.15897435897435896	0.0
0.11794871794871797	0.15897435897435896	0.0
0.1282051282051282	0.15897435897435896	0.0
0.13846153846153847	0.15897435897435896	0.0
0.14871794871794874	0.15897435897435896	0.0
0.15897435897435896	0.15897435897435896	0.0
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d_fast/spread.txt <==
-0.2	-0.2	0.0
-0.18974358974358976	-0.2	0.0
-0.1794871794871795	-0.2	0.0
-0.16923076923076924	-0.2	0.0
-0.158974358974359	-0.2	0.0
-0.14871794871794874	-0.2	0.0
-0.13846153846153847	-0.2	0.0
-0.1282051282051282	-0.2	0.0
-0.11794871794871796	-0.2	0.0
-0.1076923076923077	-0.2	0.0
-0.09743589743589745	-0.2	0.0
-0.08717948717948718	-0.2	0.0
-0.07692307692307691	-0.2	0.0
-0.06666666666666668	-0.2	0.0
-0.056410256410256404	-0.2	0.0
-0.046153846153846156	-0.2	0.0
-0.03589743589743591	-0.2	0.0
-0.025641025641025633	-0.2	0.0
-0.015384615384615385	-0.2	0.0
-0.005128205128205138	-0.2	0.0
0.00512820512820511	-0.2	0.0
0.015384615384615385	-0.2	0.0
0.02564102564102566	-0.2	0.0
0.03589743589743591	-0.2	0.0
0.046153846153846184	-0.2	0.0
0.056410256410256376	-0.2	0.0
0.06666666666666665	-0.2	0.0
0.07692307692307693	-0.2	0.0
0.0871794871794872	-0.2	0.0
0.09743589743589748	-0.2	0.0
0.1076923076923077	-0.2	0.0
0.11794871794871797	-0.2	0.0
0.1282051282051282	-0.2	0.0
0.13846153846153847	-0.2	0.0
0.14871794871794874	-0.2	0.0
0.15897435897435896	-0.2	0.0
0.16923076923076924	-0.2	0.0
0.17948717948717952	-0.2	0.0
0.18974358974358974	-0.2	0.0
0.2	-0.2	0.0
-0.2	-0.18974358974358976	0.0
-0.18974358974358976	-0.18974358974358976	0.0
-0.1794871794871795	-0.18974358974358976	0.0
-0.16923076923076924	-0.18974358974358976	0.0
-0.158974358974359	-0.18974358974358976	0.0
-0.14871794871794874	-0.18974358974358976	0.0
-0.13846153846153847	-0.18974358974358976	0.0
-0.1282051282051282	-0.18974358974358976	0.0
-0.11794871794871796	-0.18974358974358976	0.0
-0.1076923076923077	-0.18974358974358976	0.0
-0.09743589743589745	-0.18974358974358976	0.0
-0.08717948717948718	-0.18974358974358976	0.0
-0.07692307692307691	-0.18974358974358976	0.0
-0.06666666666666668	-0.18974358974358976	0.0
-0.056410256410256404	-0.18974358974358976	0.0
-0.046153846153846156	-0.18974358974358976	0.0
-0.03589743589743591	-0.18974358974358976	0.0
-0.025641025641025633	-0.18974358974358976	0.0
-0.015384615384615385	-0.18974358974358976	0.0
-0.005128205128205138	-0.18974358974358976	0.0
0.00512820512820511	-0.18974358974358976	0.0
0.015384615384615385	-0.18974358974358976	0.0
0.02564102564102566	-0.18974358974358976	0.0
0.03589743589743591	-0.18974358974358976	0.0
0.046153846153846184	-0.18974358974358976	0.0
0.056410256410256376	-0.18974358974358976	0.0
0.06666666666666665	-0.18974358974358976	0.0
0.07692307692307693	-0.18974358974358976	0.0
0.0871794871794872	-0.18974358974358976	0.0
0.09743589743589748	-0.18974358974358976	0.0
0.1076923076923077	-0.18974358974358976	0.0
0.11794871794871797	-0.18974358974358976	0.0
0.1282051282051282	-0.18974358974358976	0.0
0.13846153846153847	-0.18974358974358976	0.0
0.14871794871794874	-0.18974358974358976	0.0
0.15897435897435896	-0.18974358974358976	0.0
0.16923076923076924	-0.18974358974358976	0.0
0.17948717948717952	-0.18974358974358976	0.0
0.18974358974358974	-0.18974358974358976	0.0
0.2	-0.18974358974358976	0.0
-0.2	-0.1794871794871795	0.0
-0.18974358974358976	-0.1794871794871795	0.0
-0.1794871794871795	-0.1794871794871795	0.0
-0.16923076923076924	-0.1794871794871795	0.0
-0.158974358974359	-0.1794871794871795	0.0
-0.14871794871794874	-0.1794871794871795	0.0
-0.13846153846153847	-0.1794871794871795	0.0
-0.1282051282051282	-0.1794871794871795	0.0
-0.11794871794871796	-0.1794871794871795	0.0
-0.1076923076923077	-0.1794871794871795	0.0
-0.09743589743589745	-0.1794871794871795	0.0
-0.08717948717948718	-0.1794871794871795	0.0
-0.07692307692307691	-0.1794871794871795	0.0
-0.06666666666666668	-0.1794871794871795	0.0
-0.056410256410256404	-0.1794871794871795	0.0
-0.046153846153846156	-0.1794871794871795	0.0
-0.03589743589743591	-0.1794871794871795	0.0
-0.025641025641025633	-0.1794871794871795	0.0
-0.015384615384615385	-0.1794871794871795	0.0
-0.005128205128205138	-0.1794871794871795	0.0
0.00512820512820511	-0.1794871794871795	0.0
0.015384615384615385	-0.1794871794871795	0.0
0.02564102564102566	-0.1794871794871795	0.0
0.03589743589743591	-0.1794871794871795	0.0
0.046153846153846184	-0.1794871794871795	0.0
0.056410256410256376	-0.1794871794871795	0.0
0.06666666666666665	-0.1794871794871795	0.0
0.07692307692307693	-0.1794871794871795	0.0
0.0871794871794872	-0.1794871794871795	0.0
0.09743589743589748	-0.1794871794871795	0.0
0.1076923076923077	-0.1794871794871795	0.0
0.11794871794871797	-0.1794871794871795	0.0
0.1282051282051282	-0.1794871794871795	0.0
0.13846153846153847	-0.1794871794871795	0.0
0.14871794871794874	-0.1794871794871795	0.0
0.15897435897435896	-0.1794871794871795	0.0
0.16923076923076924	-0.1794871794871795	0.0
0.17948717948717952	-0.1794871794871795	0.0
0.18974358974358974	-0.1794871794871795	0.0
0.2	-0.1794871794871795	0.0
-0.2	-0.16923076923076924	0.0
-0.18974358974358976	-0.16923076923076924	0.0
-0.1794871794871795	-0.16923076923076924	0.0
-0.16923076923076924	-0.16923076923076924	0.0
-0.158974358974359	-0.16923076923076924	0.0
-0.14871794871794874	-0.16923076923076924	0.0
-0.13846153846153847	-0.16923076923076924	0.0
-0.1282051282051282	-0.16923076923076924	0.0
-0.11794871794871796	-0.16923076923076924	0.0
-0.1076923076923077	-0.16923076923076924	0.0
-0.09743589743589745	-0.16923076923076924	0.0
-0.08717948717948718	-0.16923076923076924	0.0
-0.07692307692307691	-0.16923076923076924	0.0
-0.06666666666666668	-0.16923076923076924	0.0
-0.056410256410256404	-0.16923076923076924	0.0
-0.046153846153846156	-0.16923076923076924	0.0
-0.03589743589743591	-0.16923076923076924	0.0
-0.025641025641025633	-0.16923076923076924	0.0
-0.015384615384615385	-0.16923076923076924	0.0
-0.005128205128205138	-0.16923076923076924	0.0
0.00512820512820511	-0.16923076923076924	0.0
0.015384615384615385	-0.16923076923076924	0.0
0.02564102564102566	-0.16923076923076924	0.0
0.03589743589743591	-0.16923076923076924	0.0
0.046153846153846184	-0.16923076923076924	0.0
0.056410256410256376	-0.16923076923076924	0.0
0.06666666666666665	-0.16923076923076924	0.0
0.07692307692307693	-0.16923076923076924	0.0
0.0871794871794872	-0.16923076923076924	0.0
0.09743589743589748	-0.16923076923076924	0.0
0.1076923076923077	-0.16923076923076924	0.0
0.11794871794871797	-0.16923076923076924	0.0
0.1282051282051282	-0.16923076923076924	0.0
0.13846153846153847	-0.16923076923076924	0.0
0.14871794871794874	-0.16923076923076924	0.0
0.15897435897435896	-0.16923076923076924	0.0
0.16923076923076924	-0.16923076923076924	0.0
0.17948717948717952	-0.16923076923076924	0.0
0.18974358974358974	-0.16923076923076924	0.0
0.2	-0.16923076923076924	0.0
-0.2	-0.158974358974359	0.0
-0.18974358974358976	-0.158974358974359	0.0
-0.1794871794871795	-0.158974358974359	0.0
-0.16923076923076924	-0.158974358974359	0.0
-0.158974358974359	-0.158974358974359	1.927302608090344e-11
-0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
-0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
-0.1282051282051282	-0.158974358974359	5.741627199762312e-7
-0.11794871794871796	-0.158974358974359	1.3283162305220286e-6
-0.1076923076923077	-0.158974358974359	2.556586182658081e-6
-0.09743589743589745	-0.158974358974359	4.374610732869816e-6
-0.08717948717948718	-0.158974358974359	6.898028037642666e-6
-0.07692307692307691	-0.158974358974359	0.000010240394766645316
-0.06666666666666668	-0.158974358974359	0.000014354222183614402
-0.056410256410256404	-0.158974358974359	0.000018919038410876676
-0.046153846153846156	-0.158974358974359	0.000023587928978975823
-0.03589743589743591	-0.158974358974359	0.000028013979418455576
-0.025641025641025633	-0.158974358974359	0.00003185027525985965
-0.015384615384615385	-0.158974358974359	0.000034749902033731755
-0.005128205128205138	-0.158974358974359	0.00003636594527061561
0.00512820512820511	-0.158974358974359	0.000036365945270615615
0.015384615384615385	-0.158974358974359	0.000034749902033731755
0.02564102564102566	-0.158974358974359	0.00003185027525985964
0.03589743589743591	-0.158974358974359	0.000028013979418455576
0.046153846153846184	-0.158974358974359	0.000023587928978975806
0.056410256410256376	-0.158974358974359	0.000018919038410876686
0.06666666666666665	-0.158974358974359	0.00001435422218361441
0.07692307692307693	-0.158974358974359	0.00001024039476664531
0.0871794871794872	-0.158974358974359	6.898028037642656e-6
0.09743589743589748	-0.158974358974359	4.374610732869809e-6
0.1076923076923077	-0.158974358974359	2.556586182658081e-6
0.11794871794871797	-0.158974358974359	1.328316230522027e-6
0.1282051282051282	-0.158974358974359	5.741627199762312e-7
0.13846153846153847	-0.158974358974359	1.7848749453525785e-7
0.14871794871794874	-0.158974358974359	2.5652397713683933e-8
0.15897435897435896	-0.158974358974359	1.9273026080905444e-11
0.16923076923076924	-0.158974358974359	0.0
0.17948717948717952	-0.158974358974359	0.0
0.18974358974358974	-0.158974358974359	0.0
0.2	-0.158974358974359	0.0
-0.2	-0.14871794871794874	0.0
-0.18974358974358976	-0.14871794871794874	0.0
-0.1794871794871795	-0.14871794871794874	0.0
-0.16923076923076924	-0.14871794871794874	0.0
-0.158974358974359	-0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	-0.14871794871794874	0.00003414334135691524
-0.13846153846153847	-0.14871794871794874	0.00023756685522644162
-0.1282051282051282	-0.14871794871794874	0.0007642105802884069
-0.11794871794871796	-0.14871794871794874	0.00176798890282492
-0.1076923076923077	-0.14871794871794874	0.0034028162091180986
-0.09743589743589745	-0.14871794871794874	0.005822606885450055
-0.08717948717948718	-0.14871794871794874	0.009181275318102908
-0.07692307692307691	-0.14871794871794874	0.013629965434405686
-0.06666666666666668	-0.14871794871794874	0.01910546972639185
-0.056410256410256404	-0.14871794871794874	0.02518124012487828
-0.046153846153846156	-0.14871794871794874	0.031395533471018595
-0.03589743589743591	-0.14871794871794874	0.037286606605966485
-0.025641025641025633	-0.14871794871794874	0.04239271637087559
-0.015384615384615385	-0.14871794871794874	0.04625211960689958
-0.005128205128205138	-0.14871794871794874	0.048403073155192114
0.00512820512820511	-0.14871794871794874	0.04840307315519212
0.015384615384615385	-0.14871794871794874	0.04625211960689958
0.02564102564102566	-0.14871794871794874	0.042392716370875584
0.03589743589743591	-0.14871794871794874	0.037286606605966485
0.046153846153846184	-0.14871794871794874	0.031395533471018575
0.056410256410256376	-0.14871794871794874	0.025181240124878296
0.06666666666666665	-0.14871794871794874	0.019105469726391863
0.07692307692307693	-0.14871794871794874	0.01362996543440568
0.0871794871794872	-0.14871794871794874	0.009181275318102894
0.09743589743589748	-0.14871794871794874	0.005822606885450045
0.1076923076923077	-0.14871794871794874	0.0034028162091180986
0.11794871794871797	-0.14871794871794874	0.001767988902824918
0.1282051282051282	-0.14871794871794874	0.0007642105802884069
0.13846153846153847	-0.14871794871794874	0.00023756685522644162
0.14871794871794874	-0.14871794871794874	0.00003414334135691524
0.15897435897435896	-0.14871794871794874	2.5652397713686596e-8
0.16923076923076924	-0.14871794871794874	0.0
0.17948717948717952	-0.14871794871794874	0.0
0.18974358974358974	-0.14871794871794874	0.0
0.2	-0.14871794871794874	0.0
-0.2	-0.13846153846153847	0.0
-0.18974358974358976	-0.13846153846153847	0.0
-0.1794871794871795	-0.13846153846153847	0.0
-0.16923076923076924	-0.13846153846153847	0.0
-0.158974358974359	-0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	-0.13846153846153847	0.00023756685522644162
-0.13846153846153847	-0.13846153846153847	0.0016529726868911253
-0.1282051282051282	-0.13846153846153847	0.005317320949700207
-0.11794871794871796	-0.13846153846153847	0.012301536610865268
-0.1076923076923077	-0.13846153846153847	0.023676544637597958
-0.09743589743589745	-0.13846153846153847	0.04051326999710988
-0.08717948717948718	-0.13846153846153847	0.06388263765661269
-0.07692307692307691	-0.13846153846153847	0.09483629593390815
-0.06666666666666668	-0.13846153846153847	0.1329344516424612
-0.056410256410256404	-0.13846153846153847	0.17520921472313974
-0.046153846153846156	-0.13846153846153847	0.21844781027430862
-0.03589743589743591	-0.13846153846153847	0.25943746339433316
-0.025641025641025633	-0.13846153846153847	0.2949653991815785
-0.015384615384615385	-0.13846153846153847	0.32181884273440975
-0.005128205128205138	-0.13846153846153847	0.336785019151192
0.00512820512820511	-0.13846153846153847	0.3367850191511921
0.015384615384615385	-0.13846153846153847	0.32181884273440975
0.02564102564102566	-0.13846153846153847	0.29496539918157844
0.03589743589743591	-0.13846153846153847	0.25943746339433316
0.046153846153846184	-0.13846153846153847	0.21844781027430848
0.056410256410256376	-0.13846153846153847	0.17520921472313986
0.06666666666666665	-0.13846153846153847	0.13293445164246132
0.07692307692307693	-0.13846153846153847	0.0948362959339081
0.0871794871794872	-0.13846153846153847	0.0638826376566126
0.09743589743589748	-0.13846153846153847	0.04051326999710981
0.1076923076923077	-0.13846153846153847	0.023676544637597958
0.11794871794871797	-0.13846153846153847	0.012301536610865254
0.1282051282051282	-0.13846153846153847	0.005317320949700207
0.13846153846153847	-0.13846153846153847	0.0016529726868911253
0.14871794871794874	-0.13846153846153847	0.00023756685522644162
0.15897435897435896	-0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	-0.13846153846153847	0.0
0.17948717948717952	-0.13846153846153847	0.0
0.18974358974358974	-0.13846153846153847	0.0
0.2	-0.13846153846153847	0.0
-0.2	-0.1282051282051282	0.0
-0.18974358974358976	-0.1282051282051282	0.0
-0.1794871794871795	-0.1282051282051282	0.0
-0.16923076923076924	-0.1282051282051282	0.0
-0.158974358974359	-0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	-0.1282051282051282	0.0007642105802884069
-0.13846153846153847	-0.1282051282051282	0.005317320949700207
-0.1282051282051282	-0.1282051282051282	0.017104881590813
-0.11794871794871796	-0.1282051282051282	0.039571868823484284
-0.1076923076923077	-0.1282051282051282	0.07616325896757177
-0.09743589743589745	-0.1282051282051282	0.13032402834293305
-0.08717948717948718	-0.1282051282051282	0.20549915326942583
-0.07692307692307691	-0.1282051282051282	0.30507160049315013
-0.06666666666666668	-0.1282051282051282	0.42762663307208404
-0.056410256410256404	-0.1282051282051282	0.5636170732984631
-0.046153846153846156	-0.1282051282051282	0.7027079922127137
-0.03589743589743591	-0.1282051282051282	0.8345644608552636
-0.025641025641025633	-0.1282051282051282	0.9488515502665396
-0.015384615384615385	-0.1282051282051282	1.035234331486969
-0.005128205128205138	-0.1282051282051282	1.083377875556979
0.00512820512820511	-0.1282051282051282	1.0833778755569792
0.015384615384615385	-0.1282051282051282	1.035234331486969
0.02564102564102566	-0.1282051282051282	0.9488515502665393
0.03589743589743591	-0.1282051282051282	0.8345644608552636
0.046153846153846184	-0.1282051282051282	0.7027079922127133
0.056410256410256376	-0.1282051282051282	0.5636170732984634
0.06666666666666665	-0.1282051282051282	0.4276266330720843
0.07692307692307693	-0.1282051282051282	0.30507160049315
0.0871794871794872	-0.1282051282051282	0.20549915326942553
0.09743589743589748	-0.1282051282051282	0.13032402834293283
0.1076923076923077	-0.1282051282051282	0.07616325896757177
0.11794871794871797	-0.1282051282051282	0.03957186882348424
0.1282051282051282	-0.1282051282051282	0.017104881590813
0.13846153846153847	-0.1282051282051282	0.005317320949700207
0.14871794871794874	-0.1282051282051282	0.0007642105802884069
0.15897435897435896	-0.1282051282051282	5.741627199762908e-7
0.16923076923076924	-0.1282051282051282	0.0
0.17948717948717952	-0.1282051282051282	0.0
0.18974358974358974	-0.1282051282051282	0.0
0.2	-0.1282051282051282	0.0
-0.2	-0.11794871794871796	0.0
-0.18974358974358976	-0.11794871794871796	0.0
-0.1794871794871795	-0.11794871794871796	0.0
-0.16923076923076924	-0.11794871794871796	0.0
-0.158974358974359	-0.11794871794871796	1.3283162305220286e-6
-0.14871794871794874	-0.11794871794871796	0.00176798890282492
-0.13846153846153847	-0.11794871794871796	0.012301536610865268
-0.1282051282051282	-0.11794871794871796	0.039571868823484284
-0.11794871794871796	-0.11794871794871796	0.09154888292381441
-0.1076923076923077	-0.11794871794871796	0.17620247629498853
-0.09743589743589745	-0.11794871794871796	0.30150254632013934
-0.08717948717948718	-0.11794871794871796	0.47541899038239965
-0.07692307692307691	-0.11794871794871796	0.7057782477120056
-0.06666666666666668	-0.11794871794871796	0.9893073471169496
-0.056410256410256404	-0.11794871794871796	1.3039190463161123
-0.046153846153846156	-0.11794871794871796	1.6257036531600935
-0.03589743589743591	-0.11794871794871796	1.9307514754994966
-0.025641025641025633	-0.11794871794871796	2.195152821184923
-0.015384615384615385	-0.11794871794871796	2.394997998066975
-0.005128205128205138	-0.11794871794871796	2.5063773139962535
0.00512820512820511	-0.11794871794871796	2.5063773139962544
0.015384615384615385	-0.11794871794871796	2.394997998066975
0.02564102564102566	-0.11794871794871796	2.1951528211849225
0.03589743589743591	-0.11794871794871796	1.9307514754994966
0.046153846153846184	-0.11794871794871796	1.6257036531600924
0.056410256410256376	-0.11794871794871796	1.303919046316113
0.06666666666666665	-0.11794871794871796	0.9893073471169502
0.07692307692307693	-0.11794871794871796	0.7057782477120053
0.0871794871794872	-0.11794871794871796	0.475418990382399
0.09743589743589748	-0.11794871794871796	0.3015025463201388
0.1076923076923077	-0.11794871794871796	0.17620247629498853
0.11794871794871797	-0.11794871794871796	0.0915488829238143
0.1282051282051282	-0.11794871794871796	0.039571868823484284
0.13846153846153847	-0.11794871794871796	0.012301536610865268
0.14871794871794874	-0.11794871794871796	0.00176798890282492
0.15897435897435896	-0.11794871794871796	1.3283162305221664e-6
0.16923076923076924	-0.11794871794871796	0.0
0.17948717948717952	-0.11794871794871796	0.0
0.18974358974358974	-0.11794871794871796	0.0
0.2	-0.11794871794871796	0.0
-0.2	-0.1076923076923077	0.0
-0.18974358974358976	-0.1076923076923077	0.0
-0.1794871794871795	-0.1076923076923077	0.0
-0.16923076923076924	-0.1076923076923077	0.0
-0.158974358974359	-0.1076923076923077	2.556586182658081e-6
-0.14871794871794874	-0.1076923076923077	0.0034028162091180986
-0.13846153846153847	-0.1076923076923077	0.023676544637597958
-0.1282051282051282	-0.1076923076923077	0.07616325896757177
-0.11794871794871796	-0.1076923076923077	0.17620247629498853
-0.1076923076923077	-0.1076923076923077	0.33913371371579815
-0.09743589743589745	-0.1076923076923077	0.58029648832595
-0.08717948717948718	-0.1076923076923077	0.915030317221394
-0.07692307692307691	-0.1076923076923077	1.358398606190352
-0.06666666666666668	-0.1076923076923077	1.9041019268787522
-0.056410256410256404	-0.1076923076923077	2.509629364241358
-0.046153846153846156	-0.1076923076923077	3.128962366990316
-0.03589743589743591	-0.1076923076923077	3.7160823838377812
-0.025641025641025633	-0.1076923076923077	4.224970863495905
-0.015384615384615385	-0.1076923076923077	4.609609254676837
-0.005128205128205138	-0.1076923076923077	4.82397900609273
0.00512820512820511	-0.1076923076923077	4.823979006092731
0.015384615384615385	-0.1076923076923077	4.609609254676837
0.02564102564102566	-0.1076923076923077	4.224970863495903
0.03589743589743591	-0.1076923076923077	3.7160823838377812
0.046153846153846184	-0.1076923076923077	3.1289623669903137
0.056410256410256376	-0.1076923076923077	2.509629364241359
0.06666666666666665	-0.1076923076923077	1.9041019268787533
0.07692307692307693	-0.1076923076923077	1.3583986061903515
0.0871794871794872	-0.1076923076923077	0.9150303172213927
0.09743589743589748	-0.1076923076923077	0.580296488325949
0.1076923076923077	-0.1076923076923077	0.33913371371579815
0.11794871794871797	-0.1076923076923077	0.17620247629498834
0.1282051282051282	-0.1076923076923077	0.07616325896757177
0.13846153846153847	-0.1076923076923077	0.023676544637597958
0.14871794871794874	-0.1076923076923077	0.0034028162091180986
0.15897435897435896	-0.1076923076923077	2.5565861826583465e-6
0.16923076923076924	-0.1076923076923077	0.0
0.17948717948717952	-0.1076923076923077	0.0
0.18974358974358974	-0.1076923076923077	0.0
0.2	-0.1076923076923077	0.0
-0.2	-0.09743589743589745	0.0
-0.18974358974358976	-0.09743589743589745	0.0
-0.1794871794871795	-0.09743589743589745	0.0
-0.16923076923076924	-0.09743589743589745	0.0
-0.158974358974359	-0.09743589743589745	4.374610732869816e-6
-0.14871794871794874	-0.09743589743589745	0.005822606885450055
-0.13846153846153847	-0.09743589743589745	0.04051326999710988
-0.1282051282051282	-0.09743589743589745	0.13032402834293305
-0.11794871794871796	-0.09743589743589745	0.30150254632013934
-0.1076923076923077	-0.09743589743589745	0.58029648832595
-0.09743589743589745	-0.09743589743589745	0.9929535187575856
-0.08717948717948718	-0.09743589743589745	1.5657213020122673
-0.07692307692307691	-0.09743589743589745	2.324375044528065
-0.06666666666666668	-0.09743589743589745	3.2581357054591833
-0.056410256410256404	-0.09743589743589745	4.294262257539466
-0.046153846153846156	-0.09743589743589745	5.354011707577245
-0.03589743589743591	-0.09743589743589745	6.358641062380861
-0.025641025641025633	-0.09743589743589745	7.229407328758653
-0.015384615384615385	-0.09743589743589745	7.887567513518959
-0.005128205128205138	-0.09743589743589745	8.254378623470116
0.00512820512820511	-0.09743589743589745	8.254378623470117
0.015384615384615385	-0.09743589743589745	7.887567513518959
0.02564102564102566	-0.09743589743589745	7.2294073287586516
0.03589743589743591	-0.09743589743589745	6.358641062380861
0.046153846153846184	-0.09743589743589745	5.354011707577241
0.056410256410256376	-0.09743589743589745	4.294262257539469
0.06666666666666665	-0.09743589743589745	3.2581357054591855
0.07692307692307693	-0.09743589743589745	2.324375044528064
0.0871794871794872	-0.09743589743589745	1.5657213020122651
0.09743589743589748	-0.09743589743589745	0.9929535187575839
0.1076923076923077	-0.09743589743589745	0.58029648832595
0.11794871794871797	-0.09743589743589745	0.301502546320139
0.1282051282051282	-0.09743589743589745	0.13032402834293305
0.13846153846153847	-0.09743589743589745	0.04051326999710988
0.14871794871794874	-0.09743589743589745	0.005822606885450055
0.15897435897435896	-0.09743589743589745	4.3746107328702704e-6
0.16923076923076924	-0.09743589743589745	0.0
0.17948717948717952	-0.09743589743589745	0.0
0.18974358974358974	-0.09743589743589745	0.0
0.2	-0.09743589743589745	0.0
-0.2	-0.08717948717948718	0.0
-0.18974358974358976	-0.08717948717948718	0.0
-0.1794871794871795	-0.08717948717948718	0.0
-0.16923076923076924	-0.08717948717948718	0.0
-0.158974358974359	-0.08717948717948718	6.898028037642666e-6
-0.14871794871794874	-0.08717948717948718	0.009181275318102908
-0.13846153846153847	-0.08717948717948718	0.06388263765661269
-0.1282051282051282	-0.08717948717948718	0.20549915326942583
-0.11794871794871796	-0.08717948717948718	0.47541899038239965
-0.1076923076923077	-0.08717948717948718	0.915030317221394
-0.09743589743589745	-0.08717948717948718	1.5657213020122673
-0.08717948717948718	-0.08717948717948718	2.4688801129808793
-0.07692307692307691	-0.08717948717948718	3.665149931325022
-0.06666666666666668	-0.08717948717948718	5.137534015959937
-0.056410256410256404	-0.08717948717948718	6.7713319566757075
-0.046153846153846156	-0.08717948717948718	8.442379248794747
-0.03589743589743591	-0.08717948717948718	10.026511387639484
-0.025641025641025633	-0.08717948717948718	11.399563868532343
-0.015384615384615385	-0.08717948717948718	12.437372186795749
-0.005128205128205138	-0.08717948717948718	13.015771837752121
0.00512820512820511	-0.08717948717948718	13.015771837752125
0.015384615384615385	-0.08717948717948718	12.437372186795749
0.02564102564102566	-0.08717948717948718	11.399563868532342
0.03589743589743591	-0.08717948717948718	10.026511387639484
0.046153846153846184	-0.08717948717948718	8.44237924879474
0.056410256410256376	-0.08717948717948718	6.771331956675712
0.06666666666666665	-0.08717948717948718	5.1375340159599405
0.07692307692307693	-0.08717948717948718	3.6651499313250206
0.0871794871794872	-0.08717948717948718	2.468880112980876
0.09743589743589748	-0.08717948717948718	1.5657213020122647
0.1076923076923077	-0.08717948717948718	0.915030317221394
0.11794871794871797	-0.08717948717948718	0.47541899038239915
0.1282051282051282	-0.08717948717948718	0.20549915326942583
0.13846153846153847	-0.08717948717948718	0.06388263765661269
0.14871794871794874	-0.08717948717948718	0.009181275318102908
0.15897435897435896	-0.08717948717948718	6.8980280376433815e-6
0.16923076923076924	-0.08717948717948718	0.0
0.17948717948717952	-0.08717948717948718	0.0
0.18974358974358974	-0.08717948717948718	0.0
0.2	-0.08717948717948718	0.0
-0.2	-0.07692307692307691	0.0
-0.18974358974358976	-0.07692307692307691	0.0
-0.1794871794871795	-0.07692307692307691	0.0
-0.16923076923076924	-0.07692307692307691	0.0
-0.158974358974359	-0.07692307692307691	0.000010240394766645316
-0.14871794871794874	-0.07692307692307691	0.013629965434405686
-0.13846153846153847	-0.07692307692307691	0.09483629593390815
-0.1282051282051282	-0.07692307692307691	0.30507160049315013
-0.11794871794871796	-0.07692307692307691	0.7057782477120056
-0.1076923076923077	-0.07692307692307691	1.358398606190352
-0.09743589743589745	-0.07692307692307691	2.324375044528065
-0.08717948717948718	-0.07692307692307691	3.665149931325022
-0.07692307692307691	-0.07692307692307691	5.441059672546299
-0.06666666666666668	-0.07692307692307691	7.626871935486872
-0.056410256410256404	-0.07692307692307691	10.052309435966972
-0.046153846153846156	-0.07692307692307691	12.533045068186953
-0.03589743589743591	-0.07692307692307691	14.884751726347197
-0.025641025641025633	-0.07692307692307691	16.923102304648076
-0.015384615384615385	-0.07692307692307691	18.463769697289962
-0.005128205128205138	-0.07692307692307691	19.322426798473224
0.00512820512820511	-0.07692307692307691	19.322426798473227
0.015384615384615385	-0.07692307692307691	18.463769697289962
0.02564102564102566	-0.07692307692307691	16.923102304648072
0.03589743589743591	-0.07692307692307691	14.884751726347197
0.046153846153846184	-0.07692307692307691	12.533045068186944
0.056410256410256376	-0.07692307692307691	10.052309435966977
0.06666666666666665	-0.07692307692307691	7.626871935486878
0.07692307692307693	-0.07692307692307691	5.441059672546297
0.0871794871794872	-0.07692307692307691	3.6651499313250167
0.09743589743589748	-0.07692307692307691	2.3243750445280607
0.1076923076923077	-0.07692307692307691	1.358398606190352
0.11794871794871797	-0.07692307692307691	0.7057782477120048
0.1282051282051282	-0.07692307692307691	0.30507160049315013
0.13846153846153847	-0.07692307692307691	0.09483629593390815
0.14871794871794874	-0.07692307692307691	0.013629965434405686
0.15897435897435896	-0.07692307692307691	0.000010240394766646378
0.16923076923076924	-0.07692307692307691	0.0
0.17948717948717952	-0.07692307692307691	0.0
0.18974358974358974	-0.07692307692307691	0.0
0.2	-0.07692307692307691	0.0
-0.2	-0.06666666666666668	0.0
-0.18974358974358976	-0.06666666666666668	0.0
-0.1794871794871795	-0.06666666666666668	0.0
-0.16923076923076924	-0.06666666666666668	0.0
-0.158974358974359	-0.06666666666666668	0.000014354222183614402
-0.14871794871794874	-0.06666666666666668	0.01910546972639185
-0.13846153846153847	-0.06666666666666668	0.1329344516424612
-0.1282051282051282	-0.06666666666666668	0.42762663307208404
-0.11794871794871796	-0.06666666666666668	0.9893073471169496
-0.1076923076923077	-0.06666666666666668	1.9041019268787522
-0.09743589743589745	-0.06666666666666668	3.2581357054591833
-0.08717948717948718	-0.06666666666666668	5.137534015959937
-0.07692307692307691	-0.06666666666666668	7.626871935486872
-0.06666666666666668	-0.06666666666666668	10.69078066057955
-0.056410256410256404	-0.06666666666666668	14.09057818476884
-0.046153846153846156	-0.06666666666666668	17.567888508749643
-0.03589743589743591	-0.06666666666666668	20.8643356332169
-0.025641025641025633	-0.06666666666666668	23.721543558865527
-0.015384615384615385	-0.06666666666666668	25.881136286390447
-0.005128205128205138	-0.06666666666666668	27.08473781648659
0.00512820512820511	-0.06666666666666668	27.084737816486594
0.015384615384615385	-0.06666666666666668	25.881136286390447
0.02564102564102566	-0.06666666666666668	23.72154355886552
0.03589743589743591	-0.06666666666666668	20.8643356332169
0.046153846153846184	-0.06666666666666668	17.567888508749633
0.056410256410256376	-0.06666666666666668	14.090578184768848
0.06666666666666665	-0.06666666666666668	10.690780660579557
0.07692307692307693	-0.06666666666666668	7.62687193548687
0.0871794871794872	-0.06666666666666668	5.13753401595993
0.09743589743589748	-0.06666666666666668	3.2581357054591775
0.1076923076923077	-0.06666666666666668	1.9041019268787522
0.11794871794871797	-0.06666666666666668	0.9893073471169485
0.1282051282051282	-0.06666666666666668	0.42762663307208404
0.13846153846153847	-0.06666666666666668	0.1329344516424612
0.14871794871794874	-0.06666666666666668	0.01910546972639185
0.15897435897435896	-0.06666666666666668	0.000014354222183615891
0.16923076923076924	-0.06666666666666668	0.0
0.17948717948717952	-0.06666666666666668	0.0
0.18974358974358974	-0.06666666666666668	0.0
0.2	-0.06666666666666668	0.0
-0.2	-0.056410256410256404	0.0
-0.18974358974358976	-0.056410256410256404	0.0
-0.1794871794871795	-0.056410256410256404	0.0
-0.16923076923076924	-0.056410256410256404	0.0
-0.158974358974359	-0.056410256410256404	0.000018919038410876676
-0.14871794871794874	-0.056410256410256404	0.02518124012487828
-0.13846153846153847	-0.056410256410256404	0.17520921472313974
-0.1282051282051282	-0.056410256410256404	0.5636170732984631
-0.11794871794871796	-0.056410256410256404	1.3039190463161123
-0.1076923076923077	-0.056410256410256404	2.509629364241358
-0.09743589743589745	-0.056410256410256404	4.294262257539466
-0.08717948717948718	-0.056410256410256404	6.7713319566757075
-0.07692307692307691	-0.056410256410256404	10.052309435966972
-0.06666666666666668	-0.056410256410256404	14.09057818476884
-0.056410256410256404	-0.056410256410256404	18.571552432385268
-0.046153846153846156	-0.056410256410256404	23.154689487420427
-0.03589743589743591	-0.056410256410256404	27.49944665847853
-0.025641025641025633	-0.056410256410256404	31.26528125416377
-0.015384615384615385	-0.056410256410256404	34.11165058308035
-0.005128205128205138	-0.056410256410256404	35.69801195383245
0.00512820512820511	-0.056410256410256404	35.698011953832456
0.015384615384615385	-0.056410256410256404	34.11165058308035
0.02564102564102566	-0.056410256410256404	31.26528125416376
0.03589743589743591	-0.056410256410256404	27.49944665847853
0.046153846153846184	-0.056410256410256404	23.15468948742041
0.056410256410256376	-0.056410256410256404	18.571552432385282
0.06666666666666665	-0.056410256410256404	14.09057818476885
0.07692307692307693	-0.056410256410256404	10.052309435966968
0.0871794871794872	-0.056410256410256404	6.771331956675699
0.09743589743589748	-0.056410256410256404	4.294262257539458
0.1076923076923077	-0.056410256410256404	2.509629364241358
0.11794871794871797	-0.056410256410256404	1.3039190463161108
0.1282051282051282	-0.056410256410256404	0.5636170732984631
0.13846153846153847	-0.056410256410256404	0.17520921472313974
0.14871794871794874	-0.056410256410256404	0.02518124012487828
0.15897435897435896	-0.056410256410256404	0.00001891903841087864
0.16923076923076924	-0.056410256410256404	0.0
0.17948717948717952	-0.056410256410256404	0.0
0.18974358974358974	-0.056410256410256404	0.0
0.2	-0.056410256410256404	0.0
-0.2	-0.046153846153846156	0.0
-0.18974358974358976	-0.046153846153846156	0.0
-0.1794871794871795	-0.046153846153846156	0.0
-0.16923076923076924	-0.046153846153846156	0.0
-0.158974358974359	-0.046153846153846156	0.000023587928978975823
-0.14871794871794874	-0.046153846153846156	0.031395533471018595
-0.13846153846153847	-0.046153846153846156	0.21844781027430862
-0.1282051282051282	-0.046153846153846156	0.7027079922127137
-0.11794871794871796	-0.046153846153846156	1.6257036531600935
-0.1076923076923077	-0.046153846153846156	3.128962366990316
-0.09743589743589745	-0.046153846153846156	5.354011707577245
-0.08717948717948718	-0.046153846153846156	8.442379248794747
-0.07692307692307691	-0.046153846153846156	12.533045068186953
-0.06666666666666668	-0.046153846153846156	17.567888508749643
-0.056410256410256404	-0.046153846153846156	23.154689487420427
-0.046153846153846156	-0.046153846153846156	28.868865282577673
-0.03589743589743591	-0.046153846153846156	34.28583317259981
-0.025641025641025633	-0.046153846153846156	38.981010435865244
-0.015384615384615385	-0.046153846153846156	42.52981435075238
-0.005128205128205138	-0.046153846153846156	44.507662195639625
0.00512820512820511	-0.046153846153846156	44.50766219563963
0.015384615384615385	-0.046153846153846156	42.52981435075238
0.02564102564102566	-0.046153846153846156	38.98101043586524
0.03589743589743591	-0.046153846153846156	34.28583317259981
0.046153846153846184	-0.046153846153846156	28.86886528257765
0.056410256410256376	-0.046153846153846156	23.15468948742044
0.06666666666666665	-0.046153846153846156	17.567888508749654
0.07692307692307693	-0.046153846153846156	12.533045068186947
0.0871794871794872	-0.046153846153846156	8.442379248794735
0.09743589743589748	-0.046153846153846156	5.354011707577235
0.1076923076923077	-0.046153846153846156	3.128962366990316
0.11794871794871797	-0.046153846153846156	1.6257036531600917
0.1282051282051282	-0.046153846153846156	0.7027079922127137
0.13846153846153847	-0.046153846153846156	0.21844781027430862
0.14871794871794874	-0.046153846153846156	0.031395533471018595
0.15897435897435896	-0.046153846153846156	0.00002358792897897827
0.16923076923076924	-0.046153846153846156	0.0
0.17948717948717952	-0.046153846153846156	0.0
0.18974358974358974	-0.046153846153846156	0.0
0.2	-0.046153846153846156	0.0
-0.2	-0.03589743589743591	0.0
-0.18974358974358976	-0.03589743589743591	0.0
-0.1794871794871795	-0.03589743589743591	0.0
-0.16923076923076924	-0.03589743589743591	0.0
-0.158974358974359	-0.03589743589743591	0.000028013979418455576
-0.14871794871794874	-0.03589743589743591	0.037286606605966485
-0.13846153846153847	-0.03589743589743591	0.25943746339433316
-0.1282051282051282	-0.03589743589743591	0.8345644608552636
-0.11794871794871796	-0.03589743589743591	1.9307514754994966
-0.1076923076923077	-0.03589743589743591	3.7160823838377812
-0.09743589743589745	-0.03589743589743591	6.358641062380861
-0.08717948717948718	-0.03589743589743591	10.026511387639484
-0.07692307692307691	-0.03589743589743591	14.884751726347197
-0.06666666666666668	-0.03589743589743591	20.8643356332169
-0.056410256410256404	-0.03589743589743591	27.49944665847853
-0.046153846153846156	-0.03589743589743591	34.28583317259981
-0.03589743589743591	-0.03589743589743591	40.71924354604854
-0.025641025641025633	-0.03589743589743591	46.295426149292474
-0.015384615384615385	-0.03589743589743591	50.51012935279938
-0.005128205128205138	-0.03589743589743591	52.859101527037026
0.00512820512820511	-0.03589743589743591	52.85910152703703
0.015384615384615385	-0.03589743589743591	50.51012935279938
0.02564102564102566	-0.03589743589743591	46.29542614929246
0.03589743589743591	-0.03589743589743591	40.71924354604854
0.046153846153846184	-0.03589743589743591	34.28583317259979
0.056410256410256376	-0.03589743589743591	27.499446658478547
0.06666666666666665	-0.03589743589743591	20.864335633216914
0.07692307692307693	-0.03589743589743591	14.884751726347192
0.0871794871794872	-0.03589743589743591	10.02651138763947
0.09743589743589748	-0.03589743589743591	6.358641062380849
0.1076923076923077	-0.03589743589743591	3.7160823838377812
0.11794871794871797	-0.03589743589743591	1.9307514754994946
0.1282051282051282	-0.03589743589743591	0.8345644608552636
0.13846153846153847	-0.03589743589743591	0.25943746339433316
0.14871794871794874	-0.03589743589743591	0.037286606605966485
0.15897435897435896	-0.03589743589743591	0.000028013979418458483
0.16923076923076924	-0.03589743589743591	0.0
0.17948717948717952	-0.03589743589743591	0.0
0.18974358974358974	-0.03589743589743591	0.0
0.2	-0.03589743589743591	0.0
-0.2	-0.025641025641025633	0.0
-0.18974358974358976	-0.025641025641025633	0.0
-0.1794871794871795	-0.025641025641025633	0.0
-0.16923076923076924	-0.025641025641025633	0.0
-0.158974358974359	-0.025641025641025633	0.00003185027525985965
-0.14871794871794874	-0.025641025641025633	0.04239271637087559
-0.13846153846153847	-0.025641025641025633	0.2949653991815785
-0.1282051282051282	-0.025641025641025633	0.9488515502665396
-0.11794871794871796	-0.025641025641025633	2.195152821184923
-0.1076923076923077	-0.025641025641025633	4.224970863495905
-0.09743589743589745	-0.025641025641025633	7.229407328758653
-0.08717948717948718	-0.025641025641025633	11.399563868532343
-0.07692307692307691	-0.025641025641025633	16.923102304648076
-0.06666666666666668	-0.025641025641025633	23.721543558865527
-0.056410256410256404	-0.025641025641025633	31.26528125416377
-0.046153846153846156	-0.025641025641025633	38.981010435865244
-0.03589743589743591	-0.025641025641025633	46.295426149292474
-0.025641025641025633	-0.025641025641025633	52.63522343976794
-0.015384615384615385	-0.025641025641025633	57.427097352614126
-0.005128205128205138	-0.025641025641025633	60.09774293315352
0.00512820512820511	-0.025641025641025633	60.09774293315353
0.015384615384615385	-0.025641025641025633	57.427097352614126
0.02564102564102566	-0.025641025641025633	52.63522343976793
0.03589743589743591	-0.025641025641025633	46.295426149292474
0.046153846153846184	-0.025641025641025633	38.98101043586522
0.056410256410256376	-0.025641025641025633	31.26528125416379
0.06666666666666665	-0.025641025641025633	23.72154355886554
0.07692307692307693	-0.025641025641025633	16.92310230464807
0.0871794871794872	-0.025641025641025633	11.399563868532328
0.09743589743589748	-0.025641025641025633	7.22940732875864
0.1076923076923077	-0.025641025641025633	4.224970863495905
0.11794871794871797	-0.025641025641025633	2.1951528211849207
0.1282051282051282	-0.025641025641025633	0.9488515502665396
0.13846153846153847	-0.025641025641025633	0.2949653991815785
0.14871794871794874	-0.025641025641025633	0.04239271637087559
0.15897435897435896	-0.025641025641025633	0.00003185027525986295
0.16923076923076924	-0.025641025641025633	0.0
0.17948717948717952	-0.025641025641025633	0.0
0.18974358974358974	-0.025641025641025633	0.0
0.2	-0.025641025641025633	0.0
-0.2	-0.015384615384615385	0.0
-0.18974358974358976	-0.015384615384615385	0.0
-0.1794871794871795	-0.015384615384615385	0.0
-0.16923076923076924	-0.015384615384615385	0.0
-0.158974358974359	-0.015384615384615385	0.000034749902033731755
-0.14871794871794874	-0.015384615384615385	0.04625211960689958
-0.13846153846153847	-0.015384615384615385	0.32181884273440975
-0.1282051282051282	-0.015384615384615385	1.035234331486969
-0.11794871794871796	-0.015384615384615385	2.394997998066975
-0.1076923076923077	-0.015384615384615385	4.609609254676837
-0.09743589743589745	-0.015384615384615385	7.887567513518959
-0.08717948717948718	-0.015384615384615385	12.437372186795749
-0.07692307692307691	-0.015384615384615385	18.463769697289962
-0.06666666666666668	-0.015384615384615385	25.881136286390447
-0.056410256410256404	-0.015384615384615385	34.11165058308035
-0.046153846153846156	-0.015384615384615385	42.52981435075238
-0.03589743589743591	-0.015384615384615385	50.51012935279938
-0.025641025641025633	-0.015384615384615385	57.427097352614126
-0.015384615384615385	-0.015384615384615385	62.655220113589394
-0.005128205128205138	-0.015384615384615385	65.56899939911798
0.00512820512820511	-0.015384615384615385	65.568999399118
0.015384615384615385	-0.015384615384615385	62.655220113589394
0.02564102564102566	-0.015384615384615385	57.42709735261411
0.03589743589743591	-0.015384615384615385	50.51012935279938
0.046153846153846184	-0.015384615384615385	42.52981435075235
0.056410256410256376	-0.015384615384615385	34.11165058308036
0.06666666666666665	-0.015384615384615385	25.881136286390465
0.07692307692307693	-0.015384615384615385	18.463769697289955
0.0871794871794872	-0.015384615384615385	12.43737218679573
0.09743589743589748	-0.015384615384615385	7.8875675135189445
0.1076923076923077	-0.015384615384615385	4.609609254676837
0.11794871794871797	-0.015384615384615385	2.3949979980669722
0.1282051282051282	-0.015384615384615385	1.035234331486969
0.13846153846153847	-0.015384615384615385	0.32181884273440975
0.14871794871794874	-0.015384615384615385	0.04625211960689958
0.15897435897435896	-0.015384615384615385	0.00003474990203373536
0.16923076923076924	-0.015384615384615385	0.0
0.17948717948717952	-0.015384615384615385	0.0
0.18974358974358974	-0.015384615384615385	0.0
0.2	-0.015384615384615385	0.0
-0.2	-0.005128205128205138	0.0
-0.18974358974358976	-0.005128205128205138	0.0
-0.1794871794871795	-0.005128205128205138	0.0
-0.16923076923076924	-0.005128205128205138	0.0
-0.158974358974359	-0.005128205128205138	0.00003636594527061561
-0.14871794871794874	-0.005128205128205138	0.048403073155192114
-0.13846153846153847	-0.005128205128205138	0.336785019151192
-0.1282051282051282	-0.005128205128205138	1.083377875556979
-0.11794871794871796	-0.005128205128205138	2.5063773139962535
-0.1076923076923077	-0.005128205128205138	4.82397900609273
-0.09743589743589745	-0.005128205128205138	8.254378623470116
-0.08717948717948718	-0.005128205128205138	13.015771837752121
-0.07692307692307691	-0.005128205128205138	19.322426798473224
-0.06666666666666668	-0.005128205128205138	27.08473781648659
-0.056410256410256404	-0.005128205128205138	35.69801195383245
-0.046153846153846156	-0.005128205128205138	44.507662195639625
-0.03589743589743591	-0.005128205128205138	52.859101527037026
-0.025641025641025633	-0.005128205128205138	60.09774293315352
-0.015384615384615385	-0.005128205128205138	65.56899939911798
-0.005128205128205138	-0.005128205128205138	68.61828391005929
0.00512820512820511	-0.005128205128205138	68.6182839100593
0.015384615384615385	-0.005128205128205138	65.56899939911798
0.02564102564102566	-0.005128205128205138	60.097742933153505
0.03589743589743591	-0.005128205128205138	52.859101527037026
0.046153846153846184	-0.005128205128205138	44.5076621956396
0.056410256410256376	-0.005128205128205138	35.69801195383247
0.06666666666666665	-0.005128205128205138	27.08473781648661
0.07692307692307693	-0.005128205128205138	19.322426798473217
0.0871794871794872	-0.005128205128205138	13.015771837752103
0.09743589743589748	-0.005128205128205138	8.2543786234701
0.1076923076923077	-0.005128205128205138	4.82397900609273
0.11794871794871797	-0.005128205128205138	2.506377313996251
0.1282051282051282	-0.005128205128205138	1.083377875556979
0.13846153846153847	-0.005128205128205138	0.336785019151192
0.14871794871794874	-0.005128205128205138	0.048403073155192114
0.15897435897435896	-0.005128205128205138	0.00003636594527061938
0.16923076923076924	-0.005128205128205138	0.0
0.17948717948717952	-0.005128205128205138	0.0
0.18974358974358974	-0.005128205128205138	0.0
0.2	-0.005128205128205138	0.0
-0.2	0.00512820512820511	0.0
-0.18974358974358976	0.00512820512820511	0.0
-0.1794871794871795	0.00512820512820511	0.0
-0.16923076923076924	0.00512820512820511	0.0
-0.158974358974359	0.00512820512820511	0.000036365945270615615
-0.14871794871794874	0.00512820512820511	0.04840307315519212
-0.13846153846153847	0.00512820512820511	0.3367850191511921
-0.1282051282051282	0.00512820512820511	1.0833778755569792
-0.11794871794871796	0.00512820512820511	2.5063773139962544
-0.1076923076923077	0.00512820512820511	4.823979006092731
-0.09743589743589745	0.00512820512820511	8.254378623470117
-0.08717948717948718	0.00512820512820511	13.015771837752125
-0.07692307692307691	0.00512820512820511	19.322426798473227
-0.06666666666666668	0.00512820512820511	27.084737816486594
-0.056410256410256404	0.00512820512820511	35.698011953832456
-0.046153846153846156	0.00512820512820511	44.50766219563963
-0.03589743589743591	0.00512820512820511	52.85910152703703
-0.025641025641025633	0.00512820512820511	60.09774293315353
-0.015384615384615385	0.00512820512820511	65.568999399118
-0.005128205128205138	0.00512820512820511	68.6182839100593
0.00512820512820511	0.00512820512820511	68.61828391005932
0.015384615384615385	0.00512820512820511	65.568999399118
0.02564102564102566	0.00512820512820511	60.09774293315352
0.03589743589743591	0.00512820512820511	52.85910152703703
0.046153846153846184	0.00512820512820511	44.507662195639604
0.056410256410256376	0.00512820512820511	35.69801195383248
0.06666666666666665	0.00512820512820511	27.084737816486612
0.07692307692307693	0.00512820512820511	19.32242679847322
0.0871794871794872	0.00512820512820511	13.015771837752105
0.09743589743589748	0.00512820512820511	8.254378623470101
0.1076923076923077	0.00512820512820511	4.823979006092731
0.11794871794871797	0.00512820512820511	2.5063773139962513
0.1282051282051282	0.00512820512820511	1.0833778755569792
0.13846153846153847	0.00512820512820511	0.3367850191511921
0.14871794871794874	0.00512820512820511	0.04840307315519212
0.15897435897435896	0.00512820512820511	0.00003636594527061939
0.16923076923076924	0.00512820512820511	0.0
0.17948717948717952	0.00512820512820511	0.0
0.18974358974358974	0.00512820512820511	0.0
0.2	0.00512820512820511	0.0
-0.2	0.015384615384615385	0.0
-0.18974358974358976	0.015384615384615385	0.0
-0.1794871794871795	0.015384615384615385	0.0
-0.16923076923076924	0.015384615384615385	0.0
-0.158974358974359	0.015384615384615385	0.000034749902033731755
-0.14871794871794874	0.015384615384615385	0.04625211960689958
-0.13846153846153847	0.015384615384615385	0.32181884273440975
-0.1282051282051282	0.015384615384615385	1.035234331486969
-0.11794871794871796	0.015384615384615385	2.394997998066975
-0.1076923076923077	0.015384615384615385	4.609609254676837
-0.09743589743589745	0.015384615384615385	7.887567513518959
-0.08717948717948718	0.015384615384615385	12.437372186795749
-0.07692307692307691	0.015384615384615385	18.463769697289962
-0.06666666666666668	0.015384615384615385	25.881136286390447
-0.056410256410256404	0.015384615384615385	34.11165058308035
-0.046153846153846156	0.015384615384615385	42.52981435075238
-0.03589743589743591	0.015384615384615385	50.51012935279938
-0.025641025641025633	0.015384615384615385	57.427097352614126
-0.015384615384615385	0.015384615384615385	62.655220113589394
-0.005128205128205138	0.015384615384615385	65.56899939911798
0.00512820512820511	0.015384615384615385	65.568999399118
0.015384615384615385	0.015384615384615385	62.655220113589394
0.02564102564102566	0.015384615384615385	57.42709735261411
0.03589743589743591	0.015384615384615385	50.51012935279938
0.046153846153846184	0.015384615384615385	42.52981435075235
0.056410256410256376	0.015384615384615385	34.11165058308036
0.06666666666666665	0.015384615384615385	25.881136286390465
0.07692307692307693	0.015384615384615385	18.463769697289955
0.0871794871794872	0.015384615384615385	12.43737218679573
0.09743589743589748	0.015384615384615385	7.8875675135189445
0.1076923076923077	0.015384615384615385	4.609609254676837
0.11794871794871797	0.015384615384615385	2.3949979980669722
0.1282051282051282	0.015384615384615385	1.035234331486969
0.13846153846153847	0.015384615384615385	0.32181884273440975
0.14871794871794874	0.015384615384615385	0.04625211960689958
0.15897435897435896	0.015384615384615385	0.00003474990203373536
0.16923076923076924	0.015384615384615385	0.0
0.17948717948717952	0.015384615384615385	0.0
0.18974358974358974	0.015384615384615385	0.0
0.2	0.015384615384615385	0.0
-0.2	0.02564102564102566	0.0
-0.18974358974358976	0.02564102564102566	0.0
-0.1794871794871795	0.02564102564102566	0.0
-0.16923076923076924	0.02564102564102566	0.0
-0.158974358974359	0.02564102564102566	0.00003185027525985964
-0.14871794871794874	0.02564102564102566	0.042392716370875584
-0.13846153846153847	0.02564102564102566	0.29496539918157844
-0.1282051282051282	0.02564102564102566	0.9488515502665393
-0.11794871794871796	0.02564102564102566	2.1951528211849225
-0.1076923076923077	0.02564102564102566	4.224970863495903
-0.09743589743589745	0.02564102564102566	7.2294073287586516
-0.08717948717948718	0.02564102564102566	11.399563868532342
-0.07692307692307691	0.02564102564102566	16.923102304648072
-0.06666666666666668	0.02564102564102566	23.72154355886552
-0.056410256410256404	0.02564102564102566	31.26528125416376
-0.046153846153846156	0.02564102564102566	38.98101043586524
-0.03589743589743591	0.02564102564102566	46.29542614929246
-0.025641025641025633	0.02564102564102566	52.63522343976793
-0.015384615384615385	0.02564102564102566	57.42709735261411
-0.005128205128205138	0.02564102564102566	60.097742933153505
0.00512820512820511	0.02564102564102566	60.09774293315352
0.015384615384615385	0.02564102564102566	57.42709735261411
0.02564102564102566	0.02564102564102566	52.63522343976791
0.03589743589743591	0.02564102564102566	46.29542614929246
0.046153846153846184	0.02564102564102566	38.98101043586521
0.056410256410256376	0.02564102564102566	31.26528125416378
0.06666666666666665	0.02564102564102566	23.721543558865537
0.07692307692307693	0.02564102564102566	16.923102304648065
0.0871794871794872	0.02564102564102566	11.399563868532326
0.09743589743589748	0.02564102564102566	7.229407328758638
0.1076923076923077	0.02564102564102566	4.224970863495903
0.11794871794871797	0.02564102564102566	2.1951528211849203
0.1282051282051282	0.02564102564102566	0.9488515502665393
0.13846153846153847	0.02564102564102566	0.29496539918157844
0.14871794871794874	0.02564102564102566	0.042392716370875584
0.15897435897435896	0.02564102564102566	0.000031850275259862946
0.16923076923076924	0.02564102564102566	0.0
0.17948717948717952	0.02564102564102566	0.0
0.18974358974358974	0.02564102564102566	0.0
0.2	0.02564102564102566	0.0
-0.2	0.03589743589743591	0.0
-0.18974358974358976	0.03589743589743591	0.0
-0.1794871794871795	0.03589743589743591	0.0
-0.16923076923076924	0.03589743589743591	0.0
-0.158974358974359	0.03589743589743591	0.000028013979418455576
-0.14871794871794874	0.03589743589743591	0.037286606605966485
-0.13846153846153847	0.03589743589743591	0.25943746339433316
-0.1282051282051282	0.03589743589743591	0.8345644608552636
-0.11794871794871796	0.03589743589743591	1.9307514754994966
-0.1076923076923077	0.03589743589743591	3.7160823838377812
-0.09743589743589745	0.03589743589743591	6.358641062380861
-0.08717948717948718	0.03589743589743591	10.026511387639484
-0.07692307692307691	0.03589743589743591	14.884751726347197
-0.06666666666666668	0.03589743589743591	20.8643356332169
-0.056410256410256404	0.03589743589743591	27.49944665847853
-0.046153846153846156	0.03589743589743591	34.28583317259981
-0.03589743589743591	0.03589743589743591	40.71924354604854
-0.025641025641025633	0.03589743589743591	46.295426149292474
-0.015384615384615385	0.03589743589743591	50.51012935279938
-0.005128205128205138	0.03589743589743591	52.859101527037026
0.00512820512820511	0.03589743589743591	52.85910152703703
0.015384615384615385	0.03589743589743591	50.51012935279938
0.02564102564102566	0.03589743589743591	46.29542614929246
0.03589743589743591	0.03589743589743591	40.71924354604854
0.046153846153846184	0.03589743589743591	34.28583317259979
0.056410256410256376	0.03589743589743591	27.499446658478547
0.06666666666666665	0.03589743589743591	20.864335633216914
0.07692307692307693	0.03589743589743591	14.884751726347192
0.0871794871794872	0.03589743589743591	10.02651138763947
0.09743589743589748	0.03589743589743591	6.358641062380849
0.1076923076923077	0.03589743589743591	3.7160823838377812
0.11794871794871797	0.03589743589743591	1.9307514754994946
0.1282051282051282	0.03589743589743591	0.8345644608552636
0.13846153846153847	0.03589743589743591	0.25943746339433316
0.14871794871794874	0.03589743589743591	0.037286606605966485
0.15897435897435896	0.03589743589743591	0.000028013979418458483
0.16923076923076924	0.03589743589743591	0.0
0.17948717948717952	0.03589743589743591	0.0
0.18974358974358974	0.03589743589743591	0.0
0.2	0.03589743589743591	0.0
-0.2	0.046153846153846184	0.0
-0.18974358974358976	0.046153846153846184	0.0
-0.1794871794871795	0.046153846153846184	0.0
-0.16923076923076924	0.046153846153846184	0.0
-0.158974358974359	0.046153846153846184	0.000023587928978975806
-0.14871794871794874	0.046153846153846184	0.031395533471018575
-0.13846153846153847	0.046153846153846184	0.21844781027430848
-0.1282051282051282	0.046153846153846184	0.7027079922127133
-0.11794871794871796	0.046153846153846184	1.6257036531600924
-0.1076923076923077	0.046153846153846184	3.1289623669903137
-0.09743589743589745	0.046153846153846184	5.354011707577241
-0.08717948717948718	0.046153846153846184	8.44237924879474
-0.07692307692307691	0.046153846153846184	12.533045068186944
-0.06666666666666668	0.046153846153846184	17.567888508749633
-0.056410256410256404	0.046153846153846184	23.15468948742041
-0.046153846153846156	0.046153846153846184	28.86886528257765
-0.03589743589743591	0.046153846153846184	34.28583317259979
-0.025641025641025633	0.046153846153846184	38.98101043586522
-0.015384615384615385	0.046153846153846184	42.52981435075235
-0.005128205128205138	0.046153846153846184	44.5076621956396
0.00512820512820511	0.046153846153846184	44.507662195639604
0.015384615384615385	0.046153846153846184	42.52981435075235
0.02564102564102566	0.046153846153846184	38.98101043586521
0.03589743589743591	0.046153846153846184	34.28583317259979
0.046153846153846184	0.046153846153846184	28.868865282577634
0.056410256410256376	0.046153846153846184	23.154689487420423
0.06666666666666665	0.046153846153846184	17.567888508749643
0.07692307692307693	0.046153846153846184	12.533045068186938
0.0871794871794872	0.046153846153846184	8.44237924879473
0.09743589743589748	0.046153846153846184	5.354011707577231
0.1076923076923077	0.046153846153846184	3.1289623669903137
0.11794871794871797	0.046153846153846184	1.6257036531600906
0.1282051282051282	0.046153846153846184	0.7027079922127133
0.13846153846153847	0.046153846153846184	0.21844781027430848
0.14871794871794874	0.046153846153846184	0.031395533471018575
0.15897435897435896	0.046153846153846184	0.000023587928978978256
0.16923076923076924	0.046153846153846184	0.0
0.17948717948717952	0.046153846153846184	0.0
0.18974358974358974	0.046153846153846184	0.0
0.2	0.046153846153846184	0.0
-0.2	0.056410256410256376	0.0
-0.18974358974358976	0.056410256410256376	0.0
-0.1794871794871795	0.056410256410256376	0.0
-0.16923076923076924	0.056410256410256376	0.0
-0.158974358974359	0.056410256410256376	0.000018919038410876686
-0.14871794871794874	0.056410256410256376	0.025181240124878296
-0.13846153846153847	0.056410256410256376	0.17520921472313986
-0.1282051282051282	0.056410256410256376	0.5636170732984634
-0.11794871794871796	0.056410256410256376	1.303919046316113
-0.1076923076923077	0.056410256410256376	2.509629364241359
-0.09743589743589745	0.056410256410256376	4.294262257539469
-0.08717948717948718	0.056410256410256376	6.771331956675712
-0.07692307692307691	0.056410256410256376	10.052309435966977
-0.06666666666666668	0.056410256410256376	14.090578184768848
-0.056410256410256404	0.056410256410256376	18.571552432385282
-0.046153846153846156	0.056410256410256376	23.15468948742044
-0.03589743589743591	0.056410256410256376	27.499446658478547
-0.025641025641025633	0.056410256410256376	31.26528125416379
-0.015384615384615385	0.056410256410256376	34.11165058308036
-0.005128205128205138	0.056410256410256376	35.69801195383247
0.00512820512820511	0.056410256410256376	35.69801195383248
0.015384615384615385	0.056410256410256376	34.11165058308036
0.02564102564102566	0.056410256410256376	31.26528125416378
0.03589743589743591	0.056410256410256376	27.499446658478547
0.046153846153846184	0.056410256410256376	23.154689487420423
0.056410256410256376	0.056410256410256376	18.571552432385293
0.06666666666666665	0.056410256410256376	14.090578184768859
0.07692307692307693	0.056410256410256376	10.052309435966974
0.0871794871794872	0.056410256410256376	6.771331956675702
0.09743589743589748	0.056410256410256376	4.294262257539461
0.1076923076923077	0.056410256410256376	2.509629364241359
0.11794871794871797	0.056410256410256376	1.3039190463161117
0.1282051282051282	0.056410256410256376	0.5636170732984634
0.13846153846153847	0.056410256410256376	0.17520921472313986
0.14871794871794874	0.056410256410256376	0.025181240124878296
0.15897435897435896	0.056410256410256376	0.00001891903841087865
0.16923076923076924	0.056410256410256376	0.0
0.17948717948717952	0.056410256410256376	0.0
0.18974358974358974	0.056410256410256376	0.0
0.2	0.056410256410256376	0.0
-0.2	0.06666666666666665	0.0
-0.18974358974358976	0.06666666666666665	0.0
-0.1794871794871795	0.06666666666666665	0.0
-0.16923076923076924	0.06666666666666665	0.0
-0.158974358974359	0.06666666666666665	0.00001435422218361441
-0.14871794871794874	0.06666666666666665	0.019105469726391863
-0.13846153846153847	0.06666666666666665	0.13293445164246132
-0.1282051282051282	0.06666666666666665	0.4276266330720843
-0.11794871794871796	0.06666666666666665	0.9893073471169502
-0.1076923076923077	0.06666666666666665	1.9041019268787533
-0.09743589743589745	0.06666666666666665	3.2581357054591855
-0.08717948717948718	0.06666666666666665	5.1375340159599405
-0.07692307692307691	0.06666666666666665	7.626871935486878
-0.06666666666666668	0.06666666666666665	10.690780660579557
-0.056410256410256404	0.06666666666666665	14.09057818476885
-0.046153846153846156	0.06666666666666665	17.567888508749654
-0.03589743589743591	0.06666666666666665	20.864335633216914
-0.025641025641025633	0.06666666666666665	23.72154355886554
-0.015384615384615385	0.06666666666666665	25.881136286390465
-0.005128205128205138	0.06666666666666665	27.08473781648661
0.00512820512820511	0.06666666666666665	27.084737816486612
0.015384615384615385	0.06666666666666665	25.881136286390465
0.02564102564102566	0.06666666666666665	23.721543558865537
0.03589743589743591	0.06666666666666665	20.864335633216914
0.046153846153846184	0.06666666666666665	17.567888508749643
0.056410256410256376	0.06666666666666665	14.090578184768859
0.06666666666666665	0.06666666666666665	10.690780660579565
0.07692307692307693	0.06666666666666665	7.626871935486875
0.0871794871794872	0.06666666666666665	5.137534015959933
0.09743589743589748	0.06666666666666665	3.2581357054591797
0.1076923076923077	0.06666666666666665	1.9041019268787533
0.11794871794871797	0.06666666666666665	0.9893073471169491
0.1282051282051282	0.06666666666666665	0.4276266330720843
0.13846153846153847	0.06666666666666665	0.13293445164246132
0.14871794871794874	0.06666666666666665	0.019105469726391863
0.15897435897435896	0.06666666666666665	0.000014354222183615902
0.16923076923076924	0.06666666666666665	0.0
0.17948717948717952	0.06666666666666665	0.0
0.18974358974358974	0.06666666666666665	0.0
0.2	0.06666666666666665	0.0
-0.2	0.07692307692307693	0.0
-0.18974358974358976	0.07692307692307693	0.0
-0.1794871794871795	0.07692307692307693	0.0
-0.16923076923076924	0.07692307692307693	0.0
-0.158974358974359	0.07692307692307693	0.00001024039476664531
-0.14871794871794874	0.07692307692307693	0.01362996543440568
-0.13846153846153847	0.07692307692307693	0.0948362959339081
-0.1282051282051282	0.07692307692307693	0.30507160049315
-0.11794871794871796	0.07692307692307693	0.7057782477120053
-0.1076923076923077	0.07692307692307693	1.3583986061903515
-0.09743589743589745	0.07692307692307693	2.324375044528064
-0.08717948717948718	0.07692307692307693	3.6651499313250206
-0.07692307692307691	0.07692307692307693	5.441059672546297
-0.06666666666666668	0.07692307692307693	7.62687193548687
-0.056410256410256404	0.07692307692307693	10.052309435966968
-0.046153846153846156	0.07692307692307693	12.533045068186947
-0.03589743589743591	0.07692307692307693	14.884751726347192
-0.025641025641025633	0.07692307692307693	16.92310230464807
-0.015384615384615385	0.07692307692307693	18.463769697289955
-0.005128205128205138	0.07692307692307693	19.322426798473217
0.00512820512820511	0.07692307692307693	19.32242679847322
0.015384615384615385	0.07692307692307693	18.463769697289955
0.02564102564102566	0.07692307692307693	16.923102304648065
0.03589743589743591	0.07692307692307693	14.884751726347192
0.046153846153846184	0.07692307692307693	12.533045068186938
0.056410256410256376	0.07692307692307693	10.052309435966974
0.06666666666666665	0.07692307692307693	7.626871935486875
0.07692307692307693	0.07692307692307693	5.441059672546294
0.0871794871794872	0.07692307692307693	3.6651499313250153
0.09743589743589748	0.07692307692307693	2.3243750445280598
0.1076923076923077	0.07692307692307693	1.3583986061903515
0.11794871794871797	0.07692307692307693	0.7057782477120045
0.1282051282051282	0.07692307692307693	0.30507160049315
0.13846153846153847	0.07692307692307693	0.0948362959339081
0.14871794871794874	0.07692307692307693	0.01362996543440568
0.15897435897435896	0.07692307692307693	0.000010240394766646374
0.16923076923076924	0.07692307692307693	0.0
0.17948717948717952	0.07692307692307693	0.0
0.18974358974358974	0.07692307692307693	0.0
0.2	0.07692307692307693	0.0
-0.2	0.0871794871794872	0.0
-0.18974358974358976	0.0871794871794872	0.0
-0.1794871794871795	0.0871794871794872	0.0
-0.16923076923076924	0.0871794871794872	0.0
-0.158974358974359	0.0871794871794872	6.898028037642656e-6
-0.14871794871794874	0.0871794871794872	0.009181275318102894
-0.13846153846153847	0.0871794871794872	0.0638826376566126
-0.1282051282051282	0.0871794871794872	0.20549915326942553
-0.11794871794871796	0.0871794871794872	0.475418990382399
-0.1076923076923077	0.0871794871794872	0.9150303172213927
-0.09743589743589745	0.0871794871794872	1.5657213020122651
-0.08717948717948718	0.0871794871794872	2.468880112980876
-0.07692307692307691	0.0871794871794872	3.6651499313250167
-0.06666666666666668	0.0871794871794872	5.13753401595993
-0.056410256410256404	0.0871794871794872	6.771331956675699
-0.046153846153846156	0.0871794871794872	8.442379248794735
-0.03589743589743591	0.0871794871794872	10.02651138763947
-0.025641025641025633	0.0871794871794872	11.399563868532328
-0.015384615384615385	0.0871794871794872	12.43737218679573
-0.005128205128205138	0.0871794871794872	13.015771837752103
0.00512820512820511	0.0871794871794872	13.015771837752105
0.015384615384615385	0.0871794871794872	12.43737218679573
0.02564102564102566	0.0871794871794872	11.399563868532326
0.03589743589743591	0.0871794871794872	10.02651138763947
0.046153846153846184	0.0871794871794872	8.44237924879473
0.056410256410256376	0.0871794871794872	6.771331956675702
0.06666666666666665	0.0871794871794872	5.137534015959933
0.07692307692307693	0.0871794871794872	3.6651499313250153
0.0871794871794872	0.0871794871794872	2.4688801129808726
0.09743589743589748	0.0871794871794872	1.5657213020122625
0.1076923076923077	0.0871794871794872	0.9150303172213927
0.11794871794871797	0.0871794871794872	0.4754189903823985
0.1282051282051282	0.0871794871794872	0.20549915326942553
0.13846153846153847	0.0871794871794872	0.0638826376566126
0.14871794871794874	0.0871794871794872	0.009181275318102894
0.15897435897435896	0.0871794871794872	6.898028037643372e-6
0.16923076923076924	0.0871794871794872	0.0
0.17948717948717952	0.0871794871794872	0.0
0.18974358974358974	0.0871794871794872	0.0
0.2	0.0871794871794872	0.0
-0.2	0.09743589743589748	0.0
-0.18974358974358976	0.09743589743589748	0.0
-0.1794871794871795	0.09743589743589748	0.0
-0.16923076923076924	0.09743589743589748	0.0
-0.158974358974359	0.09743589743589748	4.374610732869809e-6
-0.14871794871794874	0.09743589743589748	0.005822606885450045
-0.13846153846153847	0.09743589743589748	0.04051326999710981
-0.1282051282051282	0.09743589743589748	0.13032402834293283
-0.11794871794871796	0.09743589743589748	0.3015025463201388
-0.1076923076923077	0.09743589743589748	0.580296488325949
-0.09743589743589745	0.09743589743589748	0.9929535187575839
-0.08717948717948718	0.09743589743589748	1.5657213020122647
-0.07692307692307691	0.09743589743589748	2.3243750445280607
-0.06666666666666668	0.09743589743589748	3.2581357054591775
-0.056410256410256404	0.09743589743589748	4.294262257539458
-0.046153846153846156	0.09743589743589748	5.354011707577235
-0.03589743589743591	0.09743589743589748	6.358641062380849
-0.025641025641025633	0.09743589743589748	7.22940732875864
-0.015384615384615385	0.09743589743589748	7.8875675135189445
-0.005128205128205138	0.09743589743589748	8.2543786234701
0.00512820512820511	0.09743589743589748	8.254378623470101
0.015384615384615385	0.09743589743589748	7.8875675135189445
0.02564102564102566	0.09743589743589748	7.229407328758638
0.03589743589743591	0.09743589743589748	6.358641062380849
0.046153846153846184	0.09743589743589748	5.354011707577231
0.056410256410256376	0.09743589743589748	4.294262257539461
0.06666666666666665	0.09743589743589748	3.2581357054591797
0.07692307692307693	0.09743589743589748	2.3243750445280598
0.0871794871794872	0.09743589743589748	1.5657213020122625
0.09743589743589748	0.09743589743589748	0.9929535187575821
0.1076923076923077	0.09743589743589748	0.580296488325949
0.11794871794871797	0.09743589743589748	0.30150254632013845
0.1282051282051282	0.09743589743589748	0.13032402834293283
0.13846153846153847	0.09743589743589748	0.04051326999710981
0.14871794871794874	0.09743589743589748	0.005822606885450045
0.15897435897435896	0.09743589743589748	4.374610732870263e-6
0.16923076923076924	0.09743589743589748	0.0
0.17948717948717952	0.09743589743589748	0.0
0.18974358974358974	0.09743589743589748	0.0
0.2	0.09743589743589748	0.0
-0.2	0.1076923076923077	0.0
-0.18974358974358976	0.1076923076923077	0.0
-0.1794871794871795	0.1076923076923077	0.0
-0.16923076923076924	0.1076923076923077	0.0
-0.158974358974359	0.1076923076923077	2.556586182658081e-6
-0.14871794871794874	0.1076923076923077	0.0034028162091180986
-0.13846153846153847	0.1076923076923077	0.023676544637597958
-0.1282051282051282	0.1076923076923077	0.07616325896757177
-0.11794871794871796	0.1076923076923077	0.17620247629498853
-0.1076923076923077	0.1076923076923077	0.33913371371579815
-0.09743589743589745	0.1076923076923077	0.58029648832595
-0.08717948717948718	0.1076923076923077	0.915030317221394
-0.07692307692307691	0.1076923076923077	1.358398606190352
-0.06666666666666668	0.1076923076923077	1.9041019268787522
-0.056410256410256404	0.1076923076923077	2.509629364241358
-0.046153846153846156	0.1076923076923077	3.128962366990316
-0.03589743589743591	0.1076923076923077	3.7160823838377812
-0.025641025641025633	0.1076923076923077	4.224970863495905
-0.015384615384615385	0.1076923076923077	4.609609254676837
-0.005128205128205138	0.1076923076923077	4.82397900609273
0.00512820512820511	0.1076923076923077	4.823979006092731
0.015384615384615385	0.1076923076923077	4.609609254676837
0.02564102564102566	0.1076923076923077	4.224970863495903
0.03589743589743591	0.1076923076923077	3.7160823838377812
0.046153846153846184	0.1076923076923077	3.1289623669903137
0.056410256410256376	0.1076923076923077	2.509629364241359
0.06666666666666665	0.1076923076923077	1.9041019268787533
0.07692307692307693	0.1076923076923077	1.3583986061903515
0.0871794871794872	0.1076923076923077	0.9150303172213927
0.09743589743589748	0.1076923076923077	0.580296488325949
0.1076923076923077	0.1076923076923077	0.33913371371579815
0.11794871794871797	0.1076923076923077	0.17620247629498834
0.1282051282051282	0.1076923076923077	0.07616325896757177
0.13846153846153847	0.1076923076923077	0.023676544637597958
0.14871794871794874	0.1076923076923077	0.0034028162091180986
0.15897435897435896	0.1076923076923077	2.5565861826583465e-6
0.16923076923076924	0.1076923076923077	0.0
0.17948717948717952	0.1076923076923077	0.0
0.18974358974358974	0.1076923076923077	0.0
0.2	0.1076923076923077	0.0
-0.2	0.11794871794871797	0.0
-0.18974358974358976	0.11794871794871797	0.0
-0.1794871794871795	0.11794871794871797	0.0
-0.16923076923076924	0.11794871794871797	0.0
-0.158974358974359	0.11794871794871797	1.328316230522027e-6
-0.14871794871794874	0.11794871794871797	0.001767988902824918
-0.13846153846153847	0.11794871794871797	0.012301536610865254
-0.1282051282051282	0.11794871794871797	0.03957186882348424
-0.11794871794871796	0.11794871794871797	0.0915488829238143
-0.1076923076923077	0.11794871794871797	0.17620247629498834
-0.09743589743589745	0.11794871794871797	0.301502546320139
-0.08717948717948718	0.11794871794871797	0.47541899038239915
-0.07692307692307691	0.11794871794871797	0.7057782477120048
-0.06666666666666668	0.11794871794871797	0.9893073471169485
-0.056410256410256404	0.11794871794871797	1.3039190463161108
-0.046153846153846156	0.11794871794871797	1.6257036531600917
-0.03589743589743591	0.11794871794871797	1.9307514754994946
-0.025641025641025633	0.11794871794871797	2.1951528211849207
-0.015384615384615385	0.11794871794871797	2.3949979980669722
-0.005128205128205138	0.11794871794871797	2.506377313996251
0.00512820512820511	0.11794871794871797	2.5063773139962513
0.015384615384615385	0.11794871794871797	2.3949979980669722
0.02564102564102566	0.11794871794871797	2.1951528211849203
0.03589743589743591	0.11794871794871797	1.9307514754994946
0.046153846153846184	0.11794871794871797	1.6257036531600906
0.056410256410256376	0.11794871794871797	1.3039190463161117
0.06666666666666665	0.11794871794871797	0.9893073471169491
0.07692307692307693	0.11794871794871797	0.7057782477120045
0.0871794871794872	0.11794871794871797	0.4754189903823985
0.09743589743589748	0.11794871794871797	0.30150254632013845
0.1076923076923077	0.11794871794871797	0.17620247629498834
0.11794871794871797	0.11794871794871797	0.0915488829238142
0.1282051282051282	0.11794871794871797	0.03957186882348424
0.13846153846153847	0.11794871794871797	0.012301536610865254
0.14871794871794874	0.11794871794871797	0.001767988902824918
0.15897435897435896	0.11794871794871797	1.328316230522165e-6
0.16923076923076924	0.11794871794871797	0.0
0.17948717948717952	0.11794871794871797	0.0
0.18974358974358974	0.11794871794871797	0.0
0.2	0.11794871794871797	0.0
-0.2	0.1282051282051282	0.0
-0.18974358974358976	0.1282051282051282	0.0
-0.1794871794871795	0.1282051282051282	0.0
-0.16923076923076924	0.1282051282051282	0.0
-0.158974358974359	0.1282051282051282	5.741627199762312e-7
-0.14871794871794874	0.1282051282051282	0.0007642105802884069
-0.13846153846153847	0.1282051282051282	0.005317320949700207
-0.1282051282051282	0.1282051282051282	0.017104881590813
-0.11794871794871796	0.1282051282051282	0.039571868823484284
-0.1076923076923077	0.1282051282051282	0.07616325896757177
-0.09743589743589745	0.1282051282051282	0.13032402834293305
-0.08717948717948718	0.1282051282051282	0.20549915326942583
-0.07692307692307691	0.1282051282051282	0.30507160049315013
-0.06666666666666668	0.1282051282051282	0.42762663307208404
-0.056410256410256404	0.1282051282051282	0.5636170732984631
-0.046153846153846156	0.1282051282051282	0.7027079922127137
-0.03589743589743591	0.1282051282051282	0.8345644608552636
-0.025641025641025633	0.1282051282051282	0.9488515502665396
-0.015384615384615385	0.1282051282051282	1.035234331486969
-0.005128205128205138	0.1282051282051282	1.083377875556979
0.00512820512820511	0.1282051282051282	1.0833778755569792
0.015384615384615385	0.1282051282051282	1.035234331486969
0.02564102564102566	0.1282051282051282	0.9488515502665393
0.03589743589743591	0.1282051282051282	0.8345644608552636
0.046153846153846184	0.1282051282051282	0.7027079922127133
0.056410256410256376	0.1282051282051282	0.5636170732984634
0.06666666666666665	0.1282051282051282	0.4276266330720843
0.07692307692307693	0.1282051282051282	0.30507160049315
0.0871794871794872	0.1282051282051282	0.20549915326942553
0.09743589743589748	0.1282051282051282	0.13032402834293283
0.1076923076923077	0.1282051282051282	0.07616325896757177
0.11794871794871797	0.1282051282051282	0.03957186882348424
0.1282051282051282	0.1282051282051282	0.017104881590813
0.13846153846153847	0.1282051282051282	0.005317320949700207
0.14871794871794874	0.1282051282051282	0.0007642105802884069
0.15897435897435896	0.1282051282051282	5.741627199762908e-7
0.16923076923076924	0.1282051282051282	0.0
0.17948717948717952	0.1282051282051282	0.0
0.18974358974358974	0.1282051282051282	0.0
0.2	0.1282051282051282	0.0
-0.2	0.13846153846153847	0.0
-0.18974358974358976	0.13846153846153847	0.0
-0.1794871794871795	0.13846153846153847	0.0
-0.16923076923076924	0.13846153846153847	0.0
-0.158974358974359	0.13846153846153847	1.7848749453525785e-7
-0.14871794871794874	0.13846153846153847	0.00023756685522644162
-0.13846153846153847	0.13846153846153847	0.0016529726868911253
-0.1282051282051282	0.13846153846153847	0.005317320949700207
-0.11794871794871796	0.13846153846153847	0.012301536610865268
-0.1076923076923077	0.13846153846153847	0.023676544637597958
-0.09743589743589745	0.13846153846153847	0.04051326999710988
-0.08717948717948718	0.13846153846153847	0.06388263765661269
-0.07692307692307691	0.13846153846153847	0.09483629593390815
-0.06666666666666668	0.13846153846153847	0.1329344516424612
-0.056410256410256404	0.13846153846153847	0.17520921472313974
-0.046153846153846156	0.13846153846153847	0.21844781027430862
-0.03589743589743591	0.13846153846153847	0.25943746339433316
-0.025641025641025633	0.13846153846153847	0.2949653991815785
-0.015384615384615385	0.13846153846153847	0.32181884273440975
-0.005128205128205138	0.13846153846153847	0.336785019151192
0.00512820512820511	0.13846153846153847	0.3367850191511921
0.015384615384615385	0.13846153846153847	0.32181884273440975
0.02564102564102566	0.13846153846153847	0.29496539918157844
0.03589743589743591	0.13846153846153847	0.25943746339433316
0.046153846153846184	0.13846153846153847	0.21844781027430848
0.056410256410256376	0.13846153846153847	0.17520921472313986
0.06666666666666665	0.13846153846153847	0.13293445164246132
0.07692307692307693	0.13846153846153847	0.0948362959339081
0.0871794871794872	0.13846153846153847	0.0638826376566126
0.09743589743589748	0.13846153846153847	0.04051326999710981
0.1076923076923077	0.13846153846153847	0.023676544637597958
0.11794871794871797	0.13846153846153847	0.012301536610865254
0.1282051282051282	0.13846153846153847	0.005317320949700207
0.13846153846153847	0.13846153846153847	0.0016529726868911253
0.14871794871794874	0.13846153846153847	0.00023756685522644162
0.15897435897435896	0.13846153846153847	1.7848749453527638e-7
0.16923076923076924	0.13846153846153847	0.0
0.17948717948717952	0.13846153846153847	0.0
0.18974358974358974	0.13846153846153847	0.0
0.2	0.13846153846153847	0.0
-0.2	0.14871794871794874	0.0
-0.18974358974358976	0.14871794871794874	0.0
-0.1794871794871795	0.14871794871794874	0.0
-0.16923076923076924	0.14871794871794874	0.0
-0.158974358974359	0.14871794871794874	2.5652397713683933e-8
-0.14871794871794874	0.14871794871794874	0.00003414334135691524
-0.13846153846153847	0.14871794871794874	0.00023756685522644162
-0.1282051282051282	0.14871794871794874	0.0007642105802884069
-0.11794871794871796	0.14871794871794874	0.00176798890282492
-0.1076923076923077	0.14871794871794874	0.0034028162091180986
-0.09743589743589745	0.14871794871794874	0.005822606885450055
-0.08717948717948718	0.14871794871794874	0.009181275318102908
-0.07692307692307691	0.14871794871794874	0.013629965434405686
-0.06666666666666668	0.14871794871794874	0.01910546972639185
-0.056410256410256404	0.14871794871794874	0.02518124012487828
-0.046153846153846156	0.14871794871794874	0.031395533471018595
-0.03589743589743591	0.14871794871794874	0.037286606605966485
-0.025641025641025633	0.14871794871794874	0.04239271637087559
-0.015384615384615385	0.14871794871794874	0.04625211960689958
-0.005128205128205138	0.14871794871794874	0.048403073155192114
0.00512820512820511	0.14871794871794874	0.04840307315519212
0.015384615384615385	0.14871794871794874	0.04625211960689958
0.02564102564102566	0.14871794871794874	0.042392716370875584
0.03589743589743591	0.14871794871794874	0.037286606605966485
0.046153846153846184	0.14871794871794874	0.031395533471018575
0.056410256410256376	0.14871794871794874	0.025181240124878296
0.06666666666666665	0.14871794871794874	0.019105469726391863
0.07692307692307693	0.14871794871794874	0.01362996543440568
0.0871794871794872	0.14871794871794874	0.009181275318102894
0.09743589743589748	0.14871794871794874	0.005822606885450045
0.1076923076923077	0.14871794871794874	0.0034028162091180986
0.11794871794871797	0.14871794871794874	0.001767988902824918
0.1282051282051282	0.14871794871794874	0.0007642105802884069
0.13846153846153847	0.14871794871794874	0.00023756685522644162
0.14871794871794874	0.14871794871794874	0.00003414334135691524
0.15897435897435896	0.14871794871794874	2.5652397713686596e-8
0.16923076923076924	0.14871794871794874	0.0
0.17948717948717952	0.14871794871794874	0.0
0.18974358974358974	0.14871794871794874	0.0
0.2	0.14871794871794874	0.0
-0.2	0.15897435897435896	0.0
-0.18974358974358976	0.15897435897435896	0.0
-0.1794871794871795	0.15897435897435896	0.0
-0.16923076923076924	0.15897435897435896	0.0
-0.158974358974359	0.15897435897435896	1.9273026080905444e-11
-0.14871794871794874	0.15897435897435896	2.5652397713686596e-8
-0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
-0.1282051282051282	0.15897435897435896	5.741627199762908e-7
-0.11794871794871796	0.15897435897435896	1.3283162305221664e-6
-0.1076923076923077	0.15897435897435896	2.5565861826583465e-6
-0.09743589743589745	0.15897435897435896	4.3746107328702704e-6
-0.08717948717948718	0.15897435897435896	6.8980280376433815e-6
-0.07692307692307691	0.15897435897435896	0.000010240394766646378
-0.06666666666666668	0.15897435897435896	0.000014354222183615891
-0.056410256410256404	0.15897435897435896	0.00001891903841087864
-0.046153846153846156	0.15897435897435896	0.00002358792897897827
-0.03589743589743591	0.15897435897435896	0.000028013979418458483
-0.025641025641025633	0.15897435897435896	0.00003185027525986295
-0.015384615384615385	0.15897435897435896	0.00003474990203373536
-0.005128205128205138	0.15897435897435896	0.00003636594527061938
0.00512820512820511	0.15897435897435896	0.00003636594527061939
0.015384615384615385	0.15897435897435896	0.00003474990203373536
0.02564102564102566	0.15897435897435896	0.000031850275259862946
0.03589743589743591	0.15897435897435896	0.000028013979418458483
0.046153846153846184	0.15897435897435896	0.000023587928978978256
0.056410256410256376	0.15897435897435896	0.00001891903841087865
0.06666666666666665	0.15897435897435896	0.000014354222183615902
0.07692307692307693	0.15897435897435896	0.000010240394766646374
0.0871794871794872	0.15897435897435896	6.898028037643372e-6
0.09743589743589748	0.15897435897435896	4.374610732870263e-6
0.1076923076923077	0.15897435897435896	2.5565861826583465e-6
0.11794871794871797	0.15897435897435896	1.328316230522165e-6
0.1282051282051282	0.15897435897435896	5.741627199762908e-7
0.13846153846153847	0.15897435897435896	1.7848749453527638e-7
0.14871794871794874	0.15897435897435896	2.5652397713686596e-8
0.15897435897435896	0.15897435897435896	1.9273026080907444e-11
0.16923076923076924	0.15897435897435896	0.0
0.17948717948717952	0.15897435897435896	0.0
0.18974358974358974	0.15897435897435896	0.0
0.2	0.15897435897435896	0.0
-0.2	0.16923076923076924	0.0
-0.18974358974358976	0.16923076923076924	0.0
-0.1794871794871795	0.16923076923076924	0.0
-0.16923076923076924	0.16923076923076924	0.0
-0.158974358974359	0.16923076923076924	0.0
-0.14871794871794874	0.16923076923076924	0.0
-0.13846153846153847	0.16923076923076924	0.0
-0.1282051282051282	0.16923076923076924	0.0
-0.11794871794871796	0.16923076923076924	0.0
-0.1076923076923077	0.16923076923076924	0.0
-0.09743589743589745	0.16923076923076924	0.0
-0.08717948717948718	0.16923076923076924	0.0
-0.07692307692307691	0.16923076923076924	0.0
-0.06666666666666668	0.16923076923076924	0.0
-0.056410256410256404	0.16923076923076924	0.0
-0.046153846153846156	0.16923076923076924	0.0
-0.03589743589743591	0.16923076923076924	0.0
-0.025641025641025633	0.16923076923076924	0.0
-0.015384615384615385	0.16923076923076924	0.0
-0.005128205128205138	0.16923076923076924	0.0
0.00512820512820511	0.16923076923076924	0.0
0.015384615384615385	0.16923076923076924	0.0
0.02564102564102566	0.16923076923076924	0.0
0.03589743589743591	0.16923076923076924	0.0
0.046153846153846184	0.16923076923076924	0.0
0.056410256410256376	0.16923076923076924	0.0
0.06666666666666665	0.16923076923076924	0.0
0.07692307692307693	0.16923076923076924	0.0
0.0871794871794872	0.16923076923076924	0.0
0.09743589743589748	0.16923076923076924	0.0
0.1076923076923077	0.16923076923076924	0.0
0.11794871794871797	0.16923076923076924	0.0
0.1282051282051282	0.16923076923076924	0.0
0.13846153846153847	0.16923076923076924	0.0
0.14871794871794874	0.16923076923076924	0.0
0.15897435897435896	0.16923076923076924	0.0
0.16923076923076924	0.16923076923076924	0.0
0.17948717948717952	0.16923076923076924	0.0
0.18974358974358974	0.16923076923076924	0.0
0.2	0.16923076923076924	0.0
-0.2	0.17948717948717952	0.0
-0.18974358974358976	0.17948717948717952	0.0
-0.1794871794871795	0.17948717948717952	0.0
-0.16923076923076924	0.17948717948717952	0.0
-0.158974358974359	0.17948717948717952	0.0
-0.14871794871794874	0.17948717948717952	0.0
-0.13846153846153847	0.17948717948717952	0.0
-0.1282051282051282	0.17948717948717952	0.0
-0.11794871794871796	0.17948717948717952	0.0
-0.1076923076923077	0.17948717948717952	0.0
-0.09743589743589745	0.17948717948717952	0.0
-0.08717948717948718	0.17948717948717952	0.0
-0.07692307692307691	0.17948717948717952	0.0
-0.06666666666666668	0.17948717948717952	0.0
-0.056410256410256404	0.17948717948717952	0.0
-0.046153846153846156	0.17948717948717952	0.0
-0.03589743589743591	0.17948717948717952	0.0
-0.025641025641025633	0.17948717948717952	0.0
-0.015384615384615385	0.17948717948717952	0.0
-0.005128205128205138	0.17948717948717952	0.0
0.00512820512820511	0.17948717948717952	0.0
0.015384615384615385	0.17948717948717952	0.0
0.02564102564102566	0.17948717948717952	0.0
0.03589743589743591	0.17948717948717952	0.0
0.046153846153846184	0.17948717948717952	0.0
0.056410256410256376	0.17948717948717952	0.0
0.06666666666666665	0.17948717948717952	0.0
0.07692307692307693	0.17948717948717952	0.0
0.0871794871794872	0.17948717948717952	0.0
0.09743589743589748	0.17948717948717952	0.0
0.1076923076923077	0.17948717948717952	0.0
0.11794871794871797	0.17948717948717952	0.0
0.1282051282051282	0.17948717948717952	0.0
0.13846153846153847	0.17948717948717952	0.0
0.14871794871794874	0.17948717948717952	0.0
0.15897435897435896	0.17948717948717952	0.0
0.16923076923076924	0.17948717948717952	0.0
0.17948717948717952	0.17948717948717952	0.0
0.18974358974358974	0.17948717948717952	0.0
0.2	0.17948717948717952	0.0
-0.2	0.18974358974358974	0.0
-0.18974358974358976	0.18974358974358974	0.0
-0.1794871794871795	0.18974358974358974	0.0
-0.16923076923076924	0.18974358974358974	0.0
-0.158974358974359	0.18974358974358974	0.0
-0.14871794871794874	0.18974358974358974	0.0
-0.13846153846153847	0.18974358974358974	0.0
-0.1282051282051282	0.18974358974358974	0.0
-0.11794871794871796	0.18974358974358974	0.0
-0.1076923076923077	0.18974358974358974	0.0
-0.09743589743589745	0.18974358974358974	0.0
-0.08717948717948718	0.18974358974358974	0.0
-0.07692307692307691	0.18974358974358974	0.0
-0.06666666666666668	0.18974358974358974	0.0
-0.056410256410256404	0.18974358974358974	0.0
-0.046153846153846156	0.18974358974358974	0.0
-0.03589743589743591	0.18974358974358974	0.0
-0.025641025641025633	0.18974358974358974	0.0
-0.015384615384615385	0.18974358974358974	0.0
-0.005128205128205138	0.18974358974358974	0.0
0.00512820512820511	0.18974358974358974	0.0
0.015384615384615385	0.18974358974358974	0.0
0.02564102564102566	0.18974358974358974	0.0
0.03589743589743591	0.18974358974358974	0.0
0.046153846153846184	0.18974358974358974	0.0
0.056410256410256376	0.18974358974358974	0.0
0.06666666666666665	0.18974358974358974	0.0
0.07692307692307693	0.18974358974358974	0.0
0.0871794871794872	0.18974358974358974	0.0
0.09743589743589748	0.18974358974358974	0.0
0.1076923076923077	0.18974358974358974	0.0
0.11794871794871797	0.18974358974358974	0.0
0.1282051282051282	0.18974358974358974	0.0
0.13846153846153847	0.18974358974358974	0.0
0.14871794871794874	0.18974358974358974	0.0
0.15897435897435896	0.18974358974358974	0.0
0.16923076923076924	0.18974358974358974	0.0
0.17948717948717952	0.18974358974358974	0.0
0.18974358974358974	0.18974358974358974	0.0
0.2	0.18974358974358974	0.0
-0.2	0.2	0.0
-0.18974358974358976	0.2	0.0
-0.1794871794871795	0.2	0.0
-0.16923076923076924	0.2	0.0
-0.158974358974359	0.2	0.0
-0.14871794871794874	0.2	0.0
-0.13846153846153847	0.2	0.0
-0.1282051282051282	0.2	0.0
-0.11794871794871796	0.2	0.0
-0.1076923076923077	0.2	0.0
-0.09743589743589745	0.2	0.0
-0.08717948717948718	0.2	0.0
-0.07692307692307691	0.2	0.0
-0.06666666666666668	0.2	0.0
-0.056410256410256404	0.2	0.0
-0.046153846153846156	0.2	0.0
-0.03589743589743591	0.2	0.0
-0.025641025641025633	0.2	0.0
-0.015384615384615385	0.2	0.0
-0.005128205128205138	0.2	0.0
0.00512820512820511	0.2	0.0
0.015384615384615385	0.2	0.0
0.02564102564102566	0.2	0.0
0.03589743589743591	0.2	0.0
0.046153846153846184	0.2	0.0
0.056410256410256376	0.2	0.0
0.06666666666666665	0.2	0.0
0.07692307692307693	0.2	0.0
0.0871794871794872	0.2	0.0
0.09743589743589748	0.2	0.0
0.1076923076923077	0.2	0.0
0.11794871794871797	0.2	0.0
0.1282051282051282	0.2	0.0
0.13846153846153847	0.2	0.0
0.14871794871794874	0.2	0.0
0.15897435897435896	0.2	0.0
0.16923076923076924	0.2	0.0
0.17948717948717952	0.2	0.0
0.18974358974358974	0.2	0.0
0.2	0.2	0.0


==> results/pointsource2d_fast/stats.json <==
{
  "ssnr": 3.7963299082467366,
  "noise_ratio": 0.64592709814217,
  "when": "2023-03-22T13:35:23.412281Z"
}
